Whole-disk Photometric and Colorimetric Phase Curves of Earth with the Clementine Lunar Orbiter

The phase curve on a planetary object can reveal key details about its atmosphere and surface, including the presence of surface liquid oceans. Phase curves for Earth can inform the search for habitable surface environments on terrestrial exoplanets, but such phase curves are quite rare. The Clementine lunar orbiter made 3,744 observations of the Earth between February and May of 1994. These observations spanned phase angles between 3.4 and 139.1 degrees. From these data, we produce phase curves of Earth in 5 distinct bands with wavelengths between 400 nm and 1000 nm. We extrapolate fits to the phase curves to derive the geometric albedo of Earth in each filter. We examine the Earth's color as a function of phase angle and find the observed values are best fitted by models that include contributions from ocean glint. We also find a number of observations where contributions from glint are minimal but the disk-integrated color is in line with the glinting model predictions; we propose that this can be explained by the presence of optically clouds on the disk. These findings stress the importance of high-phase Earth observations for high-fidelity Earth models and for future efforts to characterize terrestrial exoplanets via direct imaging.

==> supp_data/clementine.dat <==
key				filter	phase	I/F_pre_fill	I/F_flat_fill	I/F_glint_fill	A_app_flat_fill	A_app_glint_fill	ssclon		ssclat		ssollon		ssollat		speclon		speclat		spec_on_ocean	illum_ocean_frac	glint_score	north_azimuth	earth_dist	earth_pixel_radius	time
lub5772w.213	B		61.11	0.102487		0.102487		0.102487		0.2572			0.2572				-78.36		-11.55		-19.69		6.11		-48.79		-3.12		0				0.7150				0.3385		166.00			392947.60	64					2449448.056701447
lue5680w.250	E		23.95	0.185391		0.190311		0.185391		0.3098			0.3018				121.78		17.52		98.75		8.96		110.06		13.50		1				0.6691				0.6890		340.72			405596.00	62					2449455.7262510187
lud5643w.258	D		41.98	0.079824		0.081738		0.079824		0.1566			0.1529				-96.18		20.28		-138.32		9.56		-117.80		15.94		1				0.7355				1.0000		350.70			403045.70	62					2449457.384498403
luc5825w.223	C		37.66	0.162454		0.165978		0.162454		0.3034			0.2970				-82.26		-3.07		-46.05		6.89		-64.21		2.01		0				0.7402				0.1309		164.48			400160.60	63					2449450.129512199
luc4848h.065	C		76.71	0.067710		0.073413		0.067710		0.2493			0.2299				-168.09		-20.79		-90.04		-5.93		-127.63		-16.99		1				0.9540				1.0000		248.10			379331.00	66					2449417.258196377
lud5776w.197	D		101.1	0.026308		0.026308		0.026308		0.1731			0.1731				-5.63		-20.34		94.33		4.84		46.42		-11.94		1				0.5392				0.8244		178.36			376175.60	67					2449444.740644132
lua5793w.204	A		83.17	0.095243		0.095243		0.095243		0.3759			0.3759				-149.10		-17.60		-68.19		5.40		-107.58		-7.99		1				0.8997				1.0000		171.65			384051.00	66					2449446.191800671
lud5974w.283	D		101.71	0.025534		0.025684		0.025534		0.1724			0.1714				-99.03		12.41		156.15		11.38		-151.58		19.05		1				0.8454				0.9962		14.23			380480.00	66					2449462.565685104
lud5618w.240	D		3.47	0.130629		0.130773		0.130629		0.1965			0.1963				125.92		11.30		125.53		8.20		125.72		9.75		1				0.7099				0.8818		273.24			405978.60	62					2449453.6522528008
lua5983w.295	A		133.93	0.031191		0.031191		0.031191		0.9054			0.9054				116.17		0.94		-19.29		12.23		50.04		16.94		0				0.5195				0.2137		17.95			366126.10	69					2449465.0526798493
lue5877w.293	E		128.36	0.037814		0.037814		0.037814		0.7927			0.7927				-103.33		2.99		126.28		12.09		-167.22		17.51		1				0.9347				1.0000		17.86			369366.70	68					2449464.648379016
lud5778w.203	D		85.66	0.036288		0.036288		0.036288		0.1524			0.1524				-76.87		-18.12		6.68		5.32		-33.90		-8.55		1				0.6935				0.8386		172.50			382971.50	66					2449445.9838762614
luc5848w.281	C		96.58	0.062288		0.062288		0.062288		0.3551			0.3551				45.18		13.94		-54.59		11.24		-5.06		19.12		0				0.4775				0.0321		12.96			382931.90	66					2449462.1511443867
lud7328w.244	D		10.75	0.107269		0.108140		0.107269		0.1650			0.1637				-164.13		14.10		-173.42		8.51		-168.82		11.34		1				0.8551				1.0000		327.00			406164.40	62					2449454.482502049
lub5648w.274	B		79.3	0.083110		0.083400		0.083110		0.3003			0.2992				-170.08		18.16		107.79		10.74		148.02		18.87		1				0.8259				1.0000		7.40			390910.20	64					2449460.700304456
luc5871w.187	C		128.28	0.036975		0.038468		0.036975		0.8029			0.7717				-8.79		-19.91		120.51		4.04		59.43		-18.00		1				0.6620				0.9944		190.11			365472.40	69					2449442.668355
lue5741w.260	E		46.51	0.140817		0.140866		0.140817		0.2850			0.2849				119.50		20.60		72.45		9.71		95.33		16.46		0				0.6102				0.5637		352.96			402060.80	63					2449457.7989471066
luc5826w.270	C		69.72	0.100019		0.100019		0.100019		0.2936			0.2936				118.30		19.70		46.27		10.45		81.38		18.42		0				0.5579				0.4068		3.60			394835.00	64					2449459.871335567
luc5811w.209	C		70.76	0.078380		0.078521		0.078380		0.2353			0.2349				-149.53		-14.51		-81.27		5.80		-114.87		-5.26		1				0.9085				1.0000		168.06			389228.70	65					2449447.2279267707
lua5665w.259	A		44.25	0.211452		0.211452		0.211452		0.4161			0.4161				-168.29		20.46		147.12		9.64		168.82		16.20		1				0.8509				1.0000		351.85			402581.50	63					2449457.59156853
lua5821w.187	A		128.28	0.037600		0.037600		0.037600		0.7848			0.7848				-8.76		-19.91		120.55		4.04		59.47		-18.00		1				0.6620				0.9944		190.12			365464.90	69					2449442.6682577776
luc5899w.255	C		35.18	0.162844		0.164205		0.162844		0.2929			0.2904				120.50		19.52		85.63		9.34		102.65		15.09		0				0.6448				0.4250		347.22			404270.40	62					2449456.762525787
luc6205w.288	C		114.78	0.042687		0.042687		0.042687		0.4669			0.4669				-99.44		8.03		143.11		11.74		-157.63		18.55		1				0.8964				1.0000		16.68			374244.40	67					2449463.6017746297
luc5784w.225	C		33.07	0.154583		0.155533		0.154583		0.2720			0.2703				132.85		-1.30		164.74		7.05		148.73		2.99		1				0.7633				0.9832		164.92			401264.50	63					2449450.5439142594
luc4941h.065	C		76.7	0.067831		0.073513		0.067831		0.2496			0.2303				-168.52		-20.79		-90.49		-5.93		-128.07		-16.99		1				0.9551				1.0000		248.07			379350.50	66					2449417.259454016
luc5975w.283	C		101.71	0.048233		0.048233		0.048233		0.3238			0.3238				-99.04		12.41		156.15		11.38		-151.59		19.05		1				0.8454				0.9876		14.23			380480.40	66					2449462.5656897337
luc5807w.186	C		131.07	0.032855		0.032855		0.032855		0.8028			0.8028				62.82		-19.55		-164.88		3.96		132.66		-18.67		0				0.6651				0.3213		191.38			364565.20	69					2449442.4611489004
lue5846w.270	E		69.72	0.100572		0.100572		0.100572		0.2953			0.2953				118.29		19.70		46.25		10.45		81.36		18.42		0				0.5573				0.4037		3.60			394834.80	64					2449459.871374456
lua6527w.233	A		14.98	0.299433		0.309449		0.299433		0.4796			0.4640				-85.70		5.69		-70.91		7.67		-78.32		6.74		1				0.7487				0.5594		172.33			404980.60	62					2449452.1981696063
luc5780w.207	C		75.68	0.090454		0.090454		0.090454		0.3003			0.3003				-5.24		-15.84		67.99		5.64		32.10		-6.34		0				0.6176				0.1020		169.36			387225.20	65					2449446.813396817
lue5654w.271	E		72.1	0.104608		0.104751		0.104608		0.3225			0.3221				46.24		19.38		-28.32		10.52		8.06		18.55		0				0.4750				0.0000		4.59			393905.20	64					2449460.07848544
lua6047w.219	A		46.92	0.189728		0.190828		0.189728		0.3881			0.3859				-153.66		-6.57		-108.70		6.58		-131.18		0.01		1				0.9200				1.0000		164.42			397311.30	63					2449449.3037158335
luc5098w.253	C		30.69	0.163794		0.163845		0.163794		0.2806			0.2805				-95.05		18.82		-125.14		9.19		-110.42		14.48		1				0.7392				0.9821		344.77			404898.30	62					2449456.3480504397
lua6526w.233	A		14.98	0.300758		0.300758		0.300758		0.4661			0.4661				-85.70		5.69		-70.91		7.67		-78.32		6.74		1				0.7487				0.5594		172.33			404980.90	62					2449452.1981672915
lua5729w.203	A		85.67	0.095909		0.095948		0.095909		0.4032			0.4030				-76.84		-18.12		6.71		5.32		-33.87		-8.55		1				0.6940				0.8386		172.50			382973.30	66					2449445.983783669
luc5718w.199	C		95.9	0.053785		0.053785		0.053785		0.3004			0.3004				-149.26		-19.78		-54.89		5.00		-100.31		-10.80		1				0.8813				1.0000		176.26			378463.40	67					2449445.155079757
luc5779w.203	C		85.66	0.071850		0.071850		0.071850		0.3018			0.3018				-76.87		-18.12		6.68		5.32		-33.90		-8.55		1				0.6935				0.8386		172.50			382971.50	66					2449445.983880891
lue5933j.102	E		13.54	0.219134		0.219134		0.219134		0.3376			0.3376				36.22		5.66		26.20		-2.93		31.20		1.37		0				0.5790				0.0000		243.54			405384.30	62					2449424.9339884142
lud5123h.065	D		76.69	0.036593		0.036992		0.036593		0.1256			0.1242				-169.59		-20.79		-91.60		-5.93		-129.16		-16.99		1				0.9558				1.0000		248.09			379398.50	66					2449417.2625386575
lub5792w.224	B		35.17	0.138640		0.140384		0.138640		0.2504			0.2473				-154.56		-2.19		-120.51		6.97		-137.59		2.50		1				0.9187				1.0000		15.83			400771.30	63					2449450.336319132
lue6003w.277	E		86.61	0.075636		0.075636		0.075636		0.3256			0.3256				-26.41		16.58		-116.10		10.95		-71.94		19.06		0				0.6816				0.8679		9.96			387638.90	65					2449461.322142176
lub5915w.297	B		139.59	0.028516		0.029489		0.028516		1.2493			1.2081				-27.55		-1.20		-168.28		12.37		-96.05		16.22		0				0.6927				0.6765		17.76			364025.70	69					2449465.466468993
lub5690w.192	B		114.17	0.040893		0.040893		0.040893		0.4361			0.4361				-6.95		-20.84		107.47		4.44		53.13		-14.88		1				0.5511				0.9456		93.47			370553.90	68					2449443.704380243
lue5636w.190	E		119.65	0.040146		0.041701		0.040146		0.5647			0.5436				136.41		-20.64		-103.24		4.28		-160.24		-16.10		1				0.9747				1.0000		95.88			368416.50	68					2449443.2897687154
lud5810w.209	D		70.76	0.041806		0.041850		0.041806		0.1254			0.1253				-149.53		-14.51		-81.27		5.80		-114.87		-5.26		1				0.9085				1.0000		168.06			389228.90	65					2449447.227922141
lud5870w.187	D		128.28	0.016939		0.016939		0.016939		0.3535			0.3535				-8.79		-19.91		120.51		4.04		59.43		-18.00		1				0.6620				0.9972		190.11			365472.00	69					2449442.6683503706
lub5623w.258	B		41.98	0.144172		0.145553		0.144172		0.2789			0.2762				-96.17		20.28		-138.31		9.56		-117.79		15.94		1				0.7350				1.0000		350.71			403048.30	62					2449457.3844595137
lud5706w.252	D		28.44	0.097752		0.097799		0.097752		0.1645			0.1644				-22.77		18.42		-50.49		9.11		-36.91		14.16		1				0.6058				1.0000		343.49			405168.00	62					2449456.140736898
lua5641w.238	A		4.63	0.316350		0.333813		0.316350		0.5023			0.4761				-89.36		9.78		-85.39		8.05		-87.37		8.92		1				0.7514				0.8239		205.70			405653.30	62					2449453.2381933564
lua5767w.272	A		74.48	0.123204		0.123204		0.123204		0.3987			0.3987				-25.91		19.01		-102.99		10.59		-65.34		18.66		1				0.7065				0.8824		5.55			392941.00	64					2449460.2858790625
lue6185j.102	E		13.54	0.219242		0.219242		0.219242		0.3378			0.3378				36.01		5.66		25.98		-2.93		30.99		1.37		0				0.5795				0.0000		243.51			405341.60	62					2449424.9345911923
lue5716w.222	E		39.97	0.163738		0.165933		0.163738		0.3109			0.3067				-9.74		-3.96		28.65		6.82		9.41		1.51		1				0.6524				0.3446		164.36			399592.00	63					2449449.9220609376
lub6025w.286	B		109.49	0.045348		0.045348		0.045348		0.4016			0.4016				44.68		9.87		-67.71		11.60		-11.27		18.82		0				0.5758				0.2652		15.83			376742.70	67					2449463.1874246527
lud5718w.204	D		83.15	0.031871		0.031871		0.031871		0.1257			0.1257				-149.05		-17.60		-68.14		5.40		-107.53		-7.99		1				0.8992				1.0000		171.64			384054.60	66					2449446.191654838
lue5604w.256	E		37.45	0.179483		0.179633		0.179483		0.3277			0.3274				48.31		19.81		11.03		9.41		29.21		15.38		0				0.5070				0.0000		348.39			403909.30	62					2449456.969692685
lua6107w.219	A		46.94	0.189802		0.190859		0.189802		0.3883			0.3862				-153.70		-6.57		-108.75		6.58		-131.23		0.01		1				0.9203				1.0000		164.42			397300.10	63					2449449.3038325
lue5693w.274	E		79.31	0.082708		0.083413		0.082708		0.3004			0.2978				-170.11		18.16		107.76		10.74		147.99		18.87		1				0.8263				1.0000		7.40			390911.80	64					2449460.700391956
lue5723w.208	E		73.22	0.087458		0.087587		0.087458		0.2760			0.2756				-77.37		-15.19		-6.64		5.72		-41.38		-5.80		0				0.7104				0.5490		168.70			388238.40	65					2449447.020671227
lue5714w.271	E		72.09	0.104125		0.104551		0.104125		0.3219			0.3206				46.20		19.38		-28.36		10.52		8.02		18.55		0				0.4754				0.0000		4.59			393905.40	64					2449460.0786021063
lue5463w.242	E		6.6	    0.235982		0.237972		0.235982		0.3593			0.3563				-19.72		12.75		-24.56		8.36		-22.16		10.56		1				0.6073				0.8802		314.05			405982.90	62					2449454.0690768864
lub6173w.294	B		131.16	0.037054		0.039024		0.037054		0.9586			0.9102				-171.77		2.00		55.37		12.16		123.25		17.25		1				0.6754				0.8534		17.93			367186.30	69					2449464.8453184953
luc5755w.187	C		128.28	0.036814		0.038141		0.036814		0.7961			0.7684				-8.71		-19.91		120.60		4.04		59.52		-18.00		1				0.6620				0.9944		190.11			365454.70	69					2449442.668126759
lua7432w.264	A		55.7	0.174596		0.174596		0.174596		0.4016			0.4016				-169.11		20.74		133.91		10.01		161.60		17.37		1				0.8533				1.0000		357.36			399624.30	63					2449458.6280819443
lua5721w.247	A		17.27	0.281150		0.287077		0.281150		0.4496			0.4403				-21.23		15.94		-37.32		8.74		-29.39		12.46		1				0.6011				0.9970		335.60			406020.10	62					2449455.1043313425
luc5771w.247	C		17.29	0.208147		0.208712		0.208147		0.3269			0.3260				-21.26		15.94		-37.35		8.74		-29.42		12.46		1				0.6007				1.0000		335.59			406009.60	62					2449455.1044285647
lua5814w.230	A		21.7	0.275677		0.286414		0.275677		0.4596			0.4424				130.26		3.12		151.43		7.44		140.81		5.37		1				0.7464				0.9560		167.96			403434.30	62					2449451.5806935765
lue5824w.230	E		21.7	0.188154		0.194560		0.188154		0.3122			0.3019				130.25		3.12		151.42		7.44		140.80		5.37		1				0.7470				0.9560		167.97			403431.90	62					2449451.5807130206
lua8104w.245	A		12.92	0.292428		0.304111		0.292428		0.4674			0.4495				123.50		14.74		111.96		8.59		117.67		11.72		1				0.6940				0.8621		330.59			406149.40	62					2449454.6897444213
lua5725w.259	A		44.25	0.211229		0.211229		0.211229		0.4156			0.4156				-168.33		20.46		147.08		9.64		168.78		16.20		1				0.8518				1.0000		351.85			402574.30	63					2449457.591685197
lud5627w.241	D		4.77	0.126649		0.127036		0.126649		0.1912			0.1906				53.45		12.03		50.85		8.28		52.14		10.16		1				0.5403				0.6768		300.13			406176.00	62					2449453.859635949
lue5755w.221	E		42.28	0.140751		0.142300		0.140751		0.2736			0.2706				62.72		-4.84		103.30		6.74		82.97		1.01		1				0.5828				0.9779		164.31			398980.80	63					2449449.7147250692
luc5707w.252	C		28.44	0.185087		0.185343		0.185087		0.3117			0.3113				-22.77		18.42		-50.49		9.11		-36.91		14.16		1				0.6058				1.0000		343.49			405167.60	62					2449456.1407415275
lua5748w.210	A		68.34	0.132615		0.133226		0.132615		0.3808			0.3790				138.28		-13.80		-155.90		5.87		171.64		-4.72		1				0.8370				1.0000		167.45			390193.50	65					2449447.4351900695
lue5937w.293	E		128.36	0.037989		0.037989		0.037989		0.7964			0.7964				-103.37		2.99		126.23		12.09		-167.26		17.51		1				0.9349				1.0000		17.86			369378.00	68					2449464.648495683
lua5713w.208	A		73.21	0.118703		0.118865		0.118703		0.3745			0.3740				-77.37		-15.19		-6.64		5.72		-41.38		-5.80		0				0.7104				0.5490		168.70			388239.40	65					2449447.0206517824
lud6045w.286	D		109.49	0.024130		0.024130		0.024130		0.2137			0.2137				44.67		9.87		-67.72		11.60		-11.28		18.82		0				0.5773				0.5487		15.84			376745.90	67					2449463.1874635415
lua6063w.278	A		89.1	0.090650		0.090650		0.090650		0.4168			0.4168				-98.50		15.98		169.29		11.03		-145.22		19.10		1				0.8045				1.0000		10.77			386493.00	65					2449461.529361146
luc4864w.235	C		10.65	0.206789		0.212804		0.206789		0.3246			0.3154				129.45		7.36		139.95		7.82		134.70		7.62		1				0.7358				0.9658		177.84			405558.70	62					2449452.6123689814
lue5618j.241	E		4.77	0.247464		0.249738		0.247464		0.3759			0.3725				53.46		12.03		50.86		8.28		52.15		10.16		1				0.5406				0.6768		300.13			406177.80	62					2449453.859621134
lud5770w.247	D		17.29	0.107600		0.107600		0.107600		0.1685			0.1685				-21.26		15.94		-37.35		8.74		-29.42		12.46		1				0.6007				1.0000		335.59			406010.10	62					2449455.104423935
lua5746w.190	A		119.64	0.047802		0.048127		0.047802		0.6514			0.6470				136.34		-20.64		-103.32		4.28		-160.32		-16.09		1				0.9753				1.0000		95.85			368429.50	68					2449443.2899826043
lud5685w.249	D		21.73	0.103093		0.104016		0.103093		0.1669			0.1655				-165.90		17.02		173.40		8.89		-176.42		13.16		1				0.8499				1.0000		339.18			405769.10	62					2449455.5189349307
lua5825w.211	A		65.91	0.131055		0.131877		0.131055		0.3601			0.3579				66.07		-13.07		129.48		5.95		98.14		-4.18		1				0.6881				0.8297		166.95			391133.20	64					2449447.6424349654
lua5994w.279	A		91.57	0.091504		0.091504		0.091504		0.4504			0.4504				-170.65		15.33		94.62		11.10		141.45		19.12		1				0.8039				1.0000		11.52			385330.70	65					2449461.736733993
lub5852w.224	B		35.17	0.138744		0.140489		0.138744		0.2506			0.2474				-154.61		-2.19		-120.55		6.97		-137.64		2.50		1				0.9189				1.0000		15.84			400758.20	63					2449450.3364357986
lue5694w.210	E		68.33	0.086559		0.086820		0.086559		0.2481			0.2474				138.31		-13.80		-155.86		5.87		171.67		-4.72		1				0.8376				1.0000		167.47			390199.40	65					2449447.435087755
lue5785w.223	E		37.66	0.161088		0.165686		0.161088		0.3029			0.2945				-82.23		-3.07		-46.02		6.89		-64.18		2.01		0				0.7398				0.1309		164.47			400169.10	63					2449450.129434421
lua5959w.243	A		8.6	    0.305963		0.317966		0.305963		0.4822			0.4640				-91.71		13.43		-98.77		8.43		-95.27		10.95		1				0.7528				0.7889		321.93			406161.20	62					2449454.2751702545
lua5637w.238	A		4.63	0.316562		0.333577		0.316562		0.5020			0.4764				-89.35		9.78		-85.38		8.05		-87.36		8.92		1				0.7510				0.8239		205.70			405654.00	62					2449453.238188264
lua5989w.283	A		101.71	0.067901		0.067901		0.067901		0.4559			0.4559				-99.04		12.41		156.14		11.38		-151.59		19.05		1				0.8454				0.9789		14.23			380482.00	66					2449462.565714271
lua5672w.262	A		51.1	0.189199		0.189199		0.189199		0.4069			0.4069				-24.82		20.75		-76.82		9.86		-51.55		16.93		1				0.6639				0.9970		355.19			400918.40	63					2449458.2135142824
lue5591w.200	E		93.32	0.053883		0.054048		0.053883		0.2797			0.2788				138.92		-19.43		-129.47		5.08		-173.66		-10.23		1				0.9366				1.0000		175.27			379603.10	66					2449445.3621812267
lub5750w.216	B		53.98	0.111509		0.112292		0.111509		0.2517			0.2500				64.67		-9.13		116.42		6.35		90.64		-1.54		1				0.6364				0.9478		164.96			395428.10	64					2449448.67850897
lud5613w.256	D		37.44	0.090391		0.090562		0.090391		0.1652			0.1649				48.31		19.81		11.03		9.41		29.21		15.38		0				0.5070				0.0000		348.40			403908.20	62					2449456.9697075
lua7162w.290	A		120.17	0.044397		0.044397		0.044397		0.6158			0.6158				115.44		6.08		-7.15		11.88		54.98		18.21		0				0.5185				0.4493		17.30			372073.30	68					2449464.0190803125
lud6028w.219	D		46.92	0.061962		0.062053		0.061962		0.1262			0.1260				-153.65		-6.57		-108.69		6.58		-131.17		0.01		1				0.9196				1.0000		164.43			397314.60	63					2449449.3036815743
luc5840w.207	C		75.69	0.090430		0.090430		0.090430		0.3003			0.3003				-5.28		-15.84		67.95		5.64		32.06		-6.34		0				0.6182				0.1020		169.37			387220.30	65					2449446.813513484
lue5735w.192	E		114.17	0.042288		0.042288		0.042288		0.4509			0.4509				-6.98		-20.84		107.43		4.44		53.10		-14.88		1				0.5506				0.9244		93.46			370558.20	68					2449443.704467743
lua5989w.268	A		65.01	0.142030		0.142030		0.142030		0.3815			0.3815				-97.50		20.21		-164.50		10.30		-131.90		18.11		1				0.7769				1.0000		1.59			396584.80	63					2449459.4568602545
lub5933w.267	B		62.67	0.107563		0.107563		0.107563		0.2772			0.2772				-25.41		20.41		-89.90		10.23		-58.54		17.95		1				0.6835				0.9531		0.55			397402.50	63					2449459.24967728
luc5868w.228	C		26.22	0.175897		0.179032		0.175897		0.2961			0.2909				-84.73		1.37		-59.28		7.28		-72.06		4.43		0				0.7473				0.2246		166.35			402639.70	63					2449451.1660763775
luc5617w.274	C		79.29	0.082367		0.082673		0.082367		0.2976			0.2965				-170.06		18.16		107.82		10.74		148.05		18.87		1				0.8270				1.0000		7.40			390909.10	64					2449460.700241493
lue5889w.191	E		116.9	0.045166		0.045829		0.045166		0.5488			0.5408				64.68		-20.77		-177.94		4.36		126.39		-15.49		0				0.6832				0.4523		94.64			369481.70	68					2449443.497230729
lue5656w.196	E		103.75	0.054413		0.054855		0.054413		0.3946			0.3915				66.14		-20.55		168.95		4.76		119.78		-12.52		1				0.7013				0.8264		179.45			375033.80	67					2449444.533423322
lud5761w.190	D		119.65	0.019091		0.019091		0.019091		0.2585			0.2585				136.33		-20.64		-103.33		4.28		-160.33		-16.09		1				0.9750				1.0000		95.85			368431.30	68					2449443.290011771
lub5606w.238	B		4.62	0.223561		0.227867		0.223561		0.3429			0.3364				-89.33		9.78		-85.36		8.05		-87.34		8.92		1				0.7518				0.8269		205.69			405661.80	62					2449453.238125301
lue7554l.234	E		12.79	0.176437		0.178983		0.176437		0.2750			0.2711				-159.18		6.54		-146.56		7.74		-152.88		7.18		1				0.8856				1.0000		174.70			404905.70	62					2449452.4082661457
lua5721w.252	A		28.44	0.253043		0.257857		0.253043		0.4336			0.4255				-22.78		18.42		-50.50		9.11		-36.92		14.16		1				0.6057				1.0000		343.49			405165.40	62					2449456.1407660646
lud6122w.276	D		84.16	0.042483		0.042483		0.042483		0.1718			0.1718				45.70		17.15		-41.46		10.88		1.37		19.01		0				0.4499				0.0000		9.15			388756.50	65					2449461.1148401503
luc5636w.196	C		103.74	0.054623		0.054928		0.054623		0.3950			0.3928				66.15		-20.55		168.96		4.76		119.79		-12.52		1				0.7013				0.8382		179.44			375032.80	67					2449444.533384433
lub4873w.235	B		10.64	0.206074		0.213876		0.206074		0.3262			0.3143				129.44		7.36		139.95		7.82		134.69		7.62		1				0.7351				0.9658		177.84			405556.80	62					2449452.6123837964
lub5761w.222	B		39.96	0.158482		0.160317		0.158482		0.3003			0.2969				-9.77		-3.96		28.62		6.82		9.38		1.51		1				0.6521				0.3446		164.36			399582.60	63					2449449.9221484377
lub5639w.198	B		98.52	0.059880		0.059880		0.059880		0.3626			0.3626				-77.46		-20.09		19.70		4.92		-26.96		-11.37		1				0.7286				1.0000		177.29			377320.70	67					2449444.947924583
lua7347w.244	A		10.75	0.303855		0.312602		0.303855		0.4769			0.4636				-164.14		14.10		-173.43		8.51		-168.83		11.34		1				0.8550				1.0000		326.98			406160.50	62					2449454.482536308
lub5848w.287	B		112.13	0.045958		0.045958		0.045958		0.4511			0.4511				-27.38		8.96		-142.30		11.67		-84.45		18.69		1				0.6026				0.7188		16.28			375491.00	67					2449463.3946034606
lub5169w.251	B		26.18	0.189880		0.190705		0.189880		0.3153			0.3139				49.50		17.99		24.14		9.04		36.58		13.84		0				0.5151				0.1095		342.13			405400.40	62					2449455.933471273
lud5683w.239	D		3.41	0.118497		0.118689		0.118497		0.1783			0.1781				-161.76		10.55		-159.97		8.13		-160.86		9.34		1				0.8687				1.0000		234.03			405816.20	62					2449453.4453329053
lub5725w.250	B		23.96	0.181616		0.184331		0.181616		0.3001			0.2956				121.75		17.52		98.72		8.96		110.03		13.50		1				0.6686				0.6773		340.70			405587.40	62					2449455.7263385183
luc5693j.102	C		13.51	0.216255		0.216255		0.216255		0.3331			0.3331				36.42		5.66		26.40		-2.93		31.40		1.37		0				0.5789				0.0000		243.55			405424.10	62					2449424.9334143405
lub5812w.260	B		46.54	0.136812		0.136812		0.136812		0.2769			0.2769				119.45		20.60		72.40		9.71		95.28		16.46		0				0.6090				0.5763		352.97			402052.80	63					2449457.799087847
lud5719w.205	D		80.63	0.038093		0.038093		0.038093		0.1415			0.1415				139.15		-17.05		-142.52		5.48		179.26		-7.44		1				0.8850				1.0000		170.84			385151.90	65					2449446.3982235766
lud7535l.234	D		12.79	0.104415		0.105034		0.104415		0.1614			0.1604				-159.15		6.54		-146.53		7.74		-152.85		7.18		1				0.8858				1.0000		174.69			404915.80	62					2449452.408185868
luc5627w.240	C		3.47	0.226438		0.234115		0.226438		0.3518			0.3403				125.92		11.30		125.52		8.20		125.72		9.75		1				0.7099				0.8815		273.24			405976.80	62					2449453.652267616
lue5054w.253	E		30.67	0.163821		0.163962		0.163821		0.2808			0.2805				-95.02		18.82		-125.11		9.19		-110.39		14.48		1				0.7394				0.9792		344.77			404905.60	62					2449456.3479675693
lub5958w.277	B		86.61	0.076181		0.076181		0.076181		0.3280			0.3280				-26.38		16.58		-116.07		10.95		-71.91		19.06		0				0.6819				0.8750		9.97			387635.80	65					2449461.322054676
lud5706w.247	D		17.28	0.107222		0.107222		0.107222		0.1679			0.1679				-21.22		15.94		-37.31		8.74		-29.38		12.46		1				0.6013				0.9970		335.58			406023.20	62					2449455.104302176
luc5698w.271	C		72.1	0.102095		0.102250		0.102095		0.3148			0.3144				46.21		19.38		-28.35		10.52		8.03		18.55		0				0.4754				0.0000		4.59			393905.40	64					2449460.07856831
lud5833w.230	D		21.7	0.106878		0.107068		0.106878		0.1718			0.1715				130.24		3.12		151.41		7.44		140.79		5.37		1				0.7467				0.9560		167.97			403430.10	62					2449451.5807278357
lud7534l.234	D		12.79	0.104672		0.104672		0.104672		0.1608			0.1608				-159.15		6.54		-146.53		7.74		-152.85		7.18		1				0.8858				1.0000		174.69			404916.10	62					2449452.4081835533
luc5662w.226	C		30.77	0.167161		0.169176		0.167161		0.2900			0.2865				60.31		-0.41		90.05		7.13		75.12		3.48		1				0.5644				0.9111		165.30			401745.90	63					2449450.751352095
lue5897j.102	E		13.54	0.219420		0.219420		0.219420		0.3381			0.3381				36.25		5.66		26.23		-2.93		31.23		1.37		0				0.5787				0.0000		243.54			405390.30	62					2449424.933902303
lue5625w.200	E		93.32	0.053764		0.053929		0.053764		0.2791			0.2782				138.89		-19.43		-129.49		5.08		-173.69		-10.23		1				0.9368				1.0000		175.27			379603.00	66					2449445.3622446526
lue5660w.266	E		60.34	0.131489		0.131635		0.131489		0.3261			0.3257				46.70		20.56		-15.27		10.15		14.85		17.76		0				0.4933				0.0000		359.50			398183.50	63					2449459.0424230094
lub5892w.293	B		128.36	0.036943		0.036943		0.036943		0.7745			0.7745				-103.34		2.99		126.26		12.09		-167.23		17.51		1				0.9346				1.0000		17.86			369369.50	68					2449464.648408183
lud4937h.065	D		76.69	0.036746		0.037074		0.036746		0.1258			0.1247				-168.51		-20.79		-90.48		-5.93		-128.06		-16.99		1				0.9549				1.0000		248.08			379350.00	66					2449417.259424074
lub5831w.270	B		69.72	0.098643		0.098643		0.098643		0.2896			0.2896				118.30		19.70		46.27		10.45		81.38		18.42		0				0.5579				0.4068		3.60			394834.90	64					2449459.8713452895
luc5693w.272	C		74.48	0.091571		0.091571		0.091571		0.2963			0.2963				-25.86		19.01		-102.94		10.59		-65.29		18.66		1				0.7068				0.8791		5.54			392940.00	64					2449460.2857378586
lua5729w.216	A		53.98	0.162744		0.164465		0.162744		0.3687			0.3648				64.69		-9.13		116.43		6.35		90.65		-1.54		1				0.6358				0.9478		164.96			395431.90	64					2449448.6784654516
lue5685w.273	E		76.88	0.073885		0.073885		0.073885		0.2519			0.2519				-97.98		18.61		-177.58		10.67		-138.65		18.78		1				0.7842				1.0000		6.48			391941.70	64					2449460.4930522917
lue5747w.204	E		83.13	0.064548		0.064548		0.064548		0.2545			0.2545				-149.07		-17.60		-68.16		5.40		-107.55		-7.99		1				0.8989				1.0000		171.63			384053.30	66					2449446.1917085415
luc5750w.205	C		80.64	0.066948		0.067084		0.066948		0.2492			0.2487				139.13		-17.05		-142.54		5.48		179.24		-7.44		1				0.8846				0.9965		170.85			385150.00	65					2449446.398286539
luc5720w.249	C		21.73	0.175829		0.180054		0.175829		0.2890			0.2822				-165.93		17.02		173.37		8.89		-176.45		13.16		1				0.8500				1.0000		339.19			405762.20	62					2449455.519002986
lud5592w.240	D		3.47	0.130766		0.131006		0.130766		0.1969			0.1965				125.94		11.30		125.54		8.20		125.74		9.75		1				0.7110				0.8967		273.25			405985.20	62					2449453.6521995603
lud5450w.237	D		6.43	0.119994		0.119994		0.119994		0.1811			0.1811				-16.95		9.00		-10.80		7.98		-13.87		8.50		1				0.6159				0.6287		191.12			405462.90	62					2449453.031060625
luc5781w.206	C		78.14	0.071328		0.071560		0.071328		0.2509			0.2501				66.81		-16.46		142.57		5.56		105.52		-6.89		1				0.7177				0.7831		170.09			386183.90	65					2449446.606272292
lue5737w.260	E		46.51	0.140689		0.140738		0.140689		0.2848			0.2847				119.50		20.60		72.45		9.71		95.33		16.46		0				0.6102				0.5637		352.96			402061.00	63					2449457.798942014
lue5914w.296	E		136.75	0.033033		0.034720		0.033033		1.2087			1.1499				44.46		-0.12		-93.62		12.30		-22.84		16.60		1				0.7428				0.9935		17.88			365001.40	69					2449465.259126389
luc5687w.186	C		131.06	0.033952		0.033952		0.033952		0.8291			0.8291				62.90		-19.55		-164.79		3.96		132.74		-18.67		0				0.6685				0.3180		191.35			364545.90	69					2449442.4609155674
lua5832w.217	A		51.6	0.158683		0.160244		0.158683		0.3471			0.3437				-7.69		-8.29		41.78		6.43		17.10		-1.02		0				0.6701				0.0239		164.72			396195.20	64					2449448.885786273
lue6181w.292	E		125.63	0.036763		0.037184		0.036763		0.6740			0.6663				-27.69		4.08		-155.37		12.02		-90.39		17.78		0				0.6502				0.6753		17.74			369432.40	68					2449464.4307525116
luc5658w.239	C		3.41	0.202138		0.202956		0.202138		0.3050			0.3037				-161.74		10.55		-159.95		8.13		-160.84		9.34		1				0.8684				1.0000		234.03			405822.20	62					2449453.445284294
lub5873w.267	B		62.67	0.107597		0.107597		0.107597		0.2773			0.2773				-25.37		20.41		-89.86		10.23		-58.50		17.95		1				0.6841				0.9531		0.55			397404.90	63					2449459.2495606137
lue5777w.224	E		35.18	0.138296		0.140599		0.138296		0.2508			0.2467				-154.55		-2.19		-120.50		6.97		-137.58		2.50		1				0.9189				1.0000		15.84			400774.60	63					2449450.336289965
lud5869w.189	D		122.41	0.019453		0.019453		0.019453		0.3001			0.3001				-152.04		-20.46		-28.72		4.20		-87.07		-16.72		1				0.8140				0.8144		97.10			367411.30	68					2449443.0828106827
lud5809w.207	D		75.69	0.046803		0.046803		0.046803		0.1554			0.1554				-5.26		-15.84		67.97		5.64		32.08		-6.34		0				0.6176				0.1020		169.36			387223.00	65					2449446.813450521
lub5430w.237	B		6.43	0.230262		0.230649		0.230262		0.3481			0.3475				-16.93		9.00		-10.79		7.98		-13.86		8.50		1				0.6159				0.6287		191.11			405467.70	62					2449453.031021736
lue5675w.192	E		114.18	0.042702		0.042702		0.042702		0.4556			0.4556				-6.94		-20.84		107.48		4.44		53.14		-14.88		1				0.5518				0.9240		93.49			370552.50	68					2449443.7043510764
lue5740w.249	E		21.72	0.174415		0.180908		0.174415		0.2903			0.2799				-165.94		17.02		173.36		8.89		-176.46		13.16		1				0.8498				1.0000		339.18			405758.20	62					2449455.519041875
lua5640w.198	A		98.53	0.076743		0.076743		0.076743		0.4648			0.4648				-77.46		-20.09		19.70		4.92		-26.96		-11.37		1				0.7286				1.0000		177.29			377320.70	67					2449444.947929213
luc5727w.204	C		83.14	0.064245		0.064245		0.064245		0.2534			0.2534				-149.06		-17.60		-68.14		5.40		-107.54		-7.99		1				0.8989				1.0000		171.64			384054.30	66					2449446.1916696527
lua6212w.294	A		131.14	0.035537		0.035537		0.035537		0.8719			0.8719				-171.80		2.00		55.34		12.16		123.22		17.25		1				0.6746				0.7949		17.94			367194.50	69					2449464.8453916437
lud5780w.206	D		78.14	0.038268		0.038443		0.038268		0.1348			0.1342				66.81		-16.46		142.57		5.56		105.52		-6.89		1				0.7177				0.7831		170.08			386184.10	65					2449446.6062676623
lua5765w.195	A		106.4	0.064248		0.064248		0.064248		0.5075			0.5075				137.88		-20.70		-116.44		4.68		-166.89		-13.10		1				0.9771				1.0000		180.56			373898.30	67					2449444.3262194097
lue5915w.255	E		35.19	0.162159		0.165819		0.162159		0.2958			0.2893				120.49		19.52		85.62		9.34		102.64		15.09		0				0.6450				0.4313		347.21			404267.70	62					2449456.7625595834
luc5593w.240	C		3.47	0.227113		0.236632		0.227113		0.3556			0.3413				125.94		11.30		125.54		8.20		125.74		9.75		1				0.7110				0.8967		273.25			405984.60	62					2449453.65220419
lue5653w.229	E		23.95	0.156923		0.157528		0.156923		0.2564			0.2554				-157.21		2.25		-133.90		7.36		-145.60		4.91		1				0.9030				1.0000		167.07			403060.40	62					2449451.373306088
lud5851w.270	D		69.72	0.060335		0.060730		0.060335		0.1783			0.1771				118.29		19.70		46.25		10.45		81.36		18.42		0				0.5573				0.4037		3.60			394834.80	64					2449459.8713841783
lua5650w.266	A		60.33	0.147705		0.147705		0.147705		0.3658			0.3658				46.71		20.56		-15.27		10.15		14.86		17.76		0				0.4929				0.0000		359.50			398184.00	63					2449459.042403565
lud5806w.187	D		128.28	0.017108		0.017108		0.017108		0.3571			0.3571				-8.75		-19.91		120.56		4.04		59.48		-18.00		1				0.6620				0.9972		190.11			365462.60	69					2449442.668228611
lub5810w.192	B		114.18	0.041916		0.041916		0.041916		0.4472			0.4472				-7.03		-20.84		107.38		4.44		53.05		-14.88		1				0.5495				0.9437		93.48			370565.30	68					2449443.704613576
lud5154h.065	D		76.68	0.036479		0.037003		0.036479		0.1256			0.1238				-169.78		-20.79		-91.80		-5.93		-129.35		-16.99		1				0.9556				1.0000		248.08			379406.90	66					2449417.2630782407
lub5760w.197	B		101.1	0.053421		0.053796		0.053421		0.3540			0.3515				-5.62		-20.34		94.35		4.84		46.44		-11.94		1				0.5393				0.9375		178.35			376175.00	67					2449444.7406103355
lua5615w.200	A		93.32	0.080778		0.081009		0.080778		0.4192			0.4180				138.90		-19.43		-129.48		5.08		-173.68		-10.23		1				0.9365				1.0000		175.27			379603.00	66					2449445.3622252084
luc5754w.225	C		33.06	0.153558		0.154508		0.153558		0.2702			0.2685				132.87		-1.30		164.76		7.05		148.75		2.99		1				0.7636				0.9804		164.93			401271.20	63					2449450.543855926
lua5679w.263	A		53.4	0.183739		0.183739		0.183739		0.4084			0.4084				-96.93		20.77		-151.41		9.93		-124.94		17.16		1				0.7521				1.0000		356.27			400295.10	63					2449458.420686586
lua5849j.102	A		13.55	0.279033		0.279033		0.279033		0.4299			0.4299				36.29		5.66		26.27		-2.93		31.27		1.37		0				0.5791				0.0000		243.53			405398.30	62					2449424.9337874884
lud5975w.280	D		94.08	0.034199		0.034199		0.034199		0.1809			0.1809				117.26		14.65		20.01		11.17		68.18		19.12		1				0.5164				0.6803		12.26			384141.60	66					2449461.943961065
lub5748w.186	B		131.09	0.033286		0.033286		0.033286		0.8143			0.8143				62.85		-19.55		-164.84		3.96		132.69		-18.67		0				0.6642				0.3180		191.38			364556.00	69					2449442.4610368633
lue5641w.192	E		114.2	0.042564		0.042564		0.042564		0.4545			0.4545				-6.92		-20.84		107.50		4.44		53.16		-14.88		1				0.5521				0.9249		93.52			370549.30	68					2449443.7042876505
lub5760w.195	B		106.4	0.047292		0.047292		0.047292		0.3735			0.3735				137.88		-20.70		-116.44		4.68		-166.89		-13.10		1				0.9771				1.0000		180.55			373898.00	67					2449444.3262096876
lua5815w.192	A		114.18	0.049782		0.049782		0.049782		0.5311			0.5311				-7.04		-20.84		107.38		4.44		53.04		-14.88		1				0.5497				0.9350		93.48			370565.80	68					2449443.7046232987
lua5806w.217	A		51.61	0.159627		0.160935		0.159627		0.3486			0.3458				-7.67		-8.29		41.80		6.43		17.12		-1.02		0				0.6700				0.0239		164.72			396200.00	64					2449448.8857330326
lub5610w.200	B		93.32	0.054813		0.054813		0.054813		0.2836			0.2836				138.90		-19.43		-129.48		5.08		-173.68		-10.23		1				0.9365				1.0000		175.27			379603.00	66					2449445.362215486
luc5936w.297	C		139.58	0.028579		0.029558		0.028579		1.2514			1.2099				-27.57		-1.20		-168.29		12.37		-96.06		16.21		0				0.6915				0.6765		17.76			364030.90	69					2449465.4665125115
lua5765w.197	A		101.1	0.066546		0.066621		0.066546		0.4384			0.4379				-5.63		-20.34		94.34		4.84		46.43		-11.94		1				0.5393				0.9524		178.36			376175.20	67					2449444.740620058
luc5861w.285	C		106.89	0.046524		0.046524		0.046524		0.3740			0.3740				116.81		10.74		6.95		11.53		61.99		18.91		1				0.5280				0.7712		15.36			377984.10	67					2449462.9800848495
lud5676w.259	D		44.26	0.079289		0.080657		0.079289		0.1587			0.1560				-168.30		20.46		147.11		9.64		168.81		16.20		1				0.8510				1.0000		351.86			402580.00	63					2449457.5915926043
lua5953w.295	A		133.94	0.031498		0.031498		0.031498		0.9149			0.9149				116.20		0.94		-19.27		12.23		50.06		16.94		0				0.5217				0.2137		17.94			366119.40	69					2449465.0526215164
lub5879j.102	B		13.53	0.212704		0.212704		0.212704		0.3277			0.3277				36.27		5.66		26.24		-2.93		31.25		1.37		0				0.5789				0.0000		243.51			405393.30	62					2449424.9338592477
lua5706w.262	A		51.12	0.189476		0.189476		0.189476		0.4076			0.4076				-24.85		20.75		-76.84		9.86		-51.57		16.93		1				0.6654				0.9970		355.19			400915.50	63					2449458.213577708
lub6058w.278	B		89.1	0.061561		0.061561		0.061561		0.2831			0.2831				-98.50		15.98		169.29		11.03		-145.22		19.10		1				0.8045				1.0000		10.77			386492.60	65					2449461.5293514235
lue5587w.238	E		4.62	0.232275		0.240655		0.232275		0.3621			0.3495				-89.32		9.78		-85.35		8.05		-87.33		8.92		1				0.7517				0.8179		205.71			405666.00	62					2449453.238091042
lua5435w.237	A		6.43	0.304515		0.307153		0.304515		0.4636			0.4596				-16.94		9.00		-10.79		7.98		-13.86		8.50		1				0.6162				0.6287		191.11			405466.50	62					2449453.031031458
lud5715w.249	D		21.73	0.102975		0.103800		0.102975		0.1666			0.1653				-165.92		17.02		173.38		8.89		-176.44		13.16		1				0.8501				1.0000		339.19			405763.20	62					2449455.518993264
lue5802w.215	E		56.33	0.102226		0.103028		0.102226		0.2393			0.2374				137.02		-9.95		-168.95		6.27		164.17		-2.07		1				0.8021				0.9970		165.26			394631.70	64					2449448.4712264584
lud5625w.198	D		98.5	0.030090		0.030090		0.030090		0.1821			0.1821				-77.45		-20.09		19.71		4.92		-26.95		-11.37		1				0.7288				1.0000		177.29			377320.40	67					2449444.947900046
lue5963w.295	E		133.94	0.032092		0.032710		0.032092		0.9501			0.9322				116.19		0.94		-19.28		12.23		50.05		16.94		0				0.5208				0.2137		17.94			366121.60	69					2449465.0526409606
lua5734w.205	A		80.64	0.103615		0.103894		0.103615		0.3859			0.3849				139.14		-17.05		-142.53		5.48		179.25		-7.44		1				0.8850				1.0000		170.84			385151.00	65					2449446.398252743
lue5773w.204	E		83.15	0.063764		0.063764		0.063764		0.2516			0.2516				-149.09		-17.60		-68.18		5.40		-107.57		-7.99		1				0.8999				1.0000		171.65			384052.00	66					2449446.1917617824
lub5664w.246	B		15.09	0.211842		0.212863		0.211842		0.3300			0.3285				51.11		15.35		37.30		8.66		44.12		12.09		1				0.5279				0.2443		333.34			406093.20	62					2449454.897095
lue5686w.222	E		39.95	0.163502		0.166016		0.163502		0.3109			0.3062				-9.72		-3.96		28.67		6.82		9.43		1.51		1				0.6526				0.3446		164.35			399598.30	63					2449449.922002604
lue5684w.271	E		72.1	0.104203		0.104536		0.104203		0.3219			0.3209				46.22		19.38		-28.34		10.52		8.04		18.55		0				0.4753				0.0000		4.59			393905.30	64					2449460.078543773
lud5635w.266	D		60.33	0.068750		0.069219		0.068750		0.1714			0.1703				46.72		20.56		-15.26		10.15		14.87		17.76		0				0.4925				0.0000		359.50			398184.70	63					2449459.042374398
lud5894w.191	D		116.9	0.023272		0.023272		0.023272		0.2787			0.2787				64.68		-20.77		-177.95		4.36		126.39		-15.48		0				0.6832				0.4434		94.64			369482.20	68					2449443.497240451
lua5897w.293	A		128.36	0.038302		0.038302		0.038302		0.8030			0.8030				-103.35		2.99		126.26		12.09		-167.24		17.51		1				0.9347				1.0000		17.86			369370.40	68					2449464.648417905
lua5760w.189	A		122.42	0.044822		0.044930		0.044822		0.6934			0.6917				-151.97		-20.46		-28.65		4.20		-87.00		-16.72		1				0.8134				1.0000		97.13			367397.40	68					2449443.082601424
lud5860w.285	D		106.89	0.026473		0.026473		0.026473		0.2128			0.2128				116.81		10.74		6.95		11.53		61.99		18.91		1				0.5280				0.5664		15.36			377983.70	67					2449462.98008022
lub5679w.257	B		39.7	0.161937		0.162038		0.161937		0.3027			0.3025				-23.93		20.06		-63.64		9.49		-44.29		15.66		1				0.6329				1.0000		349.57			403495.80	62					2449457.177083773
lue5799w.191	E		116.92	0.044788		0.045531		0.044788		0.5457			0.5368				64.74		-20.77		-177.88		4.36		126.45		-15.49		0				0.6837				0.4510		94.70			369472.10	68					2449443.4970557294
lud5843w.281	D		96.59	0.031796		0.031905		0.031796		0.1819			0.1813				45.18		13.94		-54.59		11.24		-5.06		19.12		0				0.4775				0.0323		12.96			382931.40	66					2449462.151134664
lua5817w.260	A		46.54	0.189328		0.189328		0.189328		0.3832			0.3832				119.45		20.60		72.40		9.71		95.28		16.46		0				0.6090				0.5763		352.98			402052.30	63					2449457.7990975697
luc5699w.273	C		76.88	0.074750		0.074750		0.074750		0.2548			0.2548				-97.99		18.61		-177.59		10.67		-138.66		18.78		1				0.7842				1.0000		6.48			391942.00	64					2449460.493076829
lud5652w.238	D		4.64	0.122679		0.122679		0.122679		0.1846			0.1846				-89.37		9.78		-85.39		8.05		-87.38		8.92		1				0.7515				0.8239		205.71			405650.30	62					2449453.2382174307
luc5785w.187	C		128.28	0.035955		0.037530		0.035955		0.7833			0.7504				-8.73		-19.91		120.57		4.04		59.49		-18.00		1				0.6634				0.9947		190.11			365459.20	69					2449442.6681850925
lud5869w.202	D		88.19	0.034986		0.034986		0.034986		0.1570			0.1570				-4.90		-18.60		81.30		5.24		39.53		-9.11		0				0.5679				0.5273		173.38			381860.30	66					2449445.776633148
luc5602w.196	C		103.75	0.054971		0.055233		0.054971		0.3974			0.3955				66.18		-20.55		168.99		4.76		119.82		-12.52		1				0.7022				0.8456		179.43			375031.30	67					2449444.533321007
luc5953j.277	C		86.61	0.076677		0.076677		0.076677		0.3301			0.3301				-26.38		16.58		-116.07		10.95		-71.91		19.06		0				0.6819				0.8750		9.97			387635.50	65					2449461.3220449537
lue5793w.186	E		131.08	0.034458		0.034496		0.034458		0.8434			0.8425				62.82		-19.55		-164.87		3.96		132.66		-18.67		0				0.6650				0.3213		191.38			364563.20	69					2449442.4611243634
lua5820w.225	A		33.06	0.233872		0.240598		0.233872		0.4207			0.4090				132.82		-1.30		164.71		7.05		148.70		2.99		1				0.7633				0.9832		164.93			401256.10	63					2449450.5439869445
lud5779w.189	D		122.41	0.019807		0.019807		0.019807		0.3055			0.3055				-151.98		-20.46		-28.66		4.20		-87.01		-16.72		1				0.8134				0.8119		97.10			367399.70	68					2449443.082635683
lub5637w.226	B		30.78	0.165406		0.167827		0.165406		0.2877			0.2835				60.33		-0.41		90.06		7.13		75.14		3.48		1				0.5645				0.9111		165.29			401751.50	63					2449450.7513034837
lue5693w.263	E		53.4	0.118714		0.119992		0.118714		0.2667			0.2639				-96.94		20.77		-151.42		9.93		-124.95		17.16		1				0.7527				1.0000		356.27			400294.10	63					2449458.4207111225
lua5904w.228	A		26.23	0.256467		0.266031		0.256467		0.4400			0.4241				-84.76		1.37		-59.31		7.28		-72.09		4.43		0				0.7478				0.2219		166.35			402631.00	63					2449451.1661490626
lue5743w.191	E		116.85	0.045656		0.046243		0.045656		0.5525			0.5455				64.78		-20.77		-177.84		4.36		126.49		-15.49		0				0.6839				0.4715		94.57			369465.90	68					2449443.496944155
luc5648w.258	C		41.99	0.144768		0.146009		0.144768		0.2798			0.2774				-96.18		20.28		-138.32		9.56		-117.80		15.94		1				0.7355				1.0000		350.70			403045.10	62					2449457.384508125
lub5724w.246	B		15.09	0.211740		0.212567		0.211740		0.3296			0.3283				51.07		15.35		37.26		8.66		44.08		12.09		1				0.5282				0.2415		333.34			406080.30	62					2449454.8972116667
lub7342w.244	B		10.75	0.185125		0.187509		0.185125		0.2861			0.2824				-164.14		14.10		-173.43		8.51		-168.83		11.34		1				0.8550				1.0000		326.99			406161.60	62					2449454.4825265855
lub5885w.297	B		139.59	0.028328		0.029427		0.028328		1.2467			1.2002				-27.53		-1.20		-168.26		12.37		-96.03		16.22		0				0.6938				0.6765		17.75			364018.80	69					2449465.4664106597
luc5939w.275	C		81.71	0.079197		0.079197		0.079197		0.3017			0.3017				117.81		17.67		33.17		10.81		74.70		18.94		0				0.5332				0.4502		8.27			389848.00	65					2449460.9075707407
lue5816w.254	E		32.93	0.160985		0.163094		0.160985		0.2849			0.2812				-167.25		19.19		160.28		9.26		176.15		14.79		1				0.8479				1.0000		346.00			404609.00	62					2449456.5552005554
lud7421w.264	D		55.7	0.062976		0.063414		0.062976		0.1459			0.1449				-169.11		20.74		133.92		10.01		161.60		17.37		1				0.8533				1.0000		357.36			399625.20	63					2449458.6280578705
lud5776w.209	D		70.77	0.041972		0.042057		0.041972		0.1261			0.1258				-149.51		-14.51		-81.25		5.80		-114.85		-5.26		1				0.9082				1.0000		168.05			389232.30	65					2449447.227858715
lue5710w.250	E		23.96	0.185948		0.190444		0.185948		0.3100			0.3027				121.76		17.52		98.73		8.96		110.04		13.50		1				0.6688				0.6831		340.71			405590.20	62					2449455.7263093516
lub5875w.189	B		122.41	0.043888		0.045113		0.043888		0.6959			0.6770				-152.05		-20.46		-28.73		4.20		-87.08		-16.72		1				0.8134				1.0000		97.10			367412.30	68					2449443.082825035
lub5815w.207	B		75.69	0.088038		0.088038		0.088038		0.2924			0.2924				-5.26		-15.84		67.97		5.64		32.08		-6.34		0				0.6176				0.1020		169.36			387222.30	65					2449446.8134648725
lue5959w.275	E		81.72	0.078577		0.078670		0.078577		0.2998			0.2994				117.80		17.67		33.15		10.81		74.68		18.94		0				0.5334				0.4502		8.28			389848.90	65					2449460.9076096294
lud5713w.199	D		95.9	0.025334		0.025334		0.025334		0.1415			0.1415				-149.26		-19.78		-54.89		5.00		-100.31		-10.80		1				0.8813				1.0000		176.26			378463.40	67					2449445.155070035
lub5708w.263	B		53.41	0.120756		0.121311		0.120756		0.2697			0.2684				-96.95		20.77		-151.43		9.93		-124.96		17.16		1				0.7529				1.0000		356.27			400292.80	63					2449458.420740289
lue5798w.230	E		21.7	0.188076		0.194304		0.188076		0.3118			0.3018				130.27		3.12		151.44		7.44		140.82		5.37		1				0.7461				0.9531		167.95			403438.40	62					2449451.58065978
lua5483w.242	A		6.57	0.301873		0.304873		0.301873		0.4603			0.4557				-19.73		12.75		-24.57		8.36		-22.17		10.56		1				0.6072				0.8799		314.06			405978.30	62					2449454.0691157756
lud5657w.226	D		30.77	0.091263		0.091358		0.091263		0.1566			0.1564				60.31		-0.41		90.05		7.13		75.12		3.48		1				0.5644				0.9111		165.29			401747.00	63					2449450.7513423725
lub5820w.211	B		65.91	0.089652		0.089652		0.089652		0.2448			0.2448				66.07		-13.07		129.48		5.95		98.14		-4.18		1				0.6881				0.8297		166.95			391133.80	64					2449447.6424252433
luc5876w.297	C		139.59	0.028976		0.029955		0.028976		1.2691			1.2276				-27.53		-1.20		-168.25		12.37		-96.02		16.21		0				0.6938				0.6765		17.75			364017.00	69					2449465.4663958447
lua5857w.224	A		35.17	0.229791		0.233843		0.229791		0.4170			0.4098				-154.61		-2.19		-120.56		6.97		-137.64		2.50		1				0.9189				1.0000		15.84			400757.10	63					2449450.3364455206
lub5632w.238	B		4.63	0.224139		0.228403		0.224139		0.3437			0.3373				-89.35		9.78		-85.38		8.05		-87.36		8.92		1				0.7510				0.8239		205.70			405655.20	62					2449453.238178542
lud5093w.253	D		30.69	0.089340		0.089340		0.089340		0.1530			0.1530				-95.04		18.82		-125.13		9.19		-110.41		14.48		1				0.7397				0.9821		344.77			404899.20	62					2449456.3480407177
lue5785w.221	E		42.28	0.141345		0.142758		0.141345		0.2745			0.2717				62.70		-4.84		103.28		6.74		82.95		1.01		1				0.5822				0.9779		164.31			398974.70	63					2449449.7147834026
lua5824w.207	A		75.69	0.108720		0.108760		0.108720		0.3612			0.3611				-5.27		-15.84		67.96		5.64		32.07		-6.34		0				0.6181				0.1020		169.36			387221.70	65					2449446.8134796876
lue5701w.192	E		114.17	0.042568		0.042568		0.042568		0.4539			0.4539				-6.96		-20.84		107.46		4.44		53.12		-14.88		1				0.5504				0.9249		93.46			370555.10	68					2449443.7044043173
luc5814w.189	C		122.4	0.042966		0.044429		0.042966		0.6850			0.6624				-152.00		-20.46		-28.68		4.20		-87.03		-16.72		1				0.8134				1.0000		97.08			367404.20	68					2449443.0827037385
lud5938w.275	D		81.71	0.047002		0.047419		0.047002		0.1807			0.1791				117.81		17.67		33.17		10.81		74.70		18.94		0				0.5332				0.4502		8.27			389847.90	65					2449460.907566111
lua6231w.292	A		125.61	0.041433		0.041433		0.041433		0.7502			0.7502				-27.72		4.08		-155.40		12.02		-90.42		17.78		0				0.6505				0.6483		17.73			369442.60	68					2449464.4308497338
lue5713w.203	E		85.66	0.072664		0.072664		0.072664		0.3053			0.3053				-76.82		-18.12		6.72		5.32		-33.86		-8.55		1				0.6945				0.8386		172.49			382973.90	66					2449445.9837498725
lua5755w.216	A		53.98	0.161606		0.163033		0.161606		0.3655			0.3623				64.67		-9.13		116.41		6.35		90.63		-1.54		1				0.6363				0.9478		164.96			395427.30	64					2449448.678518692
lub5823w.281	B		96.6	0.061323		0.061323		0.061323		0.3498			0.3498				45.20		13.94		-54.57		11.24		-5.04		19.12		0				0.4777				0.0282		12.96			382929.20	66					2449462.1510957754
lub5907w.267	B		62.67	0.107715		0.107715		0.107715		0.2776			0.2776				-25.39		20.41		-89.88		10.23		-58.52		17.95		1				0.6839				0.9531		0.56			397403.60	63					2449459.2496240395
lue5884w.296	E		136.75	0.032544		0.034396		0.032544		1.1974			1.1329				44.48		-0.12		-93.60		12.30		-22.82		16.60		1				0.7423				0.9935		17.89			364994.60	69					2449465.2590680555
lud5661w.262	D		51.1	0.067325		0.068139		0.067325		0.1466			0.1448				-24.82		20.75		-76.81		9.86		-51.54		16.93		1				0.6638				0.9970		355.19			400919.60	63					2449458.213490208
lue5903w.293	E		128.36	0.038937		0.038979		0.038937		0.8171			0.8163				-103.35		2.99		126.26		12.09		-167.24		17.51		1				0.9347				1.0000		17.85			369371.80	68					2449464.648432257
luc5717w.186	C		131.07	0.034034		0.034034		0.034034		0.8316			0.8316				62.88		-19.55		-164.81		3.96		132.72		-18.67		0				0.6646				0.3148		191.36			364550.70	69					2449442.4609739003
lue6010w.286	E		109.49	0.046679		0.046679		0.046679		0.4134			0.4134				44.69		9.87		-67.70		11.60		-11.26		18.82		0				0.5752				0.2707		15.83			376740.40	67					2449463.187395486
lue5859w.191	E		116.89	0.045639		0.046380		0.045639		0.5551			0.5463				64.70		-20.77		-177.92		4.36		126.41		-15.49		0				0.6839				0.4592		94.66			369478.50	68					2449443.4971723957
lub5641w.226	B		30.78	0.165406		0.167494		0.165406		0.2871			0.2835				60.32		-0.41		90.06		7.13		75.13		3.48		1				0.5643				0.9111		165.29			401751.00	63					2449450.751308576
lua8130w.245	A		12.92	0.292018		0.303286		0.292018		0.4662			0.4488				123.49		14.74		111.94		8.59		117.65		11.72		1				0.6938				0.8617		330.59			406143.40	62					2449454.689797662
lub7397w.264	B		55.7	0.114090		0.114090		0.114090		0.2624			0.2624				-169.09		20.74		133.94		10.01		161.62		17.37		1				0.8534				1.0000		357.36			399626.80	63					2449458.628013889
lub5633w.239	B		3.41	0.200582		0.201359		0.200582		0.3026			0.3014				-161.73		10.55		-159.93		8.13		-160.83		9.34		1				0.8682				1.0000		234.03			405828.20	62					2449453.4452356827
lue5885w.255	E		35.17	0.163326		0.166434		0.163326		0.2968			0.2913				120.51		19.52		85.64		9.34		102.66		15.09		0				0.6444				0.4250		347.22			404272.40	62					2449456.76250125
lua5772w.190	A		119.65	0.046876		0.047418		0.046876		0.6421			0.6348				136.32		-20.64		-103.34		4.28		-160.34		-16.09		1				0.9750				1.0000		95.86			368432.70	68					2449443.290035845
lub5720w.259	B		44.25	0.139288		0.139594		0.139288		0.2747			0.2741				-168.33		20.46		147.08		9.64		168.78		16.20		1				0.8518				1.0000		351.85			402574.90	63					2449457.5916754743
lub5776w.192	B		114.17	0.041742		0.041742		0.041742		0.4451			0.4451				-7.01		-20.84		107.41		4.44		53.07		-14.88		1				0.5495				0.9437		93.48			370562.20	68					2449443.7045501503
luc5923w.214	C		58.72	0.097538		0.097730		0.097538		0.2357			0.2353				-150.67		-10.76		-94.33		6.19		-122.32		-2.59		1				0.9152				1.0000		165.60			393801.40	64					2449448.263998924
lue5673w.269	E		67.37	0.092239		0.092431		0.092239		0.2594			0.2588				-169.61		19.98		120.88		10.37		154.73		18.27		1				0.8446				1.0000		2.61			395728.10	64					2449459.664124352
lud5838w.191	D		116.9	0.022943		0.022943		0.022943		0.2747			0.2747				64.72		-20.77		-177.91		4.36		126.43		-15.48		0				0.6834				0.4480		94.67			369476.10	68					2449443.4971288773
lue5755w.223	E		37.65	0.160619		0.165674		0.160619		0.3028			0.2936				-82.21		-3.08		-46.00		6.89		-64.16		2.00		0				0.7405				0.1333		164.47			400175.50	63					2449450.129376088
lud6216w.292	D		125.61	0.018534		0.018563		0.018534		0.3361			0.3356				-27.71		4.08		-155.39		12.02		-90.41		17.78		0				0.6508				0.6703		17.74			369439.50	68					2449464.430820567
lua5611w.194	A		109.1	0.059750		0.059862		0.059750		0.5224			0.5214				-150.39		-20.80		-41.82		4.60		-93.55		-13.69		1				0.8558				1.0000		181.70			372771.30	68					2449444.118984132
lue5621w.194	E		109.1	0.047013		0.047251		0.047013		0.4123			0.4102				-150.40		-20.80		-41.83		4.60		-93.56		-13.69		1				0.8554				1.0000		181.70			372772.00	68					2449444.119003576
lub6102w.219	B		46.93	0.112354		0.112539		0.112354		0.2289			0.2286				-153.70		-6.57		-108.74		6.58		-131.22		0.01		1				0.9203				1.0000		164.42			397301.00	63					2449449.3038227777
lue5974w.279	E		91.57	0.068850		0.069489		0.068850		0.3421			0.3389				-170.63		15.33		94.63		11.10		141.46		19.12		1				0.8038				1.0000		11.53			385328.90	65					2449461.7366951043
lue5084w.253	E		30.68	0.163863		0.164004		0.163863		0.2809			0.2806				-95.04		18.82		-125.13		9.19		-110.41		14.48		1				0.7397				0.9821		344.78			404900.50	62					2449456.3480259026
lub5988w.277	B		86.62	0.076149		0.076149		0.076149		0.3279			0.3279				-26.40		16.58		-116.09		10.95		-71.93		19.06		0				0.6813				0.8786		9.96			387637.90	65					2449461.322113009
lud5732w.252	D		28.45	0.097528		0.097528		0.097528		0.1640			0.1640				-22.79		18.42		-50.51		9.11		-36.93		14.16		1				0.6059				1.0000		343.49			405163.20	62					2449456.140790139
lue5969w.283	E		101.71	0.048585		0.048585		0.048585		0.3262			0.3262				-99.03		12.41		156.16		11.38		-151.58		19.05		1				0.8454				0.9877		14.23			380479.40	66					2449462.565675382
lua5642w.241	A		4.77	0.293754		0.297378		0.293754		0.4476			0.4421				53.44		12.03		50.84		8.28		52.13		10.16		1				0.5406				0.6768		300.14			406172.50	62					2449453.859665116
lue5715w.273	E		76.89	0.074098		0.074098		0.074098		0.2526			0.2526				-98.00		18.61		-177.61		10.67		-138.67		18.78		1				0.7839				1.0000		6.49			391942.40	64					2449460.493110625
lud5653w.239	D		3.41	0.119259		0.119500		0.119259		0.1796			0.1792				-161.74		10.55		-159.95		8.13		-160.84		9.34		1				0.8684				1.0000		234.03			405823.40	62					2449453.445274572
lub5762w.272	B		74.48	0.090097		0.090143		0.090097		0.2917			0.2915				-25.91		19.01		-102.99		10.59		-65.34		18.66		1				0.7065				0.8824		5.55			392941.00	64					2449460.2858693404
lub6098w.219	B		46.93	0.112435		0.112667		0.112435		0.2292			0.2287				-153.70		-6.57		-108.74		6.58		-131.22		0.01		1				0.9203				1.0000		164.42			397301.50	63					2449449.303817685
luc5745w.247	C		17.27	0.207740		0.208458		0.207740		0.3265			0.3253				-21.24		15.94		-37.33		8.74		-29.40		12.46		1				0.6009				1.0000		335.60			406015.30	62					2449455.104375324
luc5796w.217	C		51.61	0.130235		0.131065		0.130235		0.2839			0.2821				-7.67		-8.29		41.81		6.43		17.13		-1.02		0				0.6700				0.0239		164.72			396201.80	64					2449448.885713588
luc6217w.292	C		125.61	0.036906		0.037180		0.036906		0.6732			0.6682				-27.71		4.08		-155.39		12.02		-90.41		17.78		0				0.6508				0.6738		17.74			369440.00	68					2449464.4308251967
lua5669w.229	A		23.95	0.264700		0.268007		0.264700		0.4363			0.4309				-157.22		2.25		-133.91		7.36		-145.61		4.91		1				0.9030				1.0000		167.07			403056.30	62					2449451.3733398844
luc5839w.191	C		116.9	0.044055		0.044563		0.044055		0.5336			0.5275				64.72		-20.77		-177.91		4.36		126.43		-15.48		0				0.6834				0.4461		94.67			369476.40	68					2449443.497133507
luc5224w.251	C		26.2	0.195432		0.196254		0.195432		0.3245			0.3231				49.47		17.99		24.10		9.04		36.54		13.84		0				0.5149				0.1009		342.13			405390.30	62					2449455.9335782174
lud5922w.214	D		58.72	0.054136		0.054264		0.054136		0.1309			0.1306				-150.67		-10.76		-94.33		6.19		-122.32		-2.59		1				0.9152				1.0000		165.60			393801.80	64					2449448.2639942938
lub5861w.254	B		32.93	0.162834		0.163765		0.162834		0.2860			0.2844				-167.28		19.19		160.25		9.26		176.12		14.79		1				0.8483				1.0000		346.01			404601.70	62					2449456.5552880554
lua7406w.264	A		55.7	0.173825		0.173825		0.173825		0.3998			0.3998				-169.10		20.74		133.93		10.01		161.61		17.37		1				0.8534				1.0000		357.36			399626.20	63					2449458.628028704
lub5679w.256	B		37.45	0.170049		0.170100		0.170049		0.3103			0.3102				48.26		19.81		10.98		9.41		29.16		15.38		0				0.5075				0.0000		348.40			403898.30	62					2449456.9698385186
lud5862w.214	D		58.73	0.054108		0.054192		0.054108		0.1307			0.1305				-150.63		-10.76		-94.29		6.19		-122.28		-2.59		1				0.9155				1.0000		165.62			393810.80	64					2449448.2638776274
lua6073w.219	A		46.92	0.190548		0.191690		0.190548		0.3899			0.3876				-153.68		-6.57		-108.72		6.58		-131.20		0.01		1				0.9203				1.0000		164.42			397306.20	63					2449449.303769074
lue6251w.288	E		114.78	0.042855		0.042855		0.042855		0.4688			0.4688				-99.47		8.03		143.07		11.74		-157.67		18.56		1				0.8962				1.0000		16.68			374252.60	67					2449463.6018667594
lua5797w.224	A		35.17	0.230125		0.234079		0.230125		0.4175			0.4104				-154.57		-2.19		-120.52		6.97		-137.60		2.50		1				0.9190				1.0000		15.83			400770.20	63					2449450.3363288543
luc5940w.297	C		139.58	0.029825		0.030849		0.029825		1.3060			1.2627				-27.57		-1.20		-168.30		12.37		-96.07		16.22		0				0.6915				0.6765		17.76			364031.50	69					2449465.466517604
lub5666w.200	B		93.31	0.055097		0.055097		0.055097		0.2850			0.2850				138.87		-19.43		-129.52		5.08		-173.71		-10.23		1				0.9368				1.0000		175.28			379603.00	66					2449445.36232706
luc5751w.206	C		78.14	0.071034		0.071266		0.071034		0.2499			0.2491				66.83		-16.46		142.59		5.56		105.54		-6.89		1				0.7172				0.7797		170.08			386186.10	65					2449446.6062139585
lua5695w.192	A		114.17	0.049810		0.049810		0.049810		0.5312			0.5312				-6.96		-20.84		107.46		4.44		53.12		-14.88		1				0.5504				0.9350		93.46			370554.40	68					2449443.704389965
lue5872w.270	E		69.73	0.100806		0.100806		0.100806		0.2960			0.2960				118.27		19.70		46.24		10.45		81.35		18.42		0				0.5577				0.4037		3.61			394834.60	64					2449459.8714276967
lud5838w.224	D		35.18	0.078593		0.079814		0.078593		0.1424			0.1402				-154.60		-2.19		-120.55		6.97		-137.63		2.50		1				0.9186				1.0000		15.84			400760.90	63					2449450.3364112615
lud5863w.228	D		26.23	0.090732		0.091017		0.090732		0.1505			0.1501				-84.73		1.37		-59.28		7.28		-72.06		4.43		0				0.7473				0.2246		166.35			402640.90	63					2449451.166066655
luc5780w.205	C		80.65	0.066758		0.066851		0.066758		0.2484			0.2480				139.11		-17.05		-142.56		5.48		179.22		-7.44		1				0.8838				0.9965		170.86			385148.20	65					2449446.3983448725
lud6230w.288	D		114.78	0.022261		0.022498		0.022261		0.2461			0.2435				-99.45		8.03		143.09		11.74		-157.65		18.56		1				0.8964				1.0000		16.68			374248.70	67					2449463.6018232405
luc5781w.211	C		65.91	0.090187		0.090187		0.090187		0.2463			0.2463				66.09		-13.07		129.51		5.95		98.17		-4.18		1				0.6886				0.8359		166.94			391138.50	64					2449447.642352095
lua5963w.277	A		86.61	0.100460		0.100460		0.100460		0.4325			0.4325				-26.39		16.58		-116.08		10.95		-71.92		19.06		0				0.6813				0.8750		9.97			387636.20	65					2449461.3220643983
lud5672w.252	D		28.44	0.097495		0.097542		0.097495		0.1640			0.1640				-22.75		18.42		-50.47		9.11		-36.89		14.16		1				0.6063				1.0000		343.49			405173.80	62					2449456.140673472
lub6522w.233	B		14.98	0.203407		0.205483		0.203407		0.3184			0.3152				-85.70		5.69		-70.90		7.67		-78.32		6.74		1				0.7487				0.5594		172.33			404982.20	62					2449452.1981573496
luc5618w.256	C		37.44	0.174399		0.174451		0.174399		0.3182			0.3181				48.31		19.81		11.03		9.41		29.21		15.38		0				0.5070				0.0000		348.40			403907.40	62					2449456.9697172223
lub6042w.219	B		46.92	0.112085		0.112363		0.112085		0.2285			0.2280				-153.66		-6.57		-108.70		6.58		-131.18		0.01		1				0.9200				1.0000		164.43			397312.30	63					2449449.303706111
lud5185h.065	D		76.68	0.036588		0.037052		0.036588		0.1257			0.1242				-169.97		-20.79		-91.99		-5.93		-129.54		-16.99		1				0.9554				1.0000		248.08			379415.30	66					2449417.2636178243
luc5863w.214	C		58.72	0.097295		0.097440		0.097295		0.2350			0.2347				-150.63		-10.76		-94.29		6.19		-122.28		-2.59		1				0.9155				1.0000		165.62			393810.50	64					2449448.263882257
lud5881w.270	D		69.73	0.060417		0.060812		0.060417		0.1786			0.1774				118.27		19.70		46.23		10.45		81.34		18.42		0				0.5577				0.4037		3.61			394834.50	64					2449459.8714425117
lua5680w.266	A		60.34	0.148008		0.148008		0.148008		0.3666			0.3666				46.69		20.56		-15.29		10.15		14.84		17.76		0				0.4944				0.0000		359.50			398182.50	63					2449459.042461898
lub5955w.212	B		63.51	0.103603		0.103603		0.103603		0.2709			0.2709				-6.14		-12.32		54.89		6.03		24.67		-3.65		0				0.6568				0.0000		166.43			392052.00	64					2449447.8495925465
lub5660w.259	B		44.25	0.139503		0.140015		0.139503		0.2755			0.2745				-168.29		20.46		147.12		9.64		168.82		16.20		1				0.8509				1.0000		351.85			402582.10	63					2449457.591558808
lue5683w.229	E		23.95	0.156793		0.157443		0.156793		0.2563			0.2552				-157.23		2.25		-133.92		7.36		-145.62		4.91		1				0.9028				1.0000		167.07			403053.30	62					2449451.373364421
luc5838w.230	C		21.7	0.186243		0.188422		0.186243		0.3023			0.2988				130.24		3.12		151.41		7.44		140.79		5.37		1				0.7467				0.9560		167.97			403428.90	62					2449451.5807375577
lud5750w.206	D		78.14	0.038236		0.038496		0.038236		0.1350			0.1341				66.83		-16.46		142.59		5.56		105.54		-6.89		1				0.7172				0.7797		170.08			386186.20	65					2449446.606209329
lud5693w.271	D		72.1	0.054466		0.055188		0.054466		0.1699			0.1677				46.21		19.38		-28.34		10.52		8.03		18.55		0				0.4754				0.0000		4.59			393905.40	64					2449460.078558588
lue5595w.194	E		109.09	0.047129		0.047446		0.047129		0.4139			0.4111				-150.38		-20.80		-41.81		4.60		-93.54		-13.69		1				0.8558				1.0000		181.71			372770.10	68					2449444.118950336
lud5821w.217	D		51.61	0.064475		0.064797		0.064475		0.1404			0.1397				-7.68		-8.29		41.79		6.43		17.11		-1.02		0				0.6701				0.0239		164.72			396197.40	64					2449448.8857621993
luc5845w.187	C		128.28	0.036943		0.038517		0.036943		0.8039			0.7711				-8.77		-19.91		120.53		4.04		59.45		-18.00		1				0.6623				0.9942		190.12			365468.30	69					2449442.6683017593
lua8070w.245	A		12.9	0.293040		0.303779		0.293040		0.4669			0.4504				123.53		14.74		111.98		8.59		117.69		11.72		1				0.6945				0.8617		330.57			406156.60	62					2449454.6896809954
lud5691w.222	D		39.95	0.080003		0.080143		0.080003		0.1501			0.1498				-9.73		-3.96		28.67		6.82		9.42		1.51		1				0.6526				0.3437		164.35			399597.30	63					2449449.9220123263
luc5190w.251	C		26.18	0.194516		0.195335		0.194516		0.3229			0.3216				49.49		17.99		24.12		9.04		36.56		13.84		0				0.5151				0.1034		342.13			405396.30	62					2449455.9335147915
lud5780w.211	D		65.91	0.049750		0.049750		0.049750		0.1359			0.1359				66.10		-13.07		129.51		5.95		98.17		-4.18		1				0.6888				0.8359		166.94			391138.80	64					2449447.6423474653
luc6231w.288	C		114.78	0.042818		0.042818		0.042818		0.4683			0.4683				-99.46		8.03		143.09		11.74		-157.65		18.55		1				0.8964				1.0000		16.68			374249.10	67					2449463.6018278706
lub5699w.249	B		21.74	0.175778		0.180745		0.175778		0.2901			0.2821				-165.91		17.02		173.39		8.89		-176.43		13.16		1				0.8503				1.0000		339.19			405766.60	62					2449455.5189594678
lua5776w.213	A		61.1	0.146015		0.146015		0.146015		0.3663			0.3663				-78.39		-11.55		-19.72		6.11		-48.82		-3.12		0				0.7149				0.3385		165.98			392941.60	64					2449448.0567836226
luc5688w.239	C		3.41	0.202435		0.203049		0.202435		0.3051			0.3042				-161.76		10.55		-159.97		8.13		-160.86		9.34		1				0.8687				1.0000		234.03			405815.00	62					2449453.4453426274
lub6059w.286	B		109.49	0.046088		0.046088		0.046088		0.4082			0.4082				44.66		9.87		-67.73		11.60		-11.29		18.82		0				0.5769				0.2727		15.84			376747.90	67					2449463.1874880786
lua5908w.267	A		62.66	0.150769		0.150769		0.150769		0.3885			0.3885				-25.40		20.41		-89.88		10.23		-58.52		17.94		1				0.6837				0.9531		0.56			397403.50	63					2449459.249628669
lud5776w.195	D		106.41	0.024575		0.024575		0.024575		0.1942			0.1942				137.87		-20.70		-116.45		4.68		-166.90		-13.10		1				0.9771				1.0000		180.56			373899.00	67					2449444.326243484
luc5825w.221	C		42.27	0.139649		0.140636		0.139649		0.2703			0.2684				62.68		-4.84		103.26		6.74		82.93		1.01		1				0.5812				0.9751		164.31			398966.60	63					2449449.7148611806
lub5701w.222	B		39.96	0.158266		0.159819		0.158266		0.2994			0.2965				-9.73		-3.96		28.66		6.82		9.42		1.51		1				0.6526				0.3446		164.35			399595.20	63					2449449.922031771
lue5664w.257	E		39.7	0.164359		0.165157		0.164359		0.3085			0.3070				-23.92		20.06		-63.63		9.49		-44.28		15.66		1				0.6325				1.0000		349.57			403497.80	62					2449457.1770546064
lub5784w.191	B		116.92	0.043431		0.043991		0.043431		0.5272			0.5205				64.75		-20.77		-177.87		4.36		126.46		-15.49		0				0.6849				0.4780		94.69			369470.50	68					2449443.4970265627
lud5781w.215	D		56.34	0.057325		0.057416		0.057325		0.1334			0.1332				137.04		-9.95		-168.93		6.27		164.19		-2.07		1				0.8017				0.9970		165.26			394635.30	64					2449448.4711829396
lub5699w.271	B		72.1	0.099223		0.099465		0.099223		0.3063			0.3055				46.21		19.38		-28.35		10.52		8.03		18.55		0				0.4754				0.0000		4.59			393905.40	64					2449460.0785729396
lud8173w.265	D		58.02	0.070943		0.072696		0.070943		0.1734			0.1692				118.81		20.67		59.34		10.08		88.24		17.57		1				0.5783				0.5354		358.42			398924.90	63					2449458.8351994096
luc5711w.252	C		28.44	0.185946		0.186354		0.185946		0.3134			0.3127				-22.77		18.42		-50.49		9.11		-36.91		14.16		1				0.6058				1.0000		343.49			405167.10	62					2449456.1407466205
luc5689w.229	C		23.96	0.155843		0.156147		0.155843		0.2542			0.2537				-157.24		2.25		-133.93		7.36		-145.63		4.91		1				0.9028				1.0000		167.07			403051.60	62					2449451.373378773
lue5833w.224	E		35.18	0.138120		0.140283		0.138120		0.2502			0.2464				-154.59		-2.19		-120.54		6.97		-137.62		2.50		1				0.9187				1.0000		15.84			400762.00	63					2449450.3364015394
lud6200w.284	D		104.28	0.031226		0.031835		0.031226		0.2333			0.2288				-171.13		11.59		81.54		11.46		135.19		18.99		1				0.7713				0.9249		14.82			379236.90	66					2449462.7729136804
lud5766w.247	D		17.29	0.108336		0.108336		0.108336		0.1697			0.1697				-21.26		15.94		-37.35		8.74		-29.42		12.46		1				0.6007				1.0000		335.59			406010.70	62					2449455.1044188426
lue5679w.246	E		15.08	0.223996		0.226268		0.223996		0.3508			0.3473				51.10		15.35		37.29		8.66		44.11		12.09		1				0.5277				0.2415		333.34			406090.00	62					2449454.8971241666
lue5909w.243	E		8.6	    0.210892		0.217451		0.210892		0.3298			0.3198				-91.68		13.43		-98.73		8.43		-95.23		10.95		1				0.7531				0.7889		321.95			406172.50	62					2449454.2750730324
lub5649w.266	B		60.33	0.124583		0.124583		0.124583		0.3085			0.3085				46.71		20.56		-15.27		10.15		14.86		17.76		0				0.4929				0.0000		359.50			398184.10	63					2449459.042398935
lub5637w.196	B		103.74	0.054254		0.054503		0.054254		0.3920			0.3902				66.15		-20.55		168.96		4.76		119.79		-12.52		1				0.7013				0.8868		179.44			375032.90	67					2449444.5333890626
lub5703w.271	B		72.1	0.099115		0.099311		0.099115		0.3058			0.3052				46.21		19.38		-28.35		10.52		8.03		18.55		0				0.4754				0.0000		4.59			393905.40	64					2449460.0785780326
lub5474w.242	B		6.58	0.225227		0.226100		0.225227		0.3413			0.3400				-19.73		12.75		-24.57		8.36		-22.17		10.56		1				0.6072				0.8799		314.06			405980.00	62					2449454.0691009606
lub5727w.199	B		95.9	0.054480		0.054480		0.054480		0.3042			0.3042				-149.27		-19.78		-54.90		5.00		-100.32		-10.80		1				0.8815				1.0000		176.27			378463.50	67					2449445.155094572
lue5682w.239	E		3.41	0.203915		0.206046		0.203915		0.3096			0.3064				-161.76		10.55		-159.97		8.13		-160.86		9.34		1				0.8687				1.0000		234.03			405816.80	62					2449453.4453282757
lud5779w.205	D		80.64	0.038196		0.038196		0.038196		0.1419			0.1419				139.11		-17.05		-142.56		5.48		179.22		-7.44		1				0.8838				0.9965		170.86			385148.30	65					2449446.398340243
lud5673w.256	D		37.44	0.090386		0.090627		0.090386		0.1653			0.1649				48.27		19.81		10.99		9.41		29.17		15.38		0				0.5069				0.0000		348.40			403899.40	62					2449456.9698241665
luc5932w.267	C		62.67	0.107687		0.107687		0.107687		0.2775			0.2775				-25.41		20.41		-89.90		10.23		-58.54		17.95		1				0.6835				0.9531		0.55			397402.60	63					2449459.2496726504
luc6161j.102	C		13.53	0.215801		0.215801		0.215801		0.3325			0.3325				36.03		5.66		26.00		-2.93		31.01		1.37		0				0.5792				0.0000		243.51			405345.70	62					2449424.9345337846
lud5747w.199	D		95.9	0.025320		0.025320		0.025320		0.1414			0.1414				-149.28		-19.78		-54.91		5.00		-100.33		-10.80		1				0.8815				1.0000		176.27			378463.70	67					2449445.1551334606
lub5868w.214	B		58.72	0.097312		0.097448		0.097312		0.2350			0.2347				-150.63		-10.76		-94.29		6.19		-122.28		-2.59		1				0.9155				1.0000		165.61			393809.70	64					2449448.263891979
luc5815w.211	C		65.91	0.090632		0.090632		0.090632		0.2475			0.2475				66.07		-13.07		129.48		5.95		98.14		-4.18		1				0.6881				0.8297		166.95			391134.40	64					2449447.6424155207
lud5657w.196	D		103.75	0.028625		0.028699		0.028625		0.2065			0.2059				66.14		-20.55		168.95		4.76		119.78		-12.52		1				0.7013				0.5981		179.45			375033.90	67					2449444.5334279514
lud5710w.246	D		15.08	0.114293		0.114584		0.114293		0.1777			0.1772				51.08		15.35		37.27		8.66		44.09		12.09		1				0.5280				0.2415		333.34			406083.00	62					2449454.8971871296
lub5869w.228	B		26.22	0.173511		0.176273		0.173511		0.2915			0.2869				-84.73		1.37		-59.28		7.28		-72.06		4.43		0				0.7473				0.2246		166.35			402639.20	63					2449451.166081007
lud5688w.229	D		23.96	0.088746		0.088837		0.088746		0.1446			0.1445				-157.23		2.25		-133.92		7.36		-145.62		4.91		1				0.9028				1.0000		167.07			403052.10	62					2449451.3733741436
lue5772w.215	E		56.34	0.102091		0.102893		0.102091		0.2390			0.2372				137.04		-9.95		-168.93		6.27		164.19		-2.07		1				0.8017				0.9970		165.26			394636.50	64					2449448.471168125
lud6197w.294	D		131.15	0.019720		0.019949		0.019720		0.4897			0.4841				-171.79		2.00		55.35		12.16		123.23		17.25		1				0.6758				0.7036		17.93			367191.20	69					2449464.845362477
lua5627w.274	A		79.29	0.114972		0.114972		0.114972		0.4138			0.4138				-170.07		18.16		107.81		10.74		148.04		18.87		1				0.8266				1.0000		7.40			390909.40	64					2449460.7002609377
luc4817h.065	C		76.7	0.067473		0.073225		0.067473		0.2486			0.2291				-167.94		-20.79		-89.89		-5.93		-127.48		-16.99		1				0.9546				1.0000		248.09			379324.60	66					2449417.257777164
luc5677w.274	C		79.29	0.082529		0.082784		0.082529		0.2980			0.2971				-170.10		18.16		107.77		10.74		148.00		18.87		1				0.8261				1.0000		7.38			390911.20	64					2449460.70035816
lub5666w.238	B		4.64	0.224437		0.228852		0.224437		0.3444			0.3377				-89.37		9.78		-85.40		8.05		-87.38		8.92		1				0.7515				0.8239		205.72			405647.30	62					2449453.2382419677
lud5701w.190	D		119.64	0.018698		0.018698		0.018698		0.2531			0.2531				136.37		-20.64		-103.29		4.28		-160.29		-16.09		1				0.9744				1.0000		95.88			368424.20	68					2449443.2898951042
luc5840w.189	C		122.4	0.044403		0.045659		0.044403		0.7039			0.6846				-152.02		-20.46		-28.70		4.20		-87.05		-16.72		1				0.8131				1.0000		97.08			367407.70	68					2449443.0827569794
luc7152w.290	C		120.17	0.037930		0.037930		0.037930		0.5261			0.5261				115.45		6.08		-7.14		11.88		54.99		18.21		0				0.5193				0.4693		17.30			372071.40	68					2449464.019060868
lud5749w.225	D		33.06	0.088311		0.088544		0.088311		0.1548			0.1544				132.87		-1.30		164.76		7.05		148.75		2.99		1				0.7636				0.9804		164.93			401272.30	63					2449450.5438462035
lua5654w.257	A		39.7	0.222598		0.222598		0.222598		0.4158			0.4158				-23.92		20.06		-63.62		9.49		-44.27		15.66		1				0.6325				1.0000		349.57			403499.20	62					2449457.177035162
lue5419w.237	E		6.43	0.240796		0.242680		0.240796		0.3663			0.3634				-16.92		8.99		-10.78		7.98		-13.85		8.50		1				0.6159				0.6287		191.11			405470.70	62					2449453.030997662
lud5908w.293	D		128.36	0.019918		0.020352		0.019918		0.4267			0.4176				-103.35		2.99		126.25		12.09		-167.24		17.51		1				0.9346				1.0000		17.85			369372.80	68					2449464.648441979
lud5809w.189	D		122.4	0.019685		0.019685		0.019685		0.3035			0.3035				-152.00		-20.46		-28.68		4.20		-87.03		-16.72		1				0.8134				0.8119		97.08			367403.60	68					2449443.0826940164
lua5170w.251	A		26.18	0.241231		0.243923		0.241231		0.4033			0.3988				49.50		17.99		24.14		9.04		36.58		13.84		0				0.5151				0.1095		342.13			405400.00	62					2449455.933475903
lud5982w.277	D		86.62	0.041883		0.042169		0.041883		0.1816			0.1804				-26.40		16.58		-116.09		10.95		-71.93		19.06		0				0.6813				0.8786		9.96			387637.40	65					2449461.3220986575
luc8090w.245	C		12.91	0.205547		0.212289		0.205547		0.3263			0.3159				123.51		14.74		111.97		8.59		117.68		11.72		1				0.6940				0.8588		330.58			406152.20	62					2449454.689719884
lue6149j.102	E		13.55	0.219470		0.219470		0.219470		0.3381			0.3381				36.04		5.66		26.01		-2.93		31.02		1.37		0				0.5788				0.0000		243.50			405347.80	62					2449424.934505081
lud5247i.065	D		76.69	0.036218		0.037280		0.036218		0.1265			0.1229				-170.40		-20.79		-92.44		-5.93		-129.98		-16.98		1				0.9572				1.0000		248.11			379434.70	66					2449417.264862384
lue6229w.284	E		104.28	0.054673		0.054849		0.054673		0.4019			0.4006				-171.14		11.59		81.52		11.46		135.17		18.99		1				0.7716				1.0000		14.81			379240.70	66					2449462.772967384
lud5641w.190	D		119.66	0.018956		0.018956		0.018956		0.2568			0.2568				136.41		-20.64		-103.25		4.28		-160.25		-16.09		1				0.9747				1.0000		95.89			368417.10	68					2449443.2897784375
lue5975w.282	E		99.14	0.059688		0.059688		0.059688		0.3686			0.3686				-26.89		13.19		-129.18		11.31		-78.29		19.09		1				0.6186				0.8024		13.62			381705.70	66					2449462.358314398
lua5668w.239	A		3.41	0.316419		0.325761		0.316419		0.4895			0.4755				-161.75		10.55		-159.96		8.13		-160.85		9.34		1				0.8683				1.0000		234.03			405819.80	62					2449453.4453037386
lub5686w.192	B		114.18	0.041115		0.041115		0.041115		0.4386			0.4386				-6.95		-20.84		107.47		4.44		53.13		-14.88		1				0.5511				0.9452		93.47			370553.60	68					2449443.7043751506
lub5756w.260	B		46.52	0.136531		0.136531		0.136531		0.2763			0.2763				119.49		20.60		72.44		9.71		95.32		16.46		0				0.6099				0.5678		352.97			402059.10	63					2449457.7989762733
lud5866w.187	D		128.28	0.016863		0.016863		0.016863		0.3520			0.3520				-8.79		-19.91		120.52		4.04		59.44		-18.00		1				0.6620				0.9972		190.11			365471.60	69					2449442.6683452777
lud5915w.296	D		136.75	0.016063		0.016232		0.016063		0.5651			0.5592				44.46		-0.12		-93.63		12.30		-22.85		16.60		1				0.7428				0.9937		17.88			365001.90	69					2449465.2591310185
luc5835w.285	C		106.88	0.047086		0.047086		0.047086		0.3784			0.3784				116.82		10.74		6.97		11.53		62.01		18.91		1				0.5279				0.7763		15.34			377980.00	67					2449462.9800316086
lud5806w.209	D		70.76	0.041839		0.041839		0.041839		0.1254			0.1254				-149.53		-14.51		-81.27		5.80		-114.87		-5.26		1				0.9085				1.0000		168.06			389229.20	65					2449447.2279170486
lua5675w.200	A		93.33	0.080638		0.080870		0.080638		0.4186			0.4174				138.86		-19.43		-129.52		5.08		-173.72		-10.23		1				0.9369				1.0000		175.28			379603.00	66					2449445.362341875
lud5650w.246	D		15.1	0.114199		0.114628		0.114199		0.1777			0.1771				51.12		15.35		37.31		8.66		44.13		12.09		1				0.5279				0.2500		333.33			406095.90	62					2449454.897070463
lud6092w.219	D		46.93	0.062082		0.062218		0.062082		0.1266			0.1263				-153.69		-6.57		-108.73		6.58		-131.21		0.01		1				0.9205				1.0000		164.42			397302.90	63					2449449.3038033335
lub5928w.214	B		58.72	0.097616		0.097799		0.097616		0.2359			0.2355				-150.67		-10.76		-94.33		6.19		-122.32		-2.59		1				0.9152				1.0000		165.60			393800.70	64					2449448.264008646
lud5781w.188	D		125.26	0.019989		0.019989		0.019989		0.3555			0.3555				-80.41		-20.21		45.90		4.12		-13.81		-17.35		1				0.8960				1.0000		98.44			366423.10	69					2449442.875583484
luc5872w.267	C		62.67	0.107834		0.107834		0.107834		0.2779			0.2779				-25.37		20.41		-89.85		10.23		-58.49		17.94		1				0.6841				0.9531		0.55			397405.00	63					2449459.2495559836
luc5755w.195	C		106.4	0.046516		0.046516		0.046516		0.3674			0.3674				137.89		-20.70		-116.44		4.68		-166.88		-13.10		1				0.9773				1.0000		180.55			373897.70	67					2449444.326199965
lua5682w.190	A		119.65	0.047320		0.047826		0.047320		0.6476			0.6408				136.38		-20.64		-103.28		4.28		-160.28		-16.09		1				0.9744				1.0000		95.90			368422.10	68					2449443.289860845
lud5678w.269	D		67.37	0.051762		0.052192		0.051762		0.1465			0.1452				-169.61		19.98		120.87		10.37		154.72		18.27		1				0.8446				1.0000		2.60			395728.00	64					2449459.664134074
lub5944w.275	B		81.71	0.078073		0.078073		0.078073		0.2974			0.2974				117.81		17.67		33.16		10.81		74.69		18.94		0				0.5331				0.4502		8.27			389848.20	65					2449460.9075804628
lue5940w.280	E		94.08	0.059476		0.059476		0.059476		0.3146			0.3146				117.28		14.65		20.03		11.17		68.20		19.12		1				0.5170				0.6840		12.26			384138.10	66					2449461.9438930093
lue5833w.191	E		116.91	0.045286		0.045949		0.045286		0.5505			0.5425				64.72		-20.77		-177.90		4.36		126.43		-15.49		0				0.6834				0.4523		94.68			369475.60	68					2449443.4971191552
luc5719w.216	C		53.98	0.112893		0.113624		0.112893		0.2547			0.2531				64.70		-9.13		116.44		6.35		90.66		-1.54		1				0.6359				0.9478		164.97			395433.60	64					2449448.678446007
luc5945j.102	C		13.57	0.217051		0.217051		0.217051		0.3344			0.3344				36.21		5.66		26.19		-2.93		31.19		1.37		0				0.5788				0.0000		243.53			405382.30	62					2449424.934017118
luc5983w.277	C		86.62	0.075728		0.075728		0.075728		0.3261			0.3261				-26.40		16.58		-116.09		10.95		-71.93		19.06		0				0.6813				0.8786		9.96			387637.50	65					2449461.322103287
lue6041j.102	E		13.52	0.219038		0.219038		0.219038		0.3374			0.3374				36.13		5.66		26.10		-2.93		31.11		1.37		0				0.5786				0.0000		243.54			405366.10	62					2449424.9342467478
lue5937w.295	E		133.94	0.031774		0.032310		0.031774		0.9385			0.9229				116.21		0.94		-19.26		12.23		50.07		16.94		0				0.5217				0.2137		17.94			366115.60	69					2449465.05258772
lua5760w.205	A		80.64	0.102737		0.102975		0.102737		0.3825			0.3816				139.13		-17.05		-142.55		5.48		179.23		-7.44		1				0.8846				0.9965		170.85			385149.40	65					2449446.3983059837
lue5855w.285	E		106.89	0.047545		0.047545		0.047545		0.3822			0.3822				116.81		10.74		6.95		11.53		61.99		18.91		1				0.5280				0.7763		15.36			377983.00	67					2449462.980070498
luc5874w.202	C		88.2	0.070502		0.070502		0.070502		0.3165			0.3165				-4.91		-18.60		81.30		5.24		39.52		-9.11		1				0.5682				0.5273		173.38			381860.20	66					2449445.77664287
luc6093w.219	C		46.93	0.109999		0.110292		0.109999		0.2244			0.2238				-153.69		-6.57		-108.74		6.58		-131.22		0.01		1				0.9205				1.0000		164.42			397302.50	63					2449449.303807963
lue5772w.188	E		125.3	0.043276		0.043467		0.043276		0.7745			0.7711				-80.41		-20.21		45.90		4.12		-13.81		-17.35		1				0.8960				1.0000		98.49			366422.10	69					2449442.875568669
lue5634w.258	E		41.98	0.145089		0.146780		0.145089		0.2812			0.2780				-96.17		20.28		-138.32		9.56		-117.80		15.94		1				0.7350				1.0000		350.70			403046.70	62					2449457.384483588
lua6219w.284	A		104.28	0.069129		0.069129		0.069129		0.5065			0.5065				-171.14		11.59		81.53		11.46		135.18		18.99		1				0.7717				1.0000		14.82			379239.30	66					2449462.77294794
luc5679w.269	C		67.37	0.092839		0.092839		0.092839		0.2605			0.2605				-169.61		19.98		120.87		10.37		154.72		18.27		1				0.8446				1.0000		2.60			395728.00	64					2449459.6641387036
lub5821w.215	B		56.35	0.101138		0.101551		0.101138		0.2359			0.2350				137.01		-9.95		-168.96		6.27		164.16		-2.07		1				0.8017				0.9970		165.26			394628.90	64					2449448.4712607176
luc5780w.189	C		122.4	0.043048		0.044177		0.043048		0.6811			0.6637				-151.98		-20.46		-28.66		4.20		-87.01		-16.72		1				0.8134				1.0000		97.10			367400.00	68					2449443.0826403126
lue5811w.221	E		42.27	0.141679		0.143229		0.141679		0.2753			0.2724				62.69		-4.84		103.26		6.74		82.94		1.01		1				0.5819				0.9751		164.31			398969.20	63					2449449.7148366435
luc5877w.287	C		112.14	0.046832		0.046832		0.046832		0.4599			0.4599				-27.40		8.96		-142.32		11.67		-84.47		18.69		1				0.6033				0.7429		16.29			375495.50	67					2449463.3946571643
lud5897w.267	D		62.67	0.056000		0.056633		0.056000		0.1459			0.1443				-25.39		20.41		-89.87		10.23		-58.51		17.94		1				0.6839				0.9531		0.56			397404.00	63					2449459.249604595
lua5739w.273	A		76.89	0.114088		0.114088		0.114088		0.3890			0.3890				-98.02		18.61		-177.62		10.67		-138.69		18.78		1				0.7841				1.0000		6.49			391942.90	64					2449460.4931546063
lub5103w.253	B		30.69	0.163376		0.163376		0.163376		0.2798			0.2798				-95.05		18.82		-125.14		9.19		-110.42		14.48		1				0.7392				0.9821		344.77			404897.50	62					2449456.348060162
lud5798w.186	D		131.08	0.019441		0.019441		0.019441		0.4753			0.4753				62.82		-19.55		-164.87		3.96		132.66		-18.67		0				0.6650				0.3213		191.38			364564.00	69					2449442.4611340854
lud5637w.190	D		119.66	0.018925		0.018925		0.018925		0.2564			0.2564				136.41		-20.64		-103.24		4.28		-160.24		-16.10		1				0.9747				1.0000		95.88			368416.80	68					2449443.289773345
lud5748w.191	D		116.86	0.023449		0.023449		0.023449		0.2803			0.2803				64.78		-20.77		-177.84		4.36		126.49		-15.49		0				0.6839				0.4502		94.58			369466.50	68					2449443.496953877
lud5698w.263	D		53.4	0.068727		0.070046		0.068727		0.1557			0.1528				-96.95		20.77		-151.42		9.93		-124.95		17.16		1				0.7529				1.0000		356.27			400293.60	63					2449458.420720845
lud5810w.187	D		128.28	0.017151		0.017151		0.017151		0.3580			0.3580				-8.75		-19.91		120.56		4.04		59.48		-18.00		1				0.6620				0.9972		190.11			365463.00	69					2449442.668233704
lua5994w.280	A		94.08	0.076975		0.076975		0.076975		0.4072			0.4072				117.25		14.65		19.99		11.17		68.17		19.13		1				0.5161				0.6803		12.27			384143.30	66					2449461.943995324
lud5847w.270	D		69.72	0.060349		0.060776		0.060349		0.1784			0.1772				118.29		19.70		46.25		10.45		81.36		18.42		0				0.5573				0.4037		3.60			394834.80	64					2449459.871379086
lub5806w.192	B		114.18	0.041908		0.041908		0.041908		0.4471			0.4471				-7.03		-20.84		107.38		4.44		53.05		-14.88		1				0.5495				0.9437		93.48			370565.00	68					2449443.7046084837
lub5990w.282	B		99.15	0.060398		0.060398		0.060398		0.3731			0.3731				-26.90		13.19		-129.19		11.31		-78.30		19.09		1				0.6191				0.8065		13.63			381707.50	66					2449462.358343565
lue5857w.214	E		58.73	0.098888		0.099821		0.098888		0.2408			0.2386				-150.62		-10.76		-94.28		6.19		-122.27		-2.59		1				0.9151				1.0000		165.62			393811.60	64					2449448.263867905
lua5728w.199	A		95.9	0.075749		0.075749		0.075749		0.4230			0.4230				-149.27		-19.78		-54.90		5.00		-100.32		-10.80		1				0.8815				1.0000		176.27			378463.50	67					2449445.1550992015
luc5719w.203	C		85.66	0.072104		0.072104		0.072104		0.3029			0.3029				-76.83		-18.12		6.72		5.32		-33.86		-8.55		1				0.6942				0.8386		172.50			382973.70	66					2449445.9837642247
lub5099w.253	B		30.69	0.163244		0.163244		0.163244		0.2796			0.2796				-95.05		18.82		-125.14		9.19		-110.42		14.48		1				0.7392				0.9821		344.77			404897.90	62					2449456.3480550693
luc5703w.263	C		53.4	0.120830		0.121471		0.120830		0.2700			0.2686				-96.95		20.77		-151.43		9.93		-124.96		17.16		1				0.7529				1.0000		356.27			400293.20	63					2449458.420730567
lub5849w.281	B		96.58	0.061683		0.061683		0.061683		0.3517			0.3517				45.18		13.94		-54.59		11.24		-5.06		19.12		0				0.4775				0.0321		12.96			382932.20	66					2449462.1511490163
lub5827w.270	B		69.72	0.098669		0.098669		0.098669		0.2897			0.2897				118.30		19.70		46.27		10.45		81.38		18.42		0				0.5579				0.4068		3.60			394834.90	64					2449459.8713401966
lub6196w.292	B		125.62	0.036132		0.036347		0.036132		0.6584			0.6546				-27.70		4.08		-155.38		12.02		-90.40		17.78		0				0.6502				0.6765		17.74			369435.50	68					2449464.4307816783
lub6010w.283	B		101.71	0.048109		0.048109		0.048109		0.3230			0.3230				-99.06		12.41		156.13		11.38		-151.61		19.05		1				0.8452				0.9861		14.23			380484.90	66					2449462.565757789
lub5785w.225	B		33.07	0.152980		0.154442		0.152980		0.2701			0.2675				132.85		-1.30		164.74		7.05		148.73		2.99		1				0.7633				0.9832		164.92			401264.00	63					2449450.543918889
lua5821w.209	A		70.77	0.121878		0.122163		0.121878		0.3662			0.3653				-149.54		-14.51		-81.28		5.80		-114.88		-5.26		1				0.9085				1.0000		168.06			389227.70	65					2449447.2279462153
lud5681w.250	D		23.95	0.103098		0.103098		0.103098		0.1678			0.1678				121.77		17.52		98.75		8.96		110.05		13.50		1				0.6692				0.6860		340.72			405595.50	62					2449455.7262556483
luc5655w.259	C		44.25	0.139846		0.140171		0.139846		0.2758			0.2752				-168.29		20.46		147.13		9.64		168.82		16.20		1				0.8508				1.0000		351.84			402582.70	63					2449457.5915490855
lub6010w.268	B		65.02	0.093984		0.093984		0.093984		0.2525			0.2525				-97.51		20.21		-164.51		10.30		-131.91		18.11		1				0.7773				1.0000		1.60			396584.20	63					2449459.4569037734
luc5811w.187	C		128.28	0.035383		0.036502		0.035383		0.7619			0.7385				-8.75		-19.91		120.56		4.04		59.48		-18.00		1				0.6620				0.9951		190.11			365463.40	69					2449442.6682383334
luc5699w.263	C		53.4	0.120700		0.121288		0.120700		0.2696			0.2683				-96.95		20.77		-151.43		9.93		-124.96		17.16		1				0.7529				1.0000		356.27			400293.50	63					2449458.4207254746
luc6265w.288	C		114.78	0.042719		0.042719		0.042719		0.4673			0.4673				-99.48		8.03		143.06		11.74		-157.68		18.56		1				0.8967				1.0000		16.68			374254.80	67					2449463.6018912965
luc5749w.191	C		116.86	0.044476		0.044857		0.044476		0.5362			0.5317				64.78		-20.77		-177.85		4.36		126.49		-15.48		0				0.6839				0.4724		94.59			369466.70	68					2449443.4969585068
luc5785w.197	C		101.1	0.053611		0.053832		0.053611		0.3542			0.3528				-5.64		-20.34		94.33		4.84		46.42		-11.94		1				0.5397				0.9247		178.36			376175.90	67					2449444.740658947
lub5899w.296	B		136.75	0.029560		0.030578		0.029560		1.0645			1.0290				44.47		-0.12		-93.61		12.30		-22.83		16.60		1				0.7428				0.9935		17.89			364998.00	69					2449465.2590972222
lud5718w.203	D		85.66	0.036132		0.036132		0.036132		0.1518			0.1518				-76.83		-18.12		6.72		5.32		-33.86		-8.55		1				0.6942				0.8386		172.50			382973.80	66					2449445.983759595
lub5844w.191	B		116.9	0.044532		0.045052		0.044532		0.5395			0.5333				64.71		-20.77		-177.91		4.36		126.42		-15.49		0				0.6824				0.4337		94.67			369476.90	68					2449443.497143229
lue5933w.275	E		81.71	0.078841		0.078887		0.078841		0.3005			0.3004				117.82		17.67		33.17		10.81		74.70		18.94		0				0.5339				0.4502		8.27			389847.60	65					2449460.907556389
lub5904w.191	B		116.9	0.044351		0.044792		0.044351		0.5364			0.5311				64.67		-20.77		-177.95		4.36		126.38		-15.49		0				0.6844				0.4551		94.65			369483.30	68					2449443.497259896
lud5855w.254	D		32.93	0.091600		0.094642		0.091600		0.1653			0.1600				-167.28		19.19		160.25		9.26		176.12		14.79		1				0.8483				1.0000		346.01			404602.90	62					2449456.5552737038
lua5773w.208	A		73.21	0.118546		0.118868		0.118546		0.3745			0.3735				-77.41		-15.18		-6.68		5.72		-41.42		-5.79		0				0.7101				0.5458		168.68			388233.80	65					2449447.020768449
luc5585f.102	C		13.66	0.216621		0.216621		0.216621		0.3339			0.3339				36.51		5.66		26.50		-2.93		31.50		1.37		0				0.5786				0.0000		243.55			405441.80	62					2449424.933156007
lua5654w.256	A		37.44	0.211539		0.211539		0.211539		0.3859			0.3859				48.28		19.81		11.00		9.41		29.18		15.38		0				0.5067				0.0000		348.40			403902.00	62					2449456.9697899073
lue5210w.251	E		26.2	0.201620		0.204411		0.201620		0.3380			0.3334				49.47		17.99		24.11		9.04		36.55		13.84		0				0.5149				0.1009		342.13			405392.60	62					2449455.933553681
lub6032w.278	B		89.08	0.061140		0.061140		0.061140		0.2810			0.2810				-98.48		15.98		169.31		11.03		-145.20		19.10		1				0.8044				1.0000		10.76			386490.50	65					2449461.529298183
luc5743w.186	C		131.09	0.033946		0.033946		0.033946		0.8305			0.8305				62.86		-19.55		-164.83		3.96		132.70		-18.67		0				0.6638				0.3180		191.38			364555.10	69					2449442.461027141
lud5760w.223	D		37.65	0.084732		0.085434		0.084732		0.1562			0.1549				-82.22		-3.08		-46.00		6.89		-64.16		2.00		0				0.7402				0.1337		164.47			400174.50	63					2449450.1293858103
lue6044w.286	E		109.49	0.047129		0.047129		0.047129		0.4174			0.4174				44.67		9.87		-67.72		11.60		-11.28		18.82		0				0.5773				0.2815		15.84			376745.50	67					2449463.187458912
luc5677w.261	C		48.81	0.152411		0.152625		0.152411		0.3182			0.3177				47.38		20.69		-2.14		9.79		21.93		16.70		0				0.5012				0.0000		354.08			401514.80	63					2449458.006107697
luc5865w.248	C		19.51	0.191855		0.193804		0.191855		0.3071			0.3040				-93.61		16.50		-112.00		8.81		-102.94		12.81		1				0.7510				0.8850		337.50			405899.10	62					2449455.3117353935
lub5667w.239	B		3.41	0.200910		0.201783		0.200910		0.3032			0.3019				-161.75		10.55		-159.96		8.13		-160.85		9.34		1				0.8683				1.0000		234.03			405820.40	62					2449453.445299109
lue5684w.249	E		21.73	0.174173		0.181043		0.174173		0.2906			0.2795				-165.90		17.02		173.40		8.89		-176.42		13.16		1				0.8499				1.0000		339.18			405769.60	62					2449455.518930301
luc5715w.259	C		44.24	0.139709		0.139979		0.139709		0.2754			0.2749				-168.33		20.46		147.09		9.64		168.78		16.20		1				0.8518				1.0000		351.85			402575.50	63					2449457.591665752
lub5641w.196	B		103.75	0.054174		0.054422		0.054174		0.3915			0.3897				66.15		-20.55		168.96		4.76		119.79		-12.52		1				0.7013				0.8868		179.44			375033.10	67					2449444.533394155
lua5896w.254	A		32.92	0.254089		0.254089		0.254089		0.4437			0.4437				-167.31		19.19		160.22		9.26		176.09		14.79		1				0.8487				1.0000		346.02			404596.00	62					2449456.555356111
lue8164w.265	E		58.02	0.122184		0.122379		0.122184		0.2919			0.2914				118.81		20.67		59.34		10.08		88.24		17.57		1				0.5783				0.5354		358.43			398925.30	63					2449458.835184595
lud5710w.247	D		17.28	0.108528		0.108528		0.108528		0.1700			0.1700				-21.22		15.94		-37.31		8.74		-29.38		12.46		1				0.6013				0.9970		335.58			406022.70	62					2449455.1043072687
lud5673w.257	D		39.7	0.084835		0.086274		0.084835		0.1612			0.1585				-23.93		20.06		-63.63		9.49		-44.28		15.66		1				0.6329				1.0000		349.57			403496.80	62					2449457.1770694214
lud5278i.065	D		76.7	0.036376		0.037368		0.036376		0.1269			0.1235				-170.64		-20.79		-92.69		-5.93		-130.23		-16.98		1				0.9569				1.0000		248.11			379445.70	66					2449417.265567361
lua5888w.202	A		88.2	0.086015		0.086248		0.086015		0.3871			0.3861				-4.92		-18.60		81.29		5.24		39.51		-9.11		1				0.5683				0.5273		173.38			381859.80	66					2449445.7766674072
luc5873j.102	C		13.53	0.216152		0.216152		0.216152		0.3330			0.3330				36.27		5.66		26.25		-2.93		31.25		1.37		0				0.5789				0.0000		243.51			405394.30	62					2449424.933844896
lua5645w.194	A		109.1	0.060027		0.060101		0.060027		0.5244			0.5238				-150.41		-20.80		-41.84		4.60		-93.57		-13.69		1				0.8556				1.0000		181.68			372773.60	68					2449444.119047558
lub5722w.186	B		131.08	0.032524		0.032524		0.032524		0.7952			0.7952				62.87		-19.55		-164.82		3.96		132.71		-18.67		0				0.6642				0.3180		191.37			364551.50	69					2449442.460983623
lub5742w.208	B		73.23	0.085645		0.085645		0.085645		0.2699			0.2699				-77.39		-15.19		-6.66		5.72		-41.40		-5.80		0				0.7107				0.5490		168.69			388236.80	65					2449447.020705486
luc6053w.278	C		89.09	0.061607		0.061607		0.061607		0.2832			0.2832				-98.50		15.98		169.29		11.03		-145.22		19.10		1				0.8045				1.0000		10.77			386492.20	65					2449461.5293417014
luc5761w.223	C		37.65	0.161825		0.165301		0.161825		0.3022			0.2958				-82.22		-3.08		-46.00		6.89		-64.16		2.00		0				0.7402				0.1337		164.47			400174.00	63					2449450.12939044
lud5742w.186	D		131.09	0.019289		0.019289		0.019289		0.4719			0.4719				62.86		-19.55		-164.83		3.96		132.70		-18.67		0				0.6638				0.3180		191.38			364554.80	69					2449442.4610225116
luc6172w.294	C		131.16	0.036442		0.038614		0.036442		0.9485			0.8951				-171.77		2.00		55.37		12.16		123.25		17.25		1				0.6754				0.8354		17.93			367185.80	69					2449464.8453138657
lub6222w.292	B		125.61	0.036886		0.037145		0.036886		0.6726			0.6679				-27.72		4.08		-155.40		12.02		-90.42		17.78		0				0.6505				0.6687		17.74			369441.00	68					2449464.430834919
lud5778w.204	D		83.15	0.031462		0.031462		0.031462		0.1241			0.1241				-149.09		-17.60		-68.18		5.40		-107.57		-7.99		1				0.8999				1.0000		171.65			384051.70	66					2449446.1917715045
lud5968w.295	D		133.94	0.019106		0.019248		0.019106		0.5591			0.5550				116.19		0.94		-19.28		12.23		50.05		16.94		0				0.5208				0.2137		17.94			366122.80	69					2449465.052650683
lue5917w.214	E		58.72	0.099169		0.100192		0.099169		0.2417			0.2392				-150.66		-10.76		-94.33		6.19		-122.31		-2.59		1				0.9147				1.0000		165.60			393802.50	64					2449448.2639845717
lua8154w.265	A		58.02	0.163945		0.163945		0.163945		0.3910			0.3910				118.82		20.67		59.35		10.08		88.25		17.57		1				0.5786				0.5385		358.43			398925.90	63					2449458.8351651505
lua5707w.272	A		74.48	0.122787		0.122787		0.122787		0.3973			0.3973				-25.87		19.01		-102.95		10.59		-65.30		18.66		1				0.7076				0.8791		5.54			392940.20	64					2449460.2857623957
luc5757w.272	C		74.48	0.091226		0.091275		0.091226		0.2953			0.2952				-25.91		19.01		-102.98		10.59		-65.33		18.66		1				0.7065				0.8820		5.55			392940.90	64					2449460.285859618
lud5864w.248	D		19.5	0.105356		0.105548		0.105356		0.1672			0.1669				-93.61		16.50		-111.99		8.81		-102.94		12.81		1				0.7510				0.8850		337.49			405899.60	62					2449455.311730764
lub7542l.234	B		12.79	0.181493		0.183283		0.181493		0.2816			0.2788				-159.16		6.54		-146.54		7.74		-152.86		7.18		1				0.8860				1.0000		174.69			404912.90	62					2449452.4082085416
lud5676w.261	D		48.81	0.069049		0.070136		0.069049		0.1462			0.1439				47.38		20.69		-2.14		9.79		21.93		16.70		0				0.5012				0.0000		354.08			401515.10	63					2449458.006103067
luc5711w.247	C		17.28	0.207448		0.208320		0.207448		0.3263			0.3249				-21.22		15.94		-37.31		8.74		-29.38		12.46		1				0.6013				0.9970		335.58			406022.20	62					2449455.1043118984
lua5781w.192	A		114.17	0.049702		0.049702		0.049702		0.5300			0.5300				-7.02		-20.84		107.40		4.44		53.06		-14.88		1				0.5495				0.9350		93.48			370562.70	68					2449443.704559873
lud4968h.065	D		76.7	0.036689		0.037088		0.036689		0.1259			0.1246				-168.66		-20.79		-90.63		-5.93		-128.21		-16.99		1				0.9547				1.0000		248.09			379356.50	66					2449417.259840741
lua5679w.273	A		76.88	0.114017		0.114017		0.114017		0.3887			0.3887				-97.98		18.61		-177.58		10.67		-138.65		18.78		1				0.7842				1.0000		6.48			391941.50	64					2449460.49303794
luc6039w.268	C		65.01	0.094631		0.094631		0.094631		0.2542			0.2542				-97.53		20.21		-164.53		10.30		-131.93		18.11		1				0.7779				1.0000		1.58			396583.40	63					2449459.4569574767
lua5793w.203	A		85.66	0.095771		0.095810		0.095771		0.4025			0.4023				-76.88		-18.12		6.67		5.32		-33.91		-8.55		1				0.6936				0.8386		172.49			382971.00	66					2449445.983905428
lud5720w.273	D		76.89	0.041247		0.041440		0.041247		0.1413			0.1406				-98.01		18.61		-177.61		10.67		-138.68		18.78		1				0.7843				1.0000		6.49			391942.50	64					2449460.493120347
lud6052w.278	D		89.09	0.034270		0.034301		0.034270		0.1577			0.1575				-98.49		15.98		169.29		11.03		-145.22		19.11		1				0.8043				1.0000		10.76			386492.00	65					2449461.529337072
lud5717w.222	D		39.97	0.079826		0.079966		0.079826		0.1498			0.1495				-9.74		-3.96		28.65		6.82		9.41		1.51		1				0.6524				0.3446		164.36			399591.50	63					2449449.922065567
luc6024w.286	C		109.49	0.046195		0.046195		0.046195		0.4091			0.4091				44.68		9.87		-67.70		11.60		-11.27		18.81		0				0.5758				0.2847		15.83			376742.40	67					2449463.187420023
lue5664w.256	E		37.44	0.179443		0.179641		0.179443		0.3277			0.3273				48.27		19.81		10.99		9.41		29.17		15.38		0				0.5069				0.0000		348.40			403900.50	62					2449456.969809352
lub5835w.254	B		32.92	0.162342		0.163529		0.162342		0.2856			0.2835				-167.26		19.19		160.26		9.26		176.13		14.79		1				0.8482				1.0000		346.00			404606.10	62					2449456.555234815
lua5765w.187	A		128.28	0.036863		0.036863		0.036863		0.7694			0.7694				-8.72		-19.91		120.59		4.04		59.51		-18.00		1				0.6623				0.9944		190.11			365456.20	69					2449442.6681462037
lua5733w.272	A		74.48	0.123222		0.123222		0.123222		0.3987			0.3987				-25.89		19.01		-102.97		10.59		-65.32		18.66		1				0.7074				0.8856		5.54			392940.60	64					2449460.2858156366
lue5722w.190	E		119.64	0.041744		0.043496		0.041744		0.5887			0.5650				136.36		-20.64		-103.30		4.28		-160.30		-16.09		1				0.9753				1.0000		95.86			368426.80	68					2449443.2899386226
luc6101w.276	C		84.15	0.080170		0.080170		0.080170		0.3242			0.3242				45.72		17.15		-41.45		10.88		1.39		19.01		0				0.4497				0.0000		9.14			388755.30	65					2449461.114796632
lue5652w.239	E		3.41	0.203940		0.205973		0.203940		0.3095			0.3064				-161.74		10.55		-159.95		8.13		-160.84		9.34		1				0.8684				1.0000		234.03			405824.00	62					2449453.4452699423
lub5797w.217	B		51.61	0.126335		0.126982		0.126335		0.2751			0.2737				-7.67		-8.29		41.81		6.43		17.13		-1.02		0				0.6700				0.0239		164.72			396201.40	64					2449448.8857182176
lua5909w.248	A		19.52	0.287224		0.295196		0.287224		0.4677			0.4551				-93.64		16.50		-112.03		8.81		-102.97		12.81		1				0.7503				0.8882		337.50			405890.40	62					2449455.311818264
lua5885j.102	A		13.53	0.278933		0.278933		0.278933		0.4297			0.4297				36.26		5.66		26.24		-2.93		31.24		1.37		0				0.5789				0.0000		243.52			405392.30	62					2449424.9338735994
lud5642w.261	D		48.8	0.068263		0.069452		0.068263		0.1448			0.1423				47.40		20.69		-2.11		9.78		21.96		16.69		0				0.5008				0.0000		354.08			401518.40	63					2449458.0060396413
lua6173j.102	A		13.52	0.278896		0.278896		0.278896		0.4297			0.4297				36.02		5.66		25.99		-2.93		31.00		1.37		0				0.5796				0.0000		243.52			405343.70	62					2449424.9345624885
lue5742w.222	E		39.97	0.164129		0.166782		0.164129		0.3125			0.3075				-9.76		-3.96		28.63		6.82		9.39		1.51		1				0.6521				0.3446		164.36			399586.30	63					2449449.922114178
lub5225w.251	B		26.2	0.189831		0.190706		0.189831		0.3153			0.3139				49.46		17.99		24.10		9.04		36.54		13.84		0				0.5150				0.1037		342.13			405389.90	62					2449455.933582847
lub5698w.272	B		74.48	0.090126		0.090126		0.090126		0.2916			0.2916				-25.87		19.01		-102.94		10.59		-65.29		18.66		1				0.7076				0.8787		5.54			392940.10	64					2449460.285747581
lue5706w.250	E		23.97	0.186207		0.190798		0.186207		0.3106			0.3031				121.76		17.52		98.73		8.96		110.04		13.50		1				0.6688				0.6812		340.71			405590.70	62					2449455.726304259
lua5792w.215	A		56.33	0.160840		0.162422		0.160840		0.3772			0.3736				137.03		-9.95		-168.94		6.27		164.18		-2.07		1				0.8017				0.9970		165.26			394633.30	64					2449448.471207014
lua5678w.271	A		72.1	0.117819		0.117819		0.117819		0.3628			0.3628				46.22		19.38		-28.33		10.52		8.04		18.55		0				0.4753				0.0000		4.59			393905.30	64					2449460.0785294212
lub5760w.187	B		128.28	0.037141		0.038882		0.037141		0.8115			0.7752				-8.72		-19.91		120.59		4.04		59.51		-18.00		1				0.6623				0.9930		190.11			365455.50	69					2449442.6681364817
luc5860w.254	C		32.93	0.162247		0.163284		0.162247		0.2852			0.2834				-167.28		19.19		160.25		9.26		176.12		14.79		1				0.8483				1.0000		346.01			404602.10	62					2449456.555283426
lua6227w.292	A		125.61	0.041287		0.041287		0.041287		0.7475			0.7475				-27.72		4.08		-155.40		12.02		-90.42		17.78		0				0.6505				0.6483		17.73			369442.10	68					2449464.4308446413
luc5659w.229	C		23.95	0.155891		0.156195		0.155891		0.2542			0.2538				-157.21		2.25		-133.91		7.36		-145.60		4.91		1				0.9030				1.0000		167.07			403058.70	62					2449451.37332044
lua5953w.293	A		128.36	0.038506		0.038506		0.038506		0.8072			0.8072				-103.38		2.99		126.22		12.09		-167.27		17.51		1				0.9353				1.0000		17.87			369381.30	68					2449464.6485294793
lua7546l.234	A		12.79	0.305732		0.305732		0.305732		0.4697			0.4697				-159.16		6.54		-146.54		7.74		-152.86		7.18		1				0.8860				1.0000		174.69			404911.70	62					2449452.408218484
lub5754w.191	B		116.88	0.043838		0.044478		0.043838		0.5321			0.5245				64.77		-20.77		-177.85		4.36		126.48		-15.49		0				0.6842				0.4798		94.61			369467.30	68					2449443.4969682293
lub5702w.272	B		74.48	0.089982		0.089982		0.089982		0.2912			0.2912				-25.87		19.01		-102.95		10.59		-65.30		18.66		1				0.7076				0.8791		5.54			392940.10	64					2449460.2857526736
luc5761w.221	C		42.28	0.139353		0.140390		0.139353		0.2699			0.2679				62.72		-4.84		103.30		6.74		82.97		1.01		1				0.5828				0.9779		164.30			398979.30	63					2449449.7147394214
lua7547l.234	A		12.79	0.303128		0.312042		0.303128		0.4794			0.4657				-159.16		6.54		-146.54		7.74		-152.86		7.18		1				0.8860				1.0000		174.69			404911.40	62					2449452.4082207987
lub8069w.245	B		12.9	0.202617		0.209659		0.202617		0.3222			0.3114				123.53		14.74		111.98		8.59		117.69		11.72		1				0.6945				0.8617		330.57			406157.10	62					2449454.689676366
lua5684w.257	A		39.7	0.222670		0.222670		0.222670		0.4159			0.4159				-23.94		20.06		-63.64		9.49		-44.29		15.66		1				0.6332				1.0000		349.56			403495.10	62					2449457.177093495
lua5727w.186	A		131.08	0.033781		0.033781		0.033781		0.8259			0.8259				62.87		-19.55		-164.82		3.96		132.71		-18.67		0				0.6642				0.3066		191.37			364552.40	69					2449442.460993345
lua5747w.208	A		73.23	0.119098		0.119339		0.119098		0.3761			0.3754				-77.39		-15.19		-6.66		5.72		-41.40		-5.80		0				0.7107				0.5490		168.69			388236.30	65					2449447.0207152083
lub5640w.194	B		109.1	0.048568		0.048568		0.048568		0.4238			0.4238				-150.41		-20.80		-41.84		4.60		-93.57		-13.69		1				0.8556				1.0000		181.69			372773.30	68					2449444.119037836
luc5777w.186	C		131.09	0.033891		0.033891		0.033891		0.8291			0.8291				62.84		-19.55		-164.86		3.96		132.68		-18.67		0				0.6647				0.3180		191.38			364560.40	69					2449442.461090567
lua5699w.246	A		15.08	0.271956		0.274917		0.271956		0.4262			0.4216				51.09		15.35		37.28		8.66		44.10		12.09		1				0.5280				0.2443		333.34			406085.70	62					2449454.8971630554
lub5716w.192	B		114.17	0.041330		0.041330		0.041330		0.4407			0.4407				-6.97		-20.84		107.45		4.44		53.11		-14.88		1				0.5509				0.9448		93.46			370556.50	68					2449443.704433484
lud5885w.296	D		136.75	0.015753		0.015866		0.015753		0.5523			0.5484				44.48		-0.12		-93.60		12.30		-22.82		16.60		1				0.7423				0.9935		17.89			364995.10	69					2449465.259072685
lub5598w.240	B		3.47	0.222837		0.232131		0.222837		0.3488			0.3349				125.94		11.30		125.54		8.20		125.74		9.75		1				0.7110				0.8967		273.25			405983.40	62					2449453.652213912
lue5834w.281	E		96.59	0.062538		0.062538		0.062538		0.3566			0.3566				45.19		13.94		-54.58		11.24		-5.05		19.12		0				0.4770				0.0282		12.96			382930.50	66					2449462.1511198496
lua6037w.278	A		89.08	0.090686		0.090686		0.090686		0.4168			0.4168				-98.48		15.98		169.31		11.03		-145.20		19.10		1				0.8044				1.0000		10.76			386490.90	65					2449461.529307905
lud5658w.229	D		23.95	0.088909		0.089004		0.088909		0.1449			0.1447				-157.21		2.25		-133.90		7.36		-145.60		4.91		1				0.9030				1.0000		167.07			403059.30	62					2449451.37331581
luc5722w.222	C		39.97	0.160510		0.162251		0.160510		0.3040			0.3007				-9.75		-3.96		28.64		6.82		9.40		1.51		1				0.6524				0.3446		164.36			399590.50	63					2449449.9220752893
lud5760w.221	D		42.28	0.076291		0.076940		0.076291		0.1479			0.1467				62.72		-4.84		103.30		6.74		82.97		1.01		1				0.5828				0.9779		164.30			398979.80	63					2449449.714734792
luc5632w.239	C		3.41	0.202003		0.202567		0.202003		0.3044			0.3035				-161.73		10.55		-159.93		8.13		-160.83		9.34		1				0.8682				1.0000		234.03			405828.80	62					2449453.445231053
lua5712w.190	A		119.64	0.047305		0.047849		0.047305		0.6477			0.6403				136.36		-20.64		-103.30		4.28		-160.30		-16.09		1				0.9753				1.0000		95.87			368425.60	68					2449443.2899191785
luc5692w.262	C		51.11	0.131608		0.131822		0.131608		0.2836			0.2831				-24.84		20.75		-76.83		9.86		-51.56		16.93		1				0.6647				0.9970		355.19			400916.60	63					2449458.213553171
luc7396w.264	C		55.7	0.113211		0.113211		0.113211		0.2604			0.2604				-169.09		20.74		133.94		10.01		161.62		17.37		1				0.8534				1.0000		357.37			399626.90	63					2449458.6280092592
lua6015w.268	A		65.02	0.141681		0.141681		0.141681		0.3807			0.3807				-97.52		20.21		-164.52		10.30		-131.92		18.11		1				0.7774				1.0000		1.59			396584.00	63					2449459.4569134954
luc5785w.195	C		106.41	0.046563		0.046563		0.046563		0.3679			0.3679				137.87		-20.70		-116.46		4.68		-166.90		-13.10		1				0.9771				1.0000		180.56			373899.40	67					2449444.3262582985
lua5652w.190	A		119.67	0.047944		0.048414		0.047944		0.6562			0.6498				136.40		-20.64		-103.25		4.28		-160.25		-16.10		1				0.9750				1.0000		95.91			368418.50	68					2449443.2898025117
lub8119w.265	B		58.02	0.120380		0.120380		0.120380		0.2871			0.2871				118.85		20.67		59.38		10.08		88.28		17.57		1				0.5774				0.5323		358.45			398928.00	63					2449458.835097095
lud5751w.188	D		125.41	0.020383		0.020383		0.020383		0.3653			0.3653				-80.39		-20.21		45.92		4.12		-13.79		-17.35		1				0.8963				1.0000		98.64			366418.90	69					2449442.8755251504
lua5957j.102	A		13.57	0.278965		0.278965		0.278965		0.4298			0.4298				36.20		5.66		26.18		-2.93		31.18		1.37		0				0.5784				0.0000		243.52			405380.20	62					2449424.934045822
lud5842w.287	D		112.13	0.024807		0.024986		0.024807		0.2452			0.2435				-27.38		8.96		-142.30		11.67		-84.45		18.69		1				0.6026				0.6864		16.28			375489.70	67					2449463.394589109
lud5680w.246	D		15.08	0.114595		0.114885		0.114595		0.1781			0.1777				51.10		15.35		37.29		8.66		44.11		12.09		1				0.5277				0.2415		333.34			406089.50	62					2449454.897128796
lub5786w.260	B		46.53	0.136505		0.136505		0.136505		0.2763			0.2763				119.47		20.60		72.42		9.71		95.30		16.46		0				0.6097				0.5690		352.97			402055.80	63					2449457.7990346067
lub5656w.192	B		114.19	0.041960		0.041960		0.041960		0.4478			0.4478				-6.93		-20.84		107.49		4.44		53.15		-14.88		1				0.5521				0.9437		93.51			370550.80	68					2449443.704316817
lue6023w.219	E		46.92	0.109155		0.109607		0.109155		0.2229			0.2220				-153.65		-6.57		-108.69		6.58		-131.17		0.01		1				0.9196				1.0000		164.43			397315.60	63					2449449.3036718518
lua5792w.188	A		125.19	0.042479		0.042479		0.042479		0.7527			0.7527				-80.42		-20.21		45.89		4.12		-13.82		-17.35		1				0.8953				1.0000		98.36			366424.90	69					2449442.875607558
lua5933w.243	A		8.59	0.306389		0.318952		0.306389		0.4837			0.4646				-91.70		13.43		-98.75		8.43		-95.25		10.95		1				0.7527				0.7889		321.94			406167.40	62					2449454.275117014
lub5839w.230	B		21.7	0.184096		0.187159		0.184096		0.3003			0.2954				130.24		3.12		151.41		7.44		140.79		5.37		1				0.7467				0.9560		167.97			403428.30	62					2449451.5807421873
luc5845w.209	C		70.76	0.078070		0.078254		0.078070		0.2345			0.2340				-149.55		-14.51		-81.29		5.80		-114.89		-5.26		1				0.9086				1.0000		168.05			389225.30	65					2449447.2279901966
luc8178w.265	C		58.02	0.120592		0.120592		0.120592		0.2876			0.2876				118.81		20.67		59.34		10.08		88.24		17.57		1				0.5783				0.5354		358.42			398924.60	63					2449458.835209132
lua8128w.265	A		58.02	0.164358		0.164358		0.164358		0.3920			0.3920				118.84		20.67		59.37		10.08		88.27		17.57		1				0.5772				0.5323		358.45			398927.50	63					2449458.8351119095
lua6015w.283	A		101.71	0.069148		0.069148		0.069148		0.4643			0.4643				-99.06		12.41		156.12		11.38		-151.61		19.05		1				0.8452				0.9770		14.24			380485.50	66					2449462.5657675117
lub5606w.200	B		93.32	0.055587		0.055587		0.055587		0.2876			0.2876				138.91		-19.43		-129.48		5.08		-173.67		-10.23		1				0.9366				1.0000		175.27			379603.10	66					2449445.3622103934
lub8129w.245	B		12.92	0.202660		0.209699		0.202660		0.3223			0.3115				123.49		14.74		111.94		8.59		117.65		11.72		1				0.6938				0.8617		330.59			406143.90	62					2449454.6897930326
lue5812w.270	E		69.72	0.100667		0.100667		0.100667		0.2955			0.2955				118.31		19.70		46.28		10.45		81.39		18.42		0				0.5573				0.4068		3.60			394835.10	64					2449459.87131103
lua5761w.206	A		78.13	0.101355		0.101754		0.101355		0.3567			0.3553				66.83		-16.46		142.58		5.56		105.53		-6.89		1				0.7172				0.7797		170.08			386185.40	65					2449446.6062334026
lua5995w.282	A		99.15	0.076320		0.076320		0.076320		0.4714			0.4714				-26.91		13.19		-129.20		11.31		-78.31		19.09		1				0.6195				0.8105		13.63			381708.10	66					2449462.358353287
luc5681w.252	C		28.43	0.185936		0.186293		0.185936		0.3133			0.3127				-22.75		18.42		-50.47		9.11		-36.89		14.16		1				0.6063				1.0000		343.49			405172.50	62					2449456.140688287
lub5619w.256	B		37.44	0.169891		0.169939		0.169891		0.3100			0.3099				48.30		19.81		11.02		9.41		29.20		15.38		0				0.5074				0.0000		348.40			403907.10	62					2449456.969721852
luc5843w.287	C		112.13	0.046896		0.046896		0.046896		0.4603			0.4603				-27.38		8.96		-142.30		11.67		-84.45		18.69		1				0.6026				0.7333		16.28			375490.10	67					2449463.3945937385
lua5628w.256	A		37.44	0.211331		0.211331		0.211331		0.3855			0.3855				48.30		19.81		11.02		9.41		29.20		15.38		0				0.5074				0.0000		348.40			403906.00	62					2449456.969736667
luc5678w.256	C		37.44	0.174719		0.174719		0.174719		0.3187			0.3187				48.26		19.81		10.98		9.41		29.16		15.38		0				0.5075				0.0000		348.40			403898.70	62					2449456.969833889
lue5591w.238	E		4.62	0.232016		0.239403		0.232016		0.3603			0.3491				-89.32		9.78		-85.35		8.05		-87.33		8.92		1				0.7517				0.8179		205.70			405665.40	62					2449453.2380961343
lue5885w.285	E		106.88	0.047101		0.047101		0.047101		0.3785			0.3785				116.79		10.74		6.93		11.53		61.97		18.91		1				0.5268				0.7763		15.35			377987.40	67					2449462.980128831
lua5738w.271	A		72.08	0.118033		0.118033		0.118033		0.3633			0.3633				46.18		19.38		-28.37		10.52		8.00		18.55		0				0.4761				0.0000		4.59			393905.50	64					2449460.078646088
luc5704w.210	C		68.33	0.085692		0.085692		0.085692		0.2449			0.2449				138.31		-13.80		-155.87		5.87		171.67		-4.72		1				0.8376				1.0000		167.47			390198.30	65					2449447.435107199
lub5699j.102	B		13.51	0.212918		0.212918		0.212918		0.3280			0.3280				36.42		5.66		26.40		-2.93		31.40		1.37		0				0.5789				0.0000		243.55			405423.10	62					2449424.933428692
lud5702w.261	D		48.81	0.067390		0.068478		0.067390		0.1428			0.1405				47.36		20.69		-2.16		9.79		21.91		16.70		0				0.5015				0.0000		354.08			401512.30	63					2449458.0061563076
lub5941w.297	B		139.58	0.029043		0.030227		0.029043		1.2797			1.2296				-27.57		-1.20		-168.30		12.37		-96.07		16.22		0				0.6915				0.6765		17.76			364032.10	69					2449465.466522234
lue5811w.223	E		37.66	0.161495		0.166325		0.161495		0.3041			0.2952				-82.25		-3.07		-46.04		6.89		-64.20		2.01		0				0.7400				0.1309		164.48			400163.20	63					2449450.129487662
lue6025w.268	E		65.02	0.095120		0.095169		0.095120		0.2557			0.2556				-97.52		20.21		-164.52		10.30		-131.92		18.11		1				0.7774				1.0000		1.59			396583.70	63					2449459.4569329396
lue5662w.190	E		119.67	0.040761		0.042201		0.040761		0.5720			0.5525				136.40		-20.64		-103.26		4.28		-160.26		-16.09		1				0.9750				1.0000		95.91			368419.70	68					2449443.289821956
lud5702w.274	D		79.32	0.048271		0.049469		0.048271		0.1782			0.1739				-170.12		18.16		107.76		10.74		147.99		18.87		1				0.8258				1.0000		7.41			390912.10	64					2449460.7004067707
lue5887w.214	E		58.72	0.099186		0.100207		0.099186		0.2417			0.2392				-150.64		-10.76		-94.30		6.19		-122.29		-2.59		1				0.9150				1.0000		165.60			393807.10	64					2449448.2639262383
lue5634w.266	E		60.33	0.131262		0.131454		0.131262		0.3256			0.3251				46.72		20.56		-15.25		10.15		14.87		17.76		0				0.4925				0.0000		359.50			398184.80	63					2449459.0423697685
lud5746w.206	D		78.14	0.038118		0.038337		0.038118		0.1344			0.1336				66.84		-16.46		142.60		5.56		105.55		-6.89		1				0.7172				0.7797		170.08			386186.40	65					2449446.606204236
lue5713w.204	E		83.15	0.063769		0.063769		0.063769		0.2516			0.2516				-149.05		-17.60		-68.13		5.40		-107.53		-7.99		1				0.8992				1.0000		171.65			384054.90	66					2449446.1916451156
luc5678w.257	C		39.7	0.162747		0.162800		0.162747		0.3041			0.3040				-23.93		20.06		-63.64		9.49		-44.29		15.66		1				0.6329				1.0000		349.57			403496.10	62					2449457.1770791435
lua5921j.102	A		13.53	0.279029		0.279029		0.279029		0.4299			0.4299				36.23		5.66		26.21		-2.93		31.21		1.37		0				0.5793				0.0000		243.54			405386.30	62					2449424.933959711
lud5468w.242	D		6.59	0.118083		0.118467		0.118083		0.1789			0.1783				-19.72		12.75		-24.56		8.36		-22.16		10.56		1				0.6073				0.8802		314.05			405981.70	62					2449454.069086609
lud5728w.208	D		73.22	0.043542		0.043542		0.043542		0.1372			0.1372				-77.38		-15.19		-6.65		5.72		-41.39		-5.80		0				0.7107				0.5490		168.70			388238.00	65					2449447.020680949
lue5624w.198	E		98.5	0.059766		0.059766		0.059766		0.3617			0.3617				-77.45		-20.09		19.71		4.92		-26.95		-11.37		1				0.7288				1.0000		177.29			377320.30	67					2449444.9478954165
lue5697w.252	E		28.43	0.188251		0.190234		0.188251		0.3199			0.3165				-22.77		18.42		-50.48		9.11		-36.91		14.16		1				0.6058				1.0000		343.49			405169.40	62					2449456.1407220834
lud5698w.274	D		79.32	0.048133		0.049329		0.048133		0.1777			0.1734				-170.12		18.16		107.76		10.74		147.99		18.87		1				0.8258				1.0000		7.40			390912.00	64					2449460.700401678
lud5687w.222	D		39.95	0.079965		0.080105		0.079965		0.1500			0.1498				-9.72		-3.96		28.67		6.82		9.43		1.51		1				0.6526				0.3446		164.35			399597.80	63					2449449.922007234
lua5078w.253	A		30.68	0.249084		0.249965		0.249084		0.4281			0.4266				-95.03		18.82		-125.12		9.19		-110.40		14.48		1				0.7393				0.9821		344.77			404901.70	62					2449456.348011551
lue4903h.065	E		76.7	0.067410		0.073864		0.067410		0.2508			0.2289				-168.36		-20.79		-90.33		-5.93		-127.91		-16.99		1				0.9545				1.0000		248.09			379343.30	66					2449417.258992882
luc5920w.296	C		136.75	0.031269		0.032163		0.031269		1.1196			1.0885				44.45		-0.12		-93.63		12.30		-22.85		16.60		1				0.7438				0.9935		17.88			365003.00	69					2449465.2591407406
luc5750w.189	C		122.43	0.043577		0.044455		0.043577		0.6864			0.6728				-151.96		-20.46		-28.64		4.20		-86.99		-16.72		1				0.8125				1.0000		97.13			367396.10	68					2449443.082581979
lue5940w.296	E		136.75	0.033143		0.034831		0.033143		1.2125			1.1538				44.44		-0.12		-93.64		12.30		-22.86		16.60		1				0.7443				1.0000		17.88			365007.60	69					2449465.25917963
lub5694w.229	B		23.96	0.156606		0.156940		0.156606		0.2555			0.2549				-157.24		2.25		-133.93		7.36		-145.63		4.91		1				0.9028				1.0000		167.07			403050.40	62					2449451.3733884953
lub5670w.200	B		93.32	0.055161		0.055161		0.055161		0.2854			0.2854				138.86		-19.43		-129.52		5.08		-173.72		-10.23		1				0.9369				1.0000		175.28			379603.00	66					2449445.3623321527
luc5755w.197	C		101.09	0.054087		0.054351		0.054087		0.3575			0.3558				-5.62		-20.34		94.35		4.84		46.44		-11.94		1				0.5393				0.9020		178.35			376174.90	67					2449444.7406006134
lub5713w.210	B		68.33	0.085842		0.085842		0.085842		0.2453			0.2453				138.30		-13.80		-155.88		5.87		171.66		-4.72		1				0.8370				1.0000		167.47			390197.40	65					2449447.435122014
lua5764w.225	A		33.06	0.234396		0.240996		0.234396		0.4214			0.4099				132.86		-1.30		164.75		7.05		148.74		2.99		1				0.7636				0.9804		164.92			401269.00	63					2449450.54387537
lua5614w.198	A		98.51	0.076586		0.076586		0.076586		0.4636			0.4636				-77.44		-20.09		19.72		4.92		-26.94		-11.37		1				0.7290				1.0000		177.29			377320.10	67					2449444.9478759724
luc5685w.259	C		44.25	0.139974		0.140299		0.139974		0.2761			0.2754				-168.31		20.46		147.11		9.64		168.80		16.20		1				0.8514				1.0000		351.86			402579.10	63					2449457.591607419
lue5714w.249	E		21.74	0.174218		0.181186		0.174218		0.2908			0.2796				-165.92		17.02		173.38		8.89		-176.44		13.16		1				0.8501				1.0000		339.19			405763.60	62					2449455.5189886345
lud5920w.255	D		35.19	0.089124		0.091121		0.089124		0.1625			0.1590				120.48		19.52		85.61		9.34		102.63		15.09		0				0.6449				0.4281		347.21			404267.00	62					2449456.7625693055
lub5464w.237	B		6.43	0.230705		0.231282		0.230705		0.3491			0.3482				-16.95		9.00		-10.81		7.98		-13.88		8.50		1				0.6159				0.6287		191.12			405459.80	62					2449453.031085162
lub5755w.225	B		33.06	0.152067		0.153439		0.152067		0.2683			0.2659				132.87		-1.30		164.76		7.05		148.75		2.99		1				0.7636				0.9804		164.93			401270.70	63					2449450.5438605556
luc5469w.242	C		6.59	0.231200		0.232226		0.231200		0.3506			0.3491				-19.73		12.75		-24.56		8.36		-22.16		10.56		1				0.6072				0.8802		314.06			405981.20	62					2449454.0690912385
lue5974w.280	E		94.08	0.059501		0.059501		0.059501		0.3148			0.3148				117.26		14.65		20.01		11.17		68.18		19.12		1				0.5164				0.6803		12.26			384141.40	66					2449461.943956435
lud5914w.243	D		8.6	    0.113318		0.113512		0.113318		0.1721			0.1718				-91.68		13.43		-98.73		8.43		-95.23		10.95		1				0.7531				0.7889		321.95			406171.40	62					2449454.2750827544
lua5918w.202	A		88.2	0.085296		0.085530		0.085296		0.3839			0.3829				-4.94		-18.60		81.27		5.24		39.49		-9.11		0				0.5683				0.5236		173.37			381859.10	66					2449445.7767257406
lud6226w.288	D		114.78	0.022318		0.022613		0.022318		0.2473			0.2441				-99.45		8.03		143.09		11.74		-157.65		18.56		1				0.8964				1.0000		16.68			374248.30	67					2449463.601818148
lua5641w.200	A		93.33	0.080688		0.080958		0.080688		0.4190			0.4176				138.88		-19.43		-129.50		5.08		-173.70		-10.23		1				0.9369				1.0000		175.27			379603.00	66					2449445.362278449
luc6235w.284	C		104.28	0.053871		0.053871		0.053871		0.3947			0.3947				-171.15		11.59		81.51		11.46		135.16		18.99		1				0.7720				1.0000		14.81			379241.70	66					2449462.7729817363
lue5656w.226	E		30.77	0.167995		0.171698		0.167995		0.2943			0.2879				60.31		-0.41		90.05		7.13		75.12		3.48		1				0.5644				0.9111		165.29			401747.50	63					2449450.751337743
lub5622w.274	B		79.29	0.082375		0.082665		0.082375		0.2975			0.2965				-170.07		18.16		107.81		10.74		148.04		18.87		1				0.8266				1.0000		7.40			390909.20	64					2449460.700251215
lue5613w.240	E		3.47	0.228650		0.239880		0.228650		0.3605			0.3436				125.93		11.30		125.53		8.20		125.73		9.75		0				0.7103				0.8875		273.24			405979.80	62					2449453.6522430787
lub5815w.189	B		122.4	0.042571		0.043876		0.042571		0.6765			0.6563				-152.01		-20.46		-28.69		4.20		-87.04		-16.72		1				0.8131				1.0000		97.08			367404.50	68					2449443.082708368
luc5874w.189	C		122.41	0.044145		0.045440		0.044145		0.7009			0.6809				-152.05		-20.46		-28.73		4.20		-87.08		-16.72		1				0.8134				1.0000		97.10			367412.00	68					2449443.0828204053
lue5761w.192	E		114.17	0.042417		0.042417		0.042417		0.4523			0.4523				-7.00		-20.84		107.42		4.44		53.08		-14.88		1				0.5495				0.9240		93.47			370560.80	68					2449443.7045209836
lud5831j.102	D		13.57	0.110702		0.110702		0.110702		0.1706			0.1706				36.31		5.66		26.28		-2.93		31.29		1.37		0				0.5788				0.0000		243.53			405401.30	62					2449424.933744433
luc5814w.207	C		75.69	0.090406		0.090406		0.090406		0.3002			0.3002				-5.26		-15.84		67.97		5.64		32.08		-6.34		0				0.6176				0.1020		169.36			387222.50	65					2449446.813460243
lua7136w.290	A		120.17	0.044382		0.044382		0.044382		0.6156			0.6156				115.46		6.08		-7.13		11.88		55.00		18.21		0				0.5196				0.4493		17.30			372068.10	68					2449464.0190270715
lua5824w.189	A		122.4	0.044593		0.044629		0.044593		0.6881			0.6875				-152.01		-20.46		-28.69		4.20		-87.04		-16.72		1				0.8131				1.0000		97.08			367405.50	68					2449443.082723183
lud5711w.250	D		23.96	0.103158		0.103158		0.103158		0.1679			0.1679				121.75		17.52		98.73		8.96		110.03		13.50		1				0.6686				0.6773		340.71			405589.80	62					2449455.7263139817
lua5939w.255	A		35.19	0.229611		0.229611		0.229611		0.4096			0.4096				120.47		19.52		85.60		9.34		102.62		15.09		0				0.6449				0.4281		347.20			404264.30	62					2449456.7626035647
lue5712w.199	E		95.9	0.053108		0.053190		0.053108		0.2970			0.2966				-149.26		-19.78		-54.89		5.00		-100.31		-10.80		1				0.8813				1.0000		176.26			378463.30	67					2449445.155065405
lue7323w.244	E		10.74	0.184289		0.187421		0.184289		0.2859			0.2812				-164.12		14.10		-173.42		8.51		-168.82		11.34		1				0.8551				1.0000		327.00			406165.60	62					2449454.4824923263
lue5773w.203	E		85.66	0.072833		0.072833		0.072833		0.3060			0.3060				-76.86		-18.12		6.68		5.32		-33.90		-8.55		1				0.6936				0.8386		172.50			382971.70	66					2449445.9838665393
lua5684w.256	A		37.45	0.211330		0.211330		0.211330		0.3855			0.3855				48.26		19.81		10.98		9.41		29.16		15.38		0				0.5075				0.0000		348.40			403897.60	62					2449456.9698482407
luc5990w.286	C		109.49	0.046073		0.046073		0.046073		0.4080			0.4080				44.71		9.87		-67.68		11.60		-11.24		18.82		0				0.5744				0.2847		15.83			376737.30	67					2449463.1873565973
luc5643w.274	C		79.3	0.083393		0.083699		0.083393		0.3013			0.3002				-170.08		18.16		107.80		10.74		148.03		18.87		1				0.8259				1.0000		7.40			390910.00	64					2449460.700294734
lue5590w.198	E		98.5	0.059786		0.059786		0.059786		0.3618			0.3618				-77.42		-20.09		19.73		4.92		-26.93		-11.37		1				0.7293				1.0000		177.30			377319.60	67					2449444.9478319907
lud5885w.254	D		32.94	0.091695		0.094767		0.091695		0.1655			0.1602				-167.30		19.19		160.23		9.26		176.10		14.79		1				0.8485				1.0000		346.02			404598.00	62					2449456.555332037
lud5799w.230	D		21.7	0.106961		0.107056		0.106961		0.1718			0.1716				130.27		3.12		151.44		7.44		140.82		5.37		1				0.7461				0.9531		167.95			403437.90	62					2449451.58066441
luc5785w.209	C		70.77	0.078173		0.078315		0.078173		0.2347			0.2343				-149.51		-14.51		-81.25		5.80		-114.85		-5.26		1				0.9082				1.0000		168.05			389231.50	65					2449447.2278735302
lub5649w.258	B		41.99	0.143845		0.145174		0.143845		0.2782			0.2756				-96.18		20.28		-138.33		9.56		-117.81		15.94		1				0.7355				1.0000		350.70			403044.80	62					2449457.3845127546
luc5810w.225	C		33.07	0.154159		0.155009		0.154159		0.2711			0.2696				132.83		-1.30		164.72		7.05		148.71		2.99		1				0.7633				0.9832		164.93			401258.40	63					2449450.5439675
lue5807w.224	E		35.18	0.138039		0.140249		0.138039		0.2501			0.2462				-154.57		-2.19		-120.52		6.97		-137.60		2.50		1				0.9190				1.0000		15.83			400768.00	63					2449450.3363482985
lud6082w.278	D		89.08	0.034342		0.034373		0.034342		0.1580			0.1578				-98.52		15.98		169.27		11.03		-145.24		19.10		1				0.8051				1.0000		10.77			386494.40	65					2449461.529395405
lud5779w.207	D		75.68	0.046801		0.046801		0.046801		0.1554			0.1554				-5.24		-15.84		67.99		5.64		32.10		-6.34		0				0.6176				0.1020		169.37			387225.40	65					2449446.8133921875
lud6234w.284	D		104.28	0.030713		0.031443		0.030713		0.2304			0.2250				-171.15		11.59		81.52		11.46		135.17		18.99		1				0.7721				0.9268		14.81			379241.40	66					2449462.7729771063
luc5662w.196	C		103.76	0.055007		0.055312		0.055007		0.3981			0.3959				66.14		-20.55		168.94		4.76		119.77		-12.52		1				0.7013				0.8382		179.45			375034.10	67					2449444.5334376735
lub5636w.194	B		109.1	0.047399		0.047399		0.047399		0.4136			0.4136				-150.41		-20.80		-41.84		4.60		-93.57		-13.69		1				0.8556				1.0000		181.69			372773.10	68					2449444.119032743
lua7313w.244	A		10.74	0.303407		0.313309		0.303407		0.4780			0.4629				-164.12		14.10		-173.41		8.51		-168.81		11.34		1				0.8550				1.0000		327.01			406167.80	62					2449454.482472882
lub5963w.279	B		91.57	0.069035		0.069224		0.069035		0.3407			0.3398				-170.63		15.33		94.64		11.10		141.47		19.12		1				0.8038				1.0000		11.54			385327.80	65					2449461.73667103
lue5705w.216	E		53.98	0.115110		0.116319		0.115110		0.2607			0.2580				64.70		-9.13		116.45		6.35		90.67		-1.54		1				0.6360				0.9478		164.97			395435.70	64					2449448.67842147
lua5036w.236	A		8.52	0.288777		0.294470		0.288777		0.4465			0.4378				56.90		8.18		65.25		7.90		61.08		8.06		1				0.5506				0.9885		182.72			405760.10	62					2449452.8198365625
lua5751w.192	A		114.17	0.049139		0.049139		0.049139		0.5240			0.5240				-7.00		-20.84		107.42		4.44		53.08		-14.88		1				0.5495				0.9360		93.47			370559.80	68					2449443.7045015395
lud6155j.102	D		13.54	0.109886		0.109886		0.109886		0.1693			0.1693				36.04		5.66		26.00		-2.93		31.01		1.37		0				0.5789				0.0000		243.51			405346.80	62					2449424.934519433
lud5939j.102	D		13.56	0.110685		0.110685		0.110685		0.1705			0.1705				36.22		5.66		26.19		-2.93		31.20		1.37		0				0.5791				0.0000		243.53			405383.30	62					2449424.9340027664
lud5776w.187	D		128.28	0.016758		0.016758		0.016758		0.3498			0.3498				-8.73		-19.91		120.58		4.04		59.50		-18.00		1				0.6634				0.9972		190.11			365458.10	69					2449442.668170278
lue5876w.254	E		32.93	0.161360		0.163115		0.161360		0.2849			0.2818				-167.29		19.19		160.24		9.26		176.11		14.79		1				0.8484				1.0000		346.01			404599.20	62					2449456.555317222
lue5868w.202	E		88.19	0.071883		0.071924		0.071883		0.3228			0.3226				-4.90		-18.60		81.30		5.24		39.53		-9.11		0				0.5679				0.5273		173.38			381860.30	66					2449445.7766285185
lue6117w.276	E		84.16	0.082315		0.082315		0.082315		0.3330			0.3330				45.71		17.15		-41.46		10.88		1.38		19.01		0				0.4496				0.0000		9.15			388756.20	65					2449461.1148304166
lud6008w.277	D		86.61	0.040653		0.040938		0.040653		0.1762			0.1750				-26.42		16.58		-116.11		10.95		-71.95		19.06		0				0.6813				0.8679		9.96			387639.20	65					2449461.322151898
luc5636w.226	C		30.78	0.167213		0.169373		0.167213		0.2903			0.2866				60.33		-0.41		90.07		7.13		75.14		3.48		1				0.5644				0.9111		165.29			401752.10	63					2449450.751298854
lud5642w.274	D		79.3	0.048043		0.049270		0.048043		0.1774			0.1730				-170.08		18.16		107.80		10.74		148.03		18.87		1				0.8259				1.0000		7.40			390910.00	64					2449460.7002901044
lua6137j.102	A		13.55	0.278622		0.278622		0.278622		0.4293			0.4293				36.05		5.66		26.02		-2.93		31.03		1.37		0				0.5786				0.0000		243.51			405349.80	62					2449424.9344763774
lue6043w.278	E		89.09	0.061223		0.061223		0.061223		0.2814			0.2814				-98.49		15.98		169.30		11.03		-145.21		19.10		1				0.8044				1.0000		10.76			386491.50	65					2449461.529322257
luc5786w.215	C		56.34	0.101142		0.101530		0.101142		0.2359			0.2350				137.03		-9.95		-168.94		6.27		164.18		-2.07		1				0.8017				0.9970		165.26			394634.50	64					2449448.471192662
luc5601w.238	C		4.62	0.228611		0.233065		0.228611		0.3507			0.3440				-89.33		9.78		-85.36		8.05		-87.34		8.92		1				0.7518				0.8269		205.70			405663.00	62					2449453.238115579
luc8174w.265	C		58.02	0.120759		0.120759		0.120759		0.2880			0.2880				118.81		20.67		59.34		10.08		88.24		17.57		1				0.5783				0.5354		358.42			398924.70	63					2449458.8352040392
luc5727w.272	C		74.48	0.091546		0.091596		0.091546		0.2964			0.2962				-25.88		19.01		-102.96		10.59		-65.31		18.66		1				0.7075				0.8824		5.54			392940.50	64					2449460.285801285
lua6019w.283	A		101.71	0.069165		0.069165		0.069165		0.4644			0.4644				-99.06		12.41		156.12		11.38		-151.61		19.05		1				0.8452				0.9770		14.24			380485.80	66					2449462.565772604
lua8124w.265	A		58.02	0.164362		0.164362		0.164362		0.3920			0.3920				118.84		20.67		59.37		10.08		88.27		17.57		1				0.5772				0.5323		358.45			398927.70	63					2449458.835106817
lue5705w.259	E		44.24	0.139875		0.141217		0.139875		0.2778			0.2752				-168.32		20.46		147.09		9.64		168.79		16.20		1				0.8517				1.0000		351.85			402576.70	63					2449457.591646308
luc5694w.249	C		21.73	0.175140		0.179265		0.175140		0.2877			0.2811				-165.91		17.02		173.39		8.89		-176.43		13.16		1				0.8503				1.0000		339.19			405767.60	62					2449455.518949745
lua5775w.221	A		42.27	0.193259		0.195479		0.193259		0.3758			0.3715				62.71		-4.84		103.29		6.74		82.96		1.01		1				0.5821				0.9779		164.30			398976.80	63					2449449.7147639585
lue5667w.261	E		48.8	0.153391		0.153836		0.153391		0.3207			0.3197				47.38		20.69		-2.13		9.78		21.94		16.69		0				0.5012				0.0000		354.08			401515.80	63					2449458.006088252
lua6019w.268	A		65.02	0.141512		0.141512		0.141512		0.3802			0.3802				-97.52		20.21		-164.52		10.30		-131.92		18.11		1				0.7774				1.0000		1.59			396583.90	63					2449459.456918588
lud5750w.273	D		76.9	0.041384		0.041547		0.041384		0.1417			0.1411				-98.03		18.61		-177.63		10.67		-138.70		18.78		1				0.7839				1.0000		6.50			391943.30	64					2449460.4931786805
lua6004w.286	A		109.49	0.056050		0.056050		0.056050		0.4964			0.4964				44.70		9.87		-67.69		11.60		-11.25		18.82		0				0.5752				0.2692		15.83			376739.20	67					2449463.1873811344
luc6054w.286	C		109.49	0.046283		0.046283		0.046283		0.4099			0.4099				44.66		9.87		-67.73		11.60		-11.29		18.82		0				0.5769				0.3000		15.84			376747.10	67					2449463.1874783565
lud5596w.200	D		93.32	0.030632		0.030632		0.030632		0.1585			0.1585				138.91		-19.43		-129.47		5.08		-173.67		-10.23		1				0.9366				1.0000		175.27			379603.10	66					2449445.3621909493
lub5770w.223	B		37.66	0.162392		0.165829		0.162392		0.3032			0.2969				-82.22		-3.08		-46.01		6.89		-64.17		2.00		0				0.7402				0.1337		164.47			400172.30	63					2449450.1294052545
luc5947w.293	C		128.36	0.037212		0.037212		0.037212		0.7801			0.7801				-103.38		2.99		126.23		12.09		-167.27		17.51		1				0.9354				1.0000		17.86			369379.90	68					2449464.648515127
lud5825w.254	D		32.92	0.091659		0.094425		0.091659		0.1649			0.1601				-167.26		19.19		160.27		9.26		176.14		14.79		1				0.8481				1.0000		346.00			404607.80	62					2449456.5552153704
luc5708w.210	C		68.33	0.085772		0.085772		0.085772		0.2451			0.2451				138.30		-13.80		-155.87		5.87		171.66		-4.72		1				0.8370				1.0000		167.47			390198.00	65					2449447.4351122915
lue7412w.264	E		55.7	0.112400		0.112400		0.112400		0.2585			0.2585				-169.10		20.74		133.93		10.01		161.61		17.37		1				0.8534				1.0000		357.36			399625.70	63					2449458.6280430555
lua5624w.256	A		37.44	0.211525		0.211525		0.211525		0.3858			0.3858				48.30		19.81		11.02		9.41		29.20		15.38		0				0.5074				0.0000		348.40			403906.30	62					2449456.969731574
luc5674w.256	C		37.44	0.174619		0.174673		0.174619		0.3186			0.3185				48.27		19.81		10.99		9.41		29.17		15.38		0				0.5069				0.0000		348.40			403899.00	62					2449456.969828796
lua5734w.271	A		72.08	0.117736		0.117736		0.117736		0.3624			0.3624				46.18		19.38		-28.37		10.52		8.00		18.55		0				0.4761				0.0000		4.59			393905.50	64					2449460.0786409955
lue6029w.268	E		65.01	0.094912		0.095007		0.094912		0.2552			0.2550				-97.52		20.21		-164.52		10.30		-131.92		18.11		1				0.7774				1.0000		1.59			396583.70	63					2449459.4569380325
lua5657w.261	A		48.8	0.183069		0.183069		0.183069		0.3816			0.3816				47.39		20.69		-2.12		9.78		21.95		16.69		0				0.5010				0.0000		354.08			401516.80	63					2449458.006068808
lub5730w.273	B		76.89	0.075511		0.075511		0.075511		0.2575			0.2575				-98.01		18.61		-177.62		10.67		-138.68		18.78		1				0.7843				1.0000		6.49			391942.80	64					2449460.493139792
lue5701w.247	E		17.29	0.211534		0.213764		0.211534		0.3348			0.3313				-21.21		15.94		-37.30		8.74		-29.37		12.46		1				0.6006				0.9970		335.57			406024.30	62					2449455.1042924537
lub5767w.190	B		119.65	0.041130		0.042722		0.041130		0.5785			0.5570				136.33		-20.64		-103.34		4.28		-160.34		-16.09		1				0.9750				1.0000		95.85			368432.10	68					2449443.2900261227
lua5747w.252	A		28.46	0.253750		0.259138		0.253750		0.4358			0.4268				-22.80		18.42		-50.52		9.11		-36.94		14.16		1				0.6067				1.0000		343.49			405160.50	62					2449456.1408193056
lue7532l.234	E		12.79	0.177142		0.179218		0.177142		0.2753			0.2721				-159.15		6.54		-146.52		7.74		-152.84		7.18		1				0.8858				1.0000		174.70			404917.10	62					2449452.408175451
lua5884w.189	A		122.41	0.045800		0.045944		0.045800		0.7087			0.7065				-152.05		-20.46		-28.73		4.20		-87.08		-16.72		1				0.8134				1.0000		97.10			367413.30	68					2449443.0828398494
luc5706w.190	C		119.64	0.039681		0.041025		0.039681		0.5553			0.5371				136.37		-20.64		-103.29		4.28		-160.29		-16.09		1				0.9744				1.0000		95.88			368424.80	68					2449443.2899048263
lub8125w.245	B		12.92	0.202710		0.209536		0.202710		0.3221			0.3116				123.49		14.74		111.94		8.59		117.65		11.72		1				0.6938				0.8617		330.59			406144.50	62					2449454.6897879397
lub5874w.248	B		19.51	0.190805		0.192939		0.190805		0.3057			0.3023				-93.61		16.50		-112.00		8.81		-102.94		12.81		1				0.7510				0.8850		337.50			405897.60	62					2449455.3117502085
lue5747w.272	E		74.48	0.091075		0.091216		0.091075		0.2952			0.2947				-25.90		19.01		-102.98		10.59		-65.33		18.66		1				0.7067				0.8791		5.55			392940.80	64					2449460.2858401737
lub5978w.295	B		133.94	0.028918		0.029302		0.028918		0.8511			0.8400				116.18		0.94		-19.29		12.23		50.04		16.94		0				0.5204				0.2137		17.94			366125.00	69					2449465.0526701272
lub5752w.186	B		131.09	0.033379		0.033379		0.033379		0.8166			0.8166				62.85		-19.55		-164.84		3.96		132.69		-18.67		0				0.6642				0.3180		191.38			364556.40	69					2449442.461041956
lue6162w.294	E		131.17	0.038613		0.041018		0.038613		1.0082			0.9490				-171.77		2.00		55.38		12.16		123.25		17.25		1				0.6755				0.8344		17.93			367183.60	69					2449464.845294421
luc6023w.278	C		89.08	0.061939		0.061977		0.061939		0.2848			0.2847				-98.48		15.98		169.31		11.03		-145.20		19.10		1				0.8044				1.0000		10.76			386489.90	65					2449461.529283368
lua5999w.282	A		99.14	0.076189		0.076189		0.076189		0.4705			0.4705				-26.91		13.19		-129.20		11.31		-78.31		19.09		1				0.6195				0.8105		13.63			381708.40	66					2449462.3583583795
lub5682w.274	B		79.29	0.082360		0.082747		0.082360		0.2978			0.2964				-170.11		18.16		107.77		10.74		148.00		18.87		1				0.8263				1.0000		7.38			390911.40	64					2449460.700367882
lua5736w.222	A		39.97	0.204049		0.206701		0.204049		0.3872			0.3823				-9.76		-3.96		28.64		6.82		9.39		1.51		1				0.6520				0.3437		164.36			399587.90	63					2449449.9220998264
lud5089w.253	D		30.69	0.089448		0.089448		0.089448		0.1532			0.1532				-95.04		18.82		-125.13		9.19		-110.41		14.48		1				0.7397				0.9821		344.77			404899.60	62					2449456.348035625
lud5980w.282	D		99.14	0.033217		0.033309		0.033217		0.2057			0.2051				-26.90		13.19		-129.19		11.31		-78.30		19.09		1				0.6191				0.8065		13.62			381706.30	66					2449462.3583241203
lue5709w.203	E		85.66	0.072431		0.072431		0.072431		0.3043			0.3043				-76.82		-18.12		6.73		5.32		-33.85		-8.55		1				0.6944				0.8386		172.49			382974.00	66					2449445.98374478
lub5786w.206	B		78.15	0.070035		0.070293		0.070035		0.2465			0.2456				66.81		-16.46		142.57		5.56		105.52		-6.89		1				0.7177				0.7831		170.09			386183.60	65					2449446.606282014
luc6097w.276	C		84.15	0.081097		0.081097		0.081097		0.3279			0.3279				45.72		17.15		-41.45		10.88		1.39		19.01		0				0.4497				0.0000		9.14			388755.10	65					2449461.114791528
lud5979w.279	D		91.57	0.039960		0.040715		0.039960		0.2004			0.1967				-170.64		15.33		94.63		11.10		141.46		19.12		1				0.8038				1.0000		11.53			385329.30	65					2449461.7367048264
lub5857w.270	B		69.72	0.098684		0.098684		0.098684		0.2897			0.2897				118.28		19.70		46.25		10.45		81.36		18.42		0				0.5578				0.4037		3.60			394834.70	64					2449459.87139853
lub8065w.245	B		12.9	0.202596		0.210176		0.202596		0.3230			0.3114				123.53		14.74		111.99		8.59		117.70		11.72		1				0.6945				0.8617		330.57			406157.70	62					2449454.6896712733
luc5646w.190	C		119.67	0.039510		0.040728		0.039510		0.5520			0.5355				136.41		-20.64		-103.25		4.28		-160.25		-16.09		1				0.9747				1.0000		95.90			368417.70	68					2449443.2897881595
lua5791w.195	A		106.41	0.064123		0.064123		0.064123		0.5067			0.5067				137.86		-20.70		-116.46		4.68		-166.91		-13.10		1				0.9769				1.0000		180.56			373899.90	67					2449444.3262726506
lub5758w.191	B		116.88	0.043144		0.043585		0.043144		0.5215			0.5162				64.77		-20.77		-177.85		4.36		126.48		-15.49		0				0.6842				0.4759		94.62			369467.50	68					2449443.496973322
lue5977w.277	E		86.62	0.075021		0.075021		0.075021		0.3230			0.3230				-26.39		16.58		-116.08		10.95		-71.92		19.06		0				0.6813				0.8750		9.96			387637.00	65					2449461.3220889354
lua5866w.270	A		69.73	0.133647		0.133647		0.133647		0.3924			0.3924				118.28		19.70		46.24		10.45		81.35		18.42		0				0.5578				0.4037		3.61			394834.70	64					2449459.871413345
lua5851w.209	A		70.75	0.121653		0.122016		0.121653		0.3656			0.3645				-149.56		-14.51		-81.30		5.80		-114.90		-5.26		1				0.9088				1.0000		168.04			389224.60	65					2449447.2280045487
lua5905w.248	A		19.52	0.287137		0.294708		0.287137		0.4670			0.4550				-93.63		16.50		-112.02		8.81		-102.96		12.81		1				0.7504				0.8882		337.51			405891.00	62					2449455.3118131715
lua6245w.288	A		114.78	0.053658		0.053658		0.053658		0.5869			0.5869				-99.46		8.03		143.08		11.74		-157.66		18.56		1				0.8964				1.0000		16.68			374251.30	67					2449463.601852407
lub5670w.273	B		76.88	0.075289		0.075289		0.075289		0.2566			0.2566				-97.97		18.61		-177.57		10.67		-138.64		18.78		1				0.7844				1.0000		6.48			391941.30	64					2449460.493023125
luc6187w.292	C		125.62	0.036862		0.037137		0.036862		0.6728			0.6678				-27.69		4.08		-155.37		12.02		-90.39		17.78		0				0.6502				0.6828		17.74			369433.90	68					2449464.4307668633
lua5717w.261	A		48.82	0.182598		0.182598		0.182598		0.3807			0.3807				47.35		20.69		-2.17		9.79		21.90		16.70		0				0.5014				0.0000		354.08			401510.80	63					2449458.0061854743
luc5786w.188	C		125.23	0.042692		0.042692		0.042692		0.7580			0.7580				-80.42		-20.21		45.89		4.12		-13.82		-17.35		1				0.8953				1.0000		98.41			366423.80	69					2449442.875593206
lua5674w.271	A		72.1	0.116773		0.116773		0.116773		0.3596			0.3596				46.22		19.38		-28.33		10.52		8.04		18.55		0				0.4753				0.0000		4.59			393905.30	64					2449460.078524329
lue5867w.287	E		112.14	0.046177		0.046177		0.046177		0.4534			0.4534				-27.39		8.96		-142.31		11.67		-84.46		18.69		1				0.6036				0.7417		16.29			375493.90	67					2449463.3946377197
lub5229w.251	B		26.2	0.189805		0.190777		0.189805		0.3154			0.3138				49.46		17.99		24.10		9.04		36.54		13.84		0				0.5150				0.1037		342.13			405389.40	62					2449455.93358794
lue5838w.281	E		96.59	0.062442		0.062442		0.062442		0.3561			0.3561				45.19		13.94		-54.58		11.24		-5.05		19.12		0				0.4770				0.0282		12.96			382930.80	66					2449462.151124942
lud5654w.229	D		23.95	0.088941		0.089036		0.088941		0.1449			0.1448				-157.21		2.25		-133.90		7.36		-145.60		4.91		1				0.9030				1.0000		167.07			403059.90	62					2449451.3733107178
lua5695w.246	A		15.08	0.272082		0.275176		0.272082		0.4266			0.4218				51.09		15.35		37.28		8.66		44.10		12.09		1				0.5280				0.2443		333.34			406086.30	62					2449454.897157963
lud5889w.296	D		136.75	0.015747		0.015832		0.015747		0.5511			0.5482				44.47		-0.12		-93.61		12.30		-22.83		16.60		1				0.7428				0.9935		17.89			364995.70	69					2449465.2590777776
lua5857w.287	A		112.13	0.057755		0.057755		0.057755		0.5669			0.5669				-27.39		8.96		-142.31		11.67		-84.46		18.69		1				0.6036				0.6742		16.28			375492.20	67					2449463.3946182756
lue5689w.263	E		53.4	0.119031		0.119966		0.119031		0.2666			0.2646				-96.94		20.77		-151.42		9.93		-124.95		17.16		1				0.7527				1.0000		356.27			400294.30	63					2449458.42070603
lua5761w.260	A		46.52	0.189869		0.189869		0.189869		0.3842			0.3842				119.49		20.60		72.44		9.71		95.32		16.46		0				0.6099				0.5678		352.97			402058.60	63					2449457.7989859954
lue5801w.187	E		128.28	0.037374		0.039166		0.037374		0.8175			0.7801				-8.75		-19.91		120.56		4.04		59.48		-18.00		1				0.6620				0.9944		190.11			365461.90	69					2449442.668218889
lud6000w.268	D		65.02	0.052318		0.052617		0.052318		0.1414			0.1406				-97.51		20.21		-164.50		10.30		-131.90		18.11		1				0.7772				1.0000		1.59			396584.50	63					2449459.4568843287
lud5638w.274	D		79.3	0.048000		0.049293		0.048000		0.1775			0.1728				-170.08		18.16		107.80		10.74		148.03		18.87		1				0.8259				1.0000		7.40			390909.90	64					2449460.7002850114
lue5645w.259	E		44.25	0.139856		0.141249		0.139856		0.2779			0.2752				-168.28		20.46		147.13		9.64		168.83		16.20		1				0.8513				1.0000		351.84			402583.90	63					2449457.5915296413
lub5691w.250	B		23.96	0.182270		0.184886		0.182270		0.3010			0.2967				121.77		17.52		98.74		8.96		110.05		13.50		1				0.6692				0.6860		340.71			405593.60	62					2449455.7262750925
lud6000w.283	D		101.7	0.025182		0.025274		0.025182		0.1696			0.1690				-99.05		12.41		156.13		11.38		-151.60		19.05		1				0.8452				0.9962		14.23			380483.60	66					2449462.565738345
lud6186w.292	D		125.62	0.018459		0.018487		0.018459		0.3349			0.3344				-27.69		4.08		-155.37		12.02		-90.39		17.78		0				0.6502				0.6676		17.74			369433.40	68					2449464.4307622337
lua5688w.257	A		39.71	0.222729		0.222729		0.222729		0.4161			0.4161				-23.94		20.06		-63.64		9.49		-44.29		15.66		1				0.6332				1.0000		349.56			403494.70	62					2449457.177098588
lua5777j.102	A		13.56	0.279621		0.279621		0.279621		0.4308			0.4308				36.35		5.66		26.33		-2.93		31.33		1.37		0				0.5793				0.0000		243.53			405410.30	62					2449424.9336152663
lud5873w.202	D		88.19	0.035002		0.035002		0.035002		0.1571			0.1571				-4.91		-18.60		81.30		5.24		39.52		-9.11		1				0.5682				0.5273		173.38			381860.20	66					2449445.7766382406
lub5783w.230	B		21.69	0.183730		0.186171		0.183730		0.2987			0.2948				130.28		3.12		151.45		7.44		140.83		5.37		1				0.7463				0.9560		167.95			403442.00	62					2449451.5806306135
lua5758w.199	A		95.9	0.075403		0.075403		0.075403		0.4211			0.4211				-149.29		-19.78		-54.92		5.00		-100.34		-10.80		1				0.8816				1.0000		176.28			378463.80	67					2449445.155157535
lue5694w.266	E		60.34	0.131822		0.131919		0.131822		0.3268			0.3265				46.68		20.56		-15.30		10.15		14.83		17.76		0				0.4938				0.0000		359.51			398181.80	63					2449459.0424864353
lua5935w.255	A		35.19	0.229536		0.229536		0.229536		0.4094			0.4094				120.47		19.52		85.60		9.34		102.62		15.09		0				0.6449				0.4281		347.21			404264.70	62					2449456.762598472
lue5745w.195	E		106.4	0.045627		0.045627		0.045627		0.3604			0.3604				137.89		-20.70		-116.43		4.68		-166.88		-13.10		1				0.9773				1.0000		180.55			373897.10	67					2449444.326180521
lud4813g.065	D		76.49	0.036716		0.036979		0.036716		0.1250			0.1241				-167.93		-20.79		-89.88		-5.93		-127.47		-16.99		1				0.9548				1.0000		247.96			379324.10	66					2449417.257747222
luc5950w.280	C		94.08	0.059456		0.059456		0.059456		0.3145			0.3145				117.28		14.65		20.02		11.17		68.20		19.13		1				0.5170				0.6840		12.26			384139.10	66					2449461.9439124535
lua5673w.229	A		23.95	0.264502		0.267896		0.264502		0.4361			0.4305				-157.22		2.25		-133.91		7.36		-145.61		4.91		1				0.9030				1.0000		167.07			403055.70	62					2449451.373344977
lue5862w.267	E		62.67	0.107184		0.107378		0.107184		0.2767			0.2762				-25.36		20.41		-89.85		10.23		-58.49		17.95		1				0.6841				0.9531		0.54			397405.40	63					2449459.2495365394
lub5791w.188	B		125.21	0.042297		0.042336		0.042297		0.7509			0.7502				-80.42		-20.21		45.89		4.12		-13.82		-17.35		1				0.8953				1.0000		98.38			366424.50	69					2449442.8756029285
lub5882w.287	B		112.14	0.046458		0.046458		0.046458		0.4562			0.4562				-27.40		8.96		-142.32		11.67		-84.47		18.69		1				0.6033				0.7302		16.29			375496.40	67					2449463.3946668864
lua5688w.256	A		37.45	0.211528		0.211528		0.211528		0.3859			0.3859				48.26		19.81		10.98		9.41		29.16		15.38		0				0.5075				0.0000		348.40			403897.20	62					2449456.969853333
lud5746w.260	D		46.52	0.078796		0.080500		0.078796		0.1629			0.1595				119.50		20.60		72.45		9.71		95.33		16.46		0				0.6102				0.5650		352.97			402060.20	63					2449457.7989568287
lub5876w.187	B		128.29	0.037198		0.038662		0.037198		0.8074			0.7768				-8.80		-19.91		120.51		4.04		59.43		-18.00		1				0.6616				0.9931		190.11			365473.20	69					2449442.6683647223
lub5816w.209	B		70.76	0.078381		0.078515		0.078381		0.2353			0.2349				-149.54		-14.51		-81.27		5.80		-114.88		-5.26		1				0.9085				1.0000		168.06			389228.20	65					2449447.2279364932
lue5825w.285	E		106.88	0.047648		0.047648		0.047648		0.3829			0.3829				116.83		10.74		6.97		11.53		62.01		18.91		1				0.5272				0.7748		15.34			377978.60	67					2449462.9800121645
lue5812w.217	E		51.61	0.135714		0.137560		0.135714		0.2980			0.2940				-7.68		-8.29		41.80		6.43		17.12		-1.02		0				0.6701				0.0239		164.72			396198.70	64					2449448.8857473843
lue5697w.208	E		73.22	0.087747		0.087963		0.087747		0.2772			0.2765				-77.35		-15.19		-6.62		5.72		-41.36		-5.80		0				0.7103				0.5490		168.69			388241.00	65					2449447.020617986
lue5771w.197	E		101.1	0.053863		0.054227		0.053863		0.3568			0.3544				-5.63		-20.34		94.34		4.84		46.43		-11.94		1				0.5393				0.9271		178.36			376175.50	67					2449444.7406344097
luc6239w.284	C		104.28	0.055226		0.055226		0.055226		0.4047			0.4047				-171.15		11.59		81.51		11.46		135.16		18.99		1				0.7720				1.0000		14.81			379242.10	66					2449462.772986829
lua5934w.296	A		136.75	0.028950		0.028950		0.028950		1.0078			1.0078				44.44		-0.12		-93.64		12.30		-22.86		16.60		1				0.7443				1.0000		17.88			365005.90	69					2449465.2591652777
lub5651w.190	B		119.67	0.040380		0.041775		0.040380		0.5662			0.5473				136.40		-20.64		-103.25		4.28		-160.25		-16.10		1				0.9750				1.0000		95.91			368418.30	68					2449443.289797882
lua5659w.269	A		67.37	0.139145		0.139145		0.139145		0.3904			0.3904				-169.60		19.98		120.89		10.37		154.74		18.27		1				0.8446				1.0000		2.61			395728.40	64					2449459.664099815
lue8080w.245	E		12.9	0.205803		0.214755		0.205803		0.3301			0.3163				123.52		14.74		111.98		8.59		117.69		11.72		1				0.6940				0.8588		330.57			406154.40	62					2449454.68970044
lub5904w.255	B		35.18	0.161041		0.162942		0.161041		0.2906			0.2872				120.49		19.52		85.62		9.34		102.64		15.09		0				0.6450				0.4313		347.22			404269.70	62					2449456.762535509
lua5760w.249	A		21.73	0.280815		0.294937		0.280815		0.4733			0.4507				-165.95		17.02		173.35		8.89		-176.47		13.16		1				0.8500				1.0000		339.17			405754.30	62					2449455.5190807637
lub5918w.293	B		128.36	0.036861		0.036861		0.036861		0.7728			0.7728				-103.36		2.99		126.25		12.09		-167.25		17.51		1				0.9347				1.0000		17.85			369374.70	68					2449464.648461424
lub5819w.189	B		122.4	0.042789		0.044175		0.042789		0.6811			0.6597				-152.01		-20.46		-28.69		4.20		-87.04		-16.72		1				0.8131				1.0000		97.08			367404.90	68					2449443.0827134605
lub5992w.277	B		86.62	0.076168		0.076168		0.076168		0.3280			0.3280				-26.40		16.58		-116.10		10.95		-71.94		19.06		0				0.6812				0.8786		9.96			387638.00	65					2449461.3221181016
lua5691w.259	A		44.25	0.211756		0.211756		0.211756		0.4167			0.4167				-168.31		20.46		147.10		9.64		168.80		16.20		1				0.8515				1.0000		351.86			402578.20	63					2449457.591621771
lue5669w.269	E		67.37	0.092360		0.092551		0.092360		0.2597			0.2592				-169.61		19.98		120.88		10.37		154.73		18.27		1				0.8446				1.0000		2.61			395728.20	64					2449459.6641192595
luc5600w.198	C		98.51	0.060231		0.060231		0.060231		0.3646			0.3646				-77.43		-20.09		19.72		4.92		-26.94		-11.37		1				0.7288				1.0000		177.30			377319.80	67					2449444.9478514353
luc5747w.260	C		46.52	0.138723		0.138723		0.138723		0.2807			0.2807				119.49		20.60		72.45		9.71		95.33		16.46		0				0.6100				0.5678		352.97			402059.90	63					2449457.7989614583
lue5774w.189	E		122.41	0.045288		0.047184		0.045288		0.7278			0.6986				-151.98		-20.46		-28.66		4.20		-87.01		-16.72		1				0.8134				1.0000		97.11			367399.00	68					2449443.0826259605
lue5864w.202	E		88.19	0.071816		0.071899		0.071816		0.3226			0.3223				-4.90		-18.60		81.30		5.24		39.53		-9.11		0				0.5679				0.5273		173.38			381860.40	66					2449445.776623426
lue6083w.219	E		46.93	0.110573		0.111023		0.110573		0.2258			0.2249				-153.69		-6.57		-108.73		6.58		-131.21		0.01		1				0.9205				1.0000		164.42			397304.30	63					2449449.3037885185
luc5686w.250	C		23.96	0.184816		0.187021		0.184816		0.3044			0.3009				121.77		17.52		98.75		8.96		110.05		13.50		1				0.6692				0.6860		340.72			405594.60	62					2449455.7262653704
luc5610w.266	C		60.33	0.127876		0.127876		0.127876		0.3167			0.3167				46.74		20.56		-15.24		10.15		14.89		17.76		0				0.4924				0.0000		359.50			398186.00	63					2449459.0423257872
lud5775w.207	D		75.68	0.046802		0.046802		0.046802		0.1554			0.1554				-5.24		-15.84		67.99		5.64		32.10		-6.34		0				0.6176				0.1020		169.37			387225.60	65					2449446.813387095
lud5718w.272	D		74.48	0.047962		0.048223		0.047962		0.1560			0.1552				-25.88		19.01		-102.96		10.59		-65.31		18.66		1				0.7075				0.8824		5.54			392940.40	64					2449460.28578647
lua5767w.204	A		83.14	0.095785		0.095785		0.095785		0.3778			0.3778				-149.08		-17.60		-68.17		5.40		-107.56		-7.99		1				0.8995				1.0000		171.64			384052.30	66					2449446.1917474307
lue5709w.216	E		53.98	0.115074		0.116240		0.115074		0.2606			0.2579				64.70		-9.13		116.45		6.35		90.67		-1.54		1				0.6360				0.9478		164.97			395435.20	64					2449448.6784265623
luc5692w.239	C		3.41	0.202442		0.203109		0.202442		0.3052			0.3042				-161.77		10.55		-159.97		8.13		-160.87		9.34		1				0.8682				1.0000		234.03			405814.40	62					2449453.44534772
lua5912w.267	A		62.66	0.150708		0.150708		0.150708		0.3883			0.3883				-25.40		20.41		-89.88		10.23		-58.52		17.94		1				0.6837				0.9531		0.56			397403.40	63					2449459.2496337616
lub5682w.261	B		48.81	0.149495		0.149749		0.149495		0.3122			0.3117				47.37		20.69		-2.14		9.79		21.93		16.70		0				0.5014				0.0000		354.08			401514.30	63					2449458.006117419
lud5464w.242	D		6.6	    0.117569		0.117859		0.117569		0.1779			0.1775				-19.72		12.75		-24.56		8.36		-22.16		10.56		1				0.6073				0.8802		314.05			405982.30	62					2449454.069081516
luc5919w.243	C		8.6	    0.210408		0.214983		0.210408		0.3260			0.3191				-91.69		13.43		-98.74		8.43		-95.24		10.95		1				0.7532				0.7889		321.95			406170.30	62					2449454.275092477
lud5627w.196	D		103.74	0.028424		0.028464		0.028424		0.2047			0.2044				66.16		-20.55		168.97		4.76		119.80		-12.52		1				0.7013				0.5981		179.44			375032.50	67					2449444.533369618
lub5843w.230	B		21.7	0.184100		0.186445		0.184100		0.2992			0.2954				130.24		3.12		151.41		7.44		140.79		5.37		1				0.7467				0.9560		167.97			403427.70	62					2449451.5807472803
lub5776w.247	B		17.29	0.204107		0.204786		0.204107		0.3207			0.3197				-21.26		15.94		-37.36		8.74		-29.42		12.46		1				0.6007				1.0000		335.59			406008.60	62					2449455.104438287
lua5074w.253	A		30.68	0.248796		0.249766		0.248796		0.4277			0.4261				-95.03		18.82		-125.12		9.19		-110.40		14.48		1				0.7393				0.9821		344.77			404902.20	62					2449456.3480064585
lua5787w.186	A		131.09	0.033817		0.033817		0.033817		0.8273			0.8273				62.83		-19.55		-164.86		3.96		132.67		-18.67		0				0.6654				0.3066		191.38			364562.00	69					2449442.4611100117
lub6210w.284	B		104.28	0.054689		0.054689		0.054689		0.4007			0.4007				-171.13		11.59		81.53		11.46		135.18		18.99		1				0.7712				1.0000		14.82			379238.30	66					2449462.772933125
lua5657w.274	A		79.3	0.115611		0.115611		0.115611		0.4162			0.4162				-170.09		18.16		107.79		10.74		148.02		18.87		1				0.8254				1.0000		7.39			390910.50	64					2449460.7003192706
lud5689w.271	D		72.1	0.054060		0.054879		0.054060		0.1690			0.1665				46.21		19.38		-28.34		10.52		8.03		18.55		0				0.4754				0.0000		4.59			393905.30	64					2449460.0785534955
lue5701w.252	E		28.44	0.188103		0.190134		0.188103		0.3197			0.3163				-22.77		18.42		-50.49		9.11		-36.91		14.16		1				0.6058				1.0000		343.49			405168.90	62					2449456.140727176
luc5674w.257	C		39.7	0.162578		0.162632		0.162578		0.3038			0.3037				-23.93		20.06		-63.64		9.49		-44.29		15.66		1				0.6329				1.0000		349.57			403496.50	62					2449457.177074051
lub5791w.215	B		56.33	0.101329		0.101834		0.101329		0.2365			0.2354				137.03		-9.95		-168.94		6.27		164.18		-2.07		1				0.8017				0.9970		165.26			394633.70	64					2449448.471202384
lud5838w.287	D		112.13	0.024614		0.024822		0.024614		0.2436			0.2416				-27.37		8.96		-142.29		11.67		-84.44		18.69		1				0.6017				0.6864		16.28			375489.30	67					2449463.3945840164
luc7122w.290	C		120.16	0.037915		0.037915		0.037915		0.5257			0.5257				115.47		6.08		-7.12		11.88		55.01		18.21		0				0.5190				0.4581		17.30			372065.80	68					2449464.019002535
lue5042w.236	E		8.52	0.225135		0.227354		0.225135		0.3447			0.3414				56.90		8.18		65.25		7.90		61.08		8.06		1				0.5506				0.9885		182.72			405758.30	62					2449452.819850914
lua5890w.297	A		139.59	0.027088		0.027088		0.027088		1.1476			1.1476				-27.54		-1.20		-168.26		12.37		-96.03		16.21		0				0.6938				0.6765		17.75			364020.00	69					2449465.466420382
luc7307w.244	C		10.74	0.185239		0.187556		0.185239		0.2861			0.2826				-164.11		14.10		-173.40		8.51		-168.80		11.34		1				0.8554				1.0000		327.01			406169.50	62					2449454.48245853
luc5745w.192	C		114.17	0.041396		0.041396		0.041396		0.4414			0.4414				-6.99		-20.84		107.43		4.44		53.09		-14.88		1				0.5500				0.9253		93.47			370559.10	68					2449443.7044871873
lue7142w.290	E		120.17	0.037778		0.037778		0.037778		0.5240			0.5240				115.45		6.08		-7.13		11.88		55.00		18.21		0				0.5193				0.4653		17.30			372069.50	68					2449464.0190414237
luc5022w.236	C		8.52	0.221970		0.223405		0.221970		0.3387			0.3366				56.91		8.18		65.26		7.90		61.09		8.06		1				0.5508				0.9914		182.71			405763.20	62					2449452.8198120254
lue5830w.207	E		75.69	0.093248		0.093332		0.093248		0.3100			0.3097				-5.27		-15.84		67.96		5.64		32.07		-6.34		0				0.6181				0.1020		169.36			387221.10	65					2449446.8134940392
lub5759w.225	B		33.06	0.152051		0.153469		0.152051		0.2684			0.2659				132.87		-1.30		164.76		7.05		148.75		2.99		1				0.7636				0.9804		164.93			401270.10	63					2449450.543865648
lua5791w.209	A		70.77	0.122637		0.122759		0.122637		0.3680			0.3676				-149.52		-14.51		-81.26		5.80		-114.86		-5.26		1				0.9084				1.0000		168.05			389230.80	65					2449447.227887882
lub5711w.190	B		119.64	0.041302		0.042815		0.041302		0.5795			0.5590				136.36		-20.64		-103.30		4.28		-160.30		-16.09		1				0.9753				1.0000		95.87			368425.40	68					2449443.2899145484
lua5676w.196	A		103.76	0.066872		0.067060		0.066872		0.4826			0.4813				66.13		-20.55		168.93		4.76		119.76		-12.52		1				0.7011				0.8868		179.45			375034.70	67					2449444.5334622106
lud5918w.243	D		8.6	    0.113601		0.113842		0.113601		0.1726			0.1723				-91.69		13.43		-98.74		8.43		-95.24		10.95		1				0.7532				0.7889		321.95			406170.80	62					2449454.2750878474
lue5667w.274	E		79.29	0.081727		0.082385		0.081727		0.2965			0.2942				-170.10		18.16		107.78		10.74		148.01		18.87		1				0.8261				1.0000		7.39			390910.80	64					2449460.700338715
lua5914w.202	A		88.2	0.085409		0.085604		0.085409		0.3843			0.3834				-4.93		-18.60		81.27		5.24		39.50		-9.11		0				0.5681				0.5236		173.37			381859.10	66					2449445.776720648
lub5797w.270	B		69.72	0.098604		0.098604		0.098604		0.2895			0.2895				118.32		19.70		46.29		10.45		81.40		18.42		0				0.5576				0.4037		3.60			394835.20	64					2449459.8712818637
lue5617w.238	E		4.62	0.232554		0.241296		0.232554		0.3631			0.3499				-89.34		9.78		-85.37		8.05		-87.35		8.92		1				0.7515				0.8269		205.70			405658.80	62					2449453.238149375
lue5805w.211	E		65.91	0.092333		0.092639		0.092333		0.2530			0.2521				66.08		-13.07		129.49		5.95		98.15		-4.18		1				0.6883				0.8328		166.95			391135.70	64					2449447.6423960766
lua5683w.269	A		67.36	0.139136		0.139136		0.139136		0.3903			0.3903				-169.62		19.98		120.86		10.37		154.71		18.27		1				0.8444				1.0000		2.60			395727.80	64					2449459.664158148
lub5698w.229	B		23.96	0.156705		0.157085		0.156705		0.2557			0.2551				-157.24		2.25		-133.93		7.36		-145.63		4.91		1				0.9028				1.0000		167.07			403049.80	62					2449451.373393588
lub5757w.199	B		95.9	0.053957		0.053957		0.053957		0.3013			0.3013				-149.29		-19.78		-54.92		5.00		-100.34		-10.80		1				0.8816				1.0000		176.28			378463.80	67					2449445.1551529053
lue5922w.267	E		62.66	0.106671		0.106864		0.106671		0.2754			0.2749				-25.40		20.41		-89.89		10.23		-58.53		17.95		1				0.6837				0.9531		0.56			397403.00	63					2449459.249653206
lue5652w.262	E		51.09	0.129024		0.129469		0.129024		0.2784			0.2775				-24.81		20.75		-76.80		9.86		-51.53		16.93		1				0.6641				0.9970		355.19			400920.30	63					2449458.2134753936
lub5788w.224	B		35.17	0.138624		0.140556		0.138624		0.2507			0.2472				-154.56		-2.19		-120.51		6.97		-137.59		2.50		1				0.9187				1.0000		15.83			400771.90	63					2449450.3363140393
lub5895w.254	B		32.93	0.162723		0.163652		0.162723		0.2858			0.2842				-167.30		19.19		160.22		9.26		176.09		14.79		1				0.8487				1.0000		346.02			404596.40	62					2449456.5553514813
lue5980w.286	E		109.49	0.047350		0.047350		0.047350		0.4193			0.4193				44.71		9.87		-67.67		11.60		-11.24		18.81		0				0.5743				0.2707		15.83			376735.70	67					2449463.1873371527
lud5919w.296	D		136.75	0.015927		0.016068		0.015927		0.5594			0.5545				44.45		-0.12		-93.63		12.30		-22.85		16.60		1				0.7438				0.9935		17.88			365002.50	69					2449465.259136111
lua5642w.196	A		103.75	0.066567		0.066717		0.066567		0.4800			0.4789				66.15		-20.55		168.96		4.76		119.79		-12.52		1				0.7013				0.8868		179.44			375033.20	67					2449444.5333987847
lue6211w.292	E		125.61	0.038043		0.038504		0.038043		0.6972			0.6888				-27.71		4.08		-155.39		12.02		-90.41		17.78		0				0.6508				0.6774		17.74			369438.50	68					2449464.430810845
lua5733w.203	A		85.67	0.095992		0.096070		0.095992		0.4037			0.4034				-76.84		-18.12		6.71		5.32		-33.87		-8.55		1				0.6940				0.8386		172.51			382973.20	66					2449445.983788762
luc7333w.244	C		10.75	0.184170		0.186737		0.184170		0.2849			0.2810				-164.13		14.10		-173.42		8.51		-168.82		11.34		1				0.8551				1.0000		326.99			406163.30	62					2449454.482511771
lud5674w.269	D		67.37	0.052425		0.052922		0.052425		0.1485			0.1471				-169.61		19.98		120.88		10.37		154.73		18.27		1				0.8446				1.0000		2.61			395728.10	64					2449459.6641289815
lub5948w.275	B		81.71	0.078186		0.078186		0.078186		0.2979			0.2979				117.81		17.67		33.16		10.81		74.69		18.94		0				0.5331				0.4502		8.28			389848.30	65					2449460.9075855557
lud5678w.186	D		131.07	0.019538		0.019538		0.019538		0.4774			0.4774				62.90		-19.55		-164.79		3.96		132.74		-18.67		0				0.6685				0.3180		191.36			364544.70	69					2449442.4609007523
luc5771w.192	C		114.17	0.041585		0.041585		0.041585		0.4435			0.4435				-7.01		-20.84		107.41		4.44		53.07		-14.88		1				0.5495				0.9270		93.48			370561.70	68					2449443.7045404282
lue5864w.189	E		122.41	0.045664		0.047946		0.045664		0.7395			0.7044				-152.04		-20.46		-28.72		4.20		-87.07		-16.72		1				0.8140				1.0000		97.09			367410.70	68					2449443.0828009606
lue5804w.207	E		75.69	0.093170		0.093213		0.093170		0.3096			0.3094				-5.25		-15.84		67.97		5.64		32.08		-6.34		0				0.6176				0.1020		169.36			387223.40	65					2449446.813440799
lua5721w.192	A		114.17	0.049021		0.049021		0.049021		0.5227			0.5227				-6.98		-20.84		107.44		4.44		53.10		-14.88		1				0.5507				0.9360		93.46			370557.00	68					2449443.704443206
lud5714w.216	D		53.98	0.063307		0.063352		0.063307		0.1420			0.1419				64.70		-9.13		116.44		6.35		90.66		-1.54		1				0.6359				0.9478		164.97			395434.40	64					2449448.678436285
lud7117w.290	D		120.16	0.021136		0.021283		0.021136		0.2951			0.2930				115.47		6.08		-7.11		11.88		55.02		18.21		0				0.5190				0.4136		17.30			372064.80	68					2449464.0189928124
lud5805w.189	D		122.4	0.019689		0.019689		0.019689		0.3035			0.3035				-152.00		-20.46		-28.68		4.20		-87.03		-16.72		1				0.8134				0.8119		97.08			367403.20	68					2449443.0826889235
lua5730w.250	A		23.96	0.262578		0.268451		0.262578		0.4370			0.4274				121.74		17.52		98.72		8.96		110.02		13.50		1				0.6693				0.6802		340.70			405586.40	62					2449455.726348241
lue6225w.284	E		104.28	0.054861		0.055080		0.054861		0.4036			0.4020				-171.14		11.59		81.52		11.46		135.17		18.99		1				0.7716				1.0000		14.81			379240.40	66					2449462.7729622917
lue5979w.282	E		99.14	0.059588		0.059588		0.059588		0.3680			0.3680				-26.89		13.19		-129.18		11.31		-78.29		19.09		1				0.6186				0.8024		13.62			381706.00	66					2449462.3583194907
lua6182w.294	A		131.16	0.034680		0.034680		0.034680		0.8519			0.8519				-171.78		2.00		55.36		12.16		123.24		17.25		1				0.6754				0.7816		17.93			367188.00	69					2449464.8453333103
lue5626w.226	E		30.78	0.168225		0.171976		0.168225		0.2948			0.2883				60.33		-0.41		90.07		7.13		75.14		3.48		1				0.5644				0.9111		165.29			401754.40	63					2449450.7512794095
lue5638w.258	E		41.98	0.144943		0.146782		0.144943		0.2812			0.2777				-96.18		20.28		-138.32		9.56		-117.80		15.94		1				0.7355				1.0000		350.70			403046.40	62					2449457.3844886804
lub5652w.274	B		79.3	0.083105		0.083394		0.083105		0.3002			0.2992				-170.09		18.16		107.79		10.74		148.02		18.87		1				0.8254				1.0000		7.40			390910.30	64					2449460.7003095485
lua6215w.284	A		104.28	0.069288		0.069288		0.069288		0.5077			0.5077				-171.14		11.59		81.53		11.46		135.18		18.99		1				0.7717				1.0000		14.82			379239.00	66					2449462.772942847
lub5782w.186	B		131.09	0.033184		0.033184		0.033184		0.8118			0.8118				62.83		-19.55		-164.86		3.96		132.67		-18.67		0				0.6654				0.3180		191.38			364561.20	69					2449442.461100289
lud5030h.065	D		76.68	0.036528		0.036969		0.036528		0.1255			0.1240				-169.03		-20.79		-91.02		-5.93		-128.59		-16.99		1				0.9541				1.0000		248.10			379373.30	66					2449417.2609199076
luc5878w.202	C		88.2	0.070699		0.070699		0.070699		0.3173			0.3173				-4.91		-18.60		81.30		5.24		39.52		-9.11		1				0.5682				0.5273		173.38			381860.10	66					2449445.776647963
lua5763w.191	A		116.89	0.050419		0.050490		0.050419		0.6043			0.6035				64.77		-20.77		-177.86		4.36		126.48		-15.48		0				0.6842				0.4589		94.63			369468.10	68					2449443.496983044
lua5836w.254	A		32.92	0.253206		0.253206		0.253206		0.4422			0.4422				-167.26		19.19		160.26		9.26		176.13		14.79		1				0.8482				1.0000		346.00			404605.70	62					2449456.5552394446
lud5017w.236	D		8.52	0.116686		0.117120		0.116686		0.1776			0.1769				56.92		8.18		65.26		7.90		61.09		8.06		1				0.5506				0.9914		182.71			405764.40	62					2449452.8198023033
lud5770w.192	D		114.17	0.020283		0.020283		0.020283		0.2163			0.2163				-7.01		-20.84		107.41		4.44		53.07		-14.88		1				0.5495				0.9368		93.47			370561.50	68					2449443.7045357986
lud7332w.244	D		10.75	0.107251		0.108074		0.107251		0.1649			0.1636				-164.13		14.10		-173.42		8.51		-168.82		11.34		1				0.8551				1.0000		326.99			406163.90	62					2449454.4825071413
luc6125j.102	C		13.53	0.216617		0.216617		0.216617		0.3337			0.3337				36.06		5.66		26.03		-2.93		31.04		1.37		0				0.5784				0.0000		243.52			405351.90	62					2449424.9344476736
lub5667w.262	B		51.1	0.132161		0.132415		0.132161		0.2848			0.2843				-24.82		20.75		-76.81		9.86		-51.54		16.93		1				0.6638				0.9970		355.19			400918.90	63					2449458.2135045603
lua5854w.189	A		122.4	0.044848		0.044990		0.044848		0.6936			0.6914				-152.03		-20.46		-28.71		4.20		-87.06		-16.72		1				0.8137				1.0000		97.09			367409.40	68					2449443.082781516
lud5626w.194	D		109.1	0.021794		0.021794		0.021794		0.1902			0.1902				-150.40		-20.80		-41.83		4.60		-93.56		-13.69		1				0.8554				0.9622		181.69			372772.40	68					2449444.119013299
luc5715w.216	C		53.98	0.112882		0.113612		0.112882		0.2547			0.2530				64.70		-9.13		116.44		6.35		90.66		-1.54		1				0.6359				0.9478		164.97			395434.00	64					2449448.6784409145
lua5687w.261	A		48.81	0.183534		0.183534		0.183534		0.3826			0.3826				47.37		20.69		-2.15		9.79		21.92		16.70		0				0.5014				0.0000		354.08			401513.80	63					2449458.0061271414
luc5817w.224	C		35.18	0.137627		0.139273		0.137627		0.2484			0.2455				-154.58		-2.19		-120.53		6.97		-137.61		2.50		1				0.9187				1.0000		15.83			400765.80	63					2449450.336367743
lue5800w.225	E		33.07	0.156657		0.159469		0.156657		0.2789			0.2740				132.84		-1.30		164.73		7.05		148.72		2.99		1				0.7634				0.9832		164.92			401260.60	63					2449450.5439480557
lud7391w.264	D		55.7	0.062736		0.063107		0.062736		0.1452			0.1443				-169.09		20.74		133.94		10.01		161.62		17.37		1				0.8534				1.0000		357.37			399627.30	63					2449458.627999537
lub5645w.266	B		60.33	0.124554		0.124554		0.124554		0.3085			0.3085				46.71		20.56		-15.26		10.15		14.86		17.76		0				0.4929				0.0000		359.50			398184.20	63					2449459.0423938427
lue5740w.189	E		122.42	0.045987		0.048035		0.045987		0.7413			0.7097				-151.96		-20.46		-28.63		4.20		-86.98		-16.72		1				0.8124				1.0000		97.12			367394.80	68					2449443.0825625346
lub5786w.211	B		65.91	0.089153		0.089197		0.089153		0.2436			0.2435				66.09		-13.07		129.50		5.95		98.16		-4.18		1				0.6886				0.8359		166.94			391137.80	64					2449447.642361817
lub5697w.222	B		39.96	0.158126		0.159821		0.158126		0.2994			0.2962				-9.73		-3.96		28.66		6.82		9.42		1.51		1				0.6526				0.3446		164.35			399595.70	63					2449449.9220266785
luc5756w.188	C		125.38	0.043199		0.043199		0.043199		0.7729			0.7729				-80.40		-20.21		45.91		4.12		-13.80		-17.35		1				0.8963				1.0000		98.61			366419.60	69					2449442.8755348725
lue5675w.246	E		15.09	0.224197		0.226662		0.224197		0.3514			0.3476				51.10		15.35		37.29		8.66		44.11		12.09		1				0.5277				0.2415		333.34			406090.50	62					2449454.897119074
lub5762w.204	B		83.14	0.064380		0.064380		0.064380		0.2539			0.2539				-149.08		-17.60		-68.17		5.40		-107.56		-7.99		1				0.8995				1.0000		171.64			384052.60	66					2449446.191737708
lud5775w.205	D		80.64	0.038529		0.038529		0.038529		0.1431			0.1431				139.12		-17.05		-142.56		5.48		179.22		-7.44		1				0.8841				0.9965		170.86			385148.50	65					2449446.3983351504
luc5164w.251	C		26.18	0.195484		0.196508		0.195484		0.3249			0.3232				49.51		17.99		24.14		9.04		36.58		13.84		0				0.5152				0.1092		342.13			405401.40	62					2449455.933461551
lub6207w.294	B		131.14	0.036630		0.038774		0.036630		0.9513			0.8987				-171.80		2.00		55.34		12.16		123.22		17.25		1				0.6746				0.8413		17.94			367193.40	69					2449464.845381921
lub5738w.208	B		73.23	0.084905		0.084948		0.084905		0.2677			0.2676				-77.38		-15.19		-6.65		5.72		-41.39		-5.80		0				0.7107				0.5490		168.69			388237.10	65					2449447.0207003937
luc5634w.198	C		98.5	0.059798		0.059798		0.059798		0.3618			0.3618				-77.45		-20.09		19.70		4.92		-26.96		-11.37		1				0.7286				1.0000		177.28			377320.50	67					2449444.947914861
lub5478w.242	B		6.58	0.225079		0.225853		0.225079		0.3410			0.3398				-19.73		12.75		-24.57		8.36		-22.17		10.56		1				0.6072				0.8799		314.06			405979.40	62					2449454.069106053
lue5714w.205	E		80.63	0.066442		0.066653		0.066442		0.2475			0.2467				139.16		-17.05		-142.51		5.48		179.27		-7.44		1				0.8854				1.0000		170.84			385152.20	65					2449446.398213854
lue5668w.257	E		39.7	0.164154		0.165002		0.164154		0.3082			0.3066				-23.93		20.06		-63.63		9.49		-44.28		15.66		1				0.6329				1.0000		349.57			403497.50	62					2449457.177059699
lub5788w.191	B		116.92	0.043679		0.044160		0.043679		0.5293			0.5235				64.75		-20.77		-177.87		4.36		126.46		-15.49		0				0.6849				0.4775		94.69			369470.80	68					2449443.497031655
lua5822w.215	A		56.35	0.160059		0.161893		0.160059		0.3761			0.3719				137.01		-9.95		-168.96		6.27		164.16		-2.07		1				0.8017				0.9970		165.26			394628.50	64					2449448.471265347
lud5950w.282	D		99.15	0.033239		0.033331		0.033239		0.2059			0.2053				-26.88		13.19		-129.17		11.31		-78.28		19.09		1				0.6189				0.8024		13.62			381702.70	66					2449462.358265787
lub5756w.206	B		78.14	0.070226		0.070402		0.070226		0.2468			0.2462				66.83		-16.46		142.59		5.56		105.54		-6.89		1				0.7172				0.7797		170.08			386185.70	65					2449446.6062236805
luc5897w.214	C		58.71	0.097873		0.098115		0.097873		0.2366			0.2360				-150.65		-10.76		-94.31		6.19		-122.30		-2.59		1				0.9149				1.0000		165.60			393805.60	64					2449448.263945683
luc5661w.200	C		93.32	0.054418		0.054418		0.054418		0.2816			0.2816				138.87		-19.43		-129.51		5.08		-173.71		-10.23		1				0.9368				1.0000		175.28			379603.00	66					2449445.362317338
lud6256w.288	D		114.78	0.022841		0.023167		0.022841		0.2534			0.2498				-99.47		8.03		143.07		11.74		-157.67		18.56		1				0.8962				1.0000		16.68			374253.50	67					2449463.6018764814
lub5827w.217	B		51.6	0.126546		0.127427		0.126546		0.2760			0.2741				-7.69		-8.29		41.78		6.43		17.10		-1.02		0				0.6701				0.0239		164.72			396196.10	64					2449448.885776551
lud5059w.253	D		30.67	0.089377		0.089377		0.089377		0.1531			0.1531				-95.02		18.82		-125.11		9.19		-110.39		14.48		1				0.7394				0.9792		344.77			404904.70	62					2449456.347977292
luc5765j.102	C		13.55	0.216546		0.216546		0.216546		0.3336			0.3336				36.36		5.66		26.34		-2.93		31.34		1.37		0				0.5792				0.0000		243.52			405412.20	62					2449424.9335865625
lub6236w.288	B		114.78	0.042094		0.042094		0.042094		0.4604			0.4604				-99.46		8.03		143.08		11.74		-157.66		18.56		1				0.8964				1.0000		16.68			374250.00	67					2449463.6018375927
lud5699w.210	D		68.33	0.049384		0.049384		0.049384		0.1411			0.1411				138.31		-13.80		-155.87		5.87		171.67		-4.72		1				0.8376				1.0000		167.47			390198.90	65					2449447.435097477
lud5772w.260	D		46.52	0.078599		0.080473		0.078599		0.1628			0.1591				119.48		20.60		72.43		9.71		95.31		16.46		0				0.6100				0.5650		352.97			402057.20	63					2449457.7990100696
lue5771w.195	E		106.41	0.046956		0.046956		0.046956		0.3710			0.3710				137.88		-20.70		-116.45		4.68		-166.89		-13.10		1				0.9771				1.0000		180.56			373898.70	67					2449444.3262337614
lue5415w.237	E		6.43	0.240668		0.242696		0.240668		0.3663			0.3632				-16.92		8.99		-10.78		7.98		-13.85		8.50		1				0.6159				0.6287		191.11			405471.40	62					2449453.0309925694
lua5997w.277	A		86.62	0.100232		0.100232		0.100232		0.4316			0.4316				-26.41		16.58		-116.10		10.95		-71.94		19.06		0				0.6816				0.8679		9.96			387638.40	65					2449461.322127824
lud5745w.225	D		33.06	0.088217		0.088311		0.088217		0.1544			0.1543				132.87		-1.30		164.76		7.05		148.75		2.99		1				0.7636				0.9804		164.93			401272.90	63					2449450.543841111
lua5658w.257	A		39.7	0.222521		0.222521		0.222521		0.4157			0.4157				-23.92		20.06		-63.62		9.49		-44.27		15.66		1				0.6325				1.0000		349.57			403498.90	62					2449457.1770402547
lua5661w.192	A		114.19	0.049392		0.049392		0.049392		0.5272			0.5272				-6.94		-20.84		107.49		4.44		53.15		-14.88		1				0.5520				0.9360		93.50			370551.20	68					2449443.7043265393
lub5930w.255	B		35.19	0.160994		0.162690		0.160994		0.2902			0.2872				120.47		19.52		85.60		9.34		102.62		15.09		0				0.6449				0.4281		347.21			404265.40	62					2449456.76258875
lud5738w.186	D		131.09	0.019201		0.019201		0.019201		0.4697			0.4697				62.86		-19.55		-164.83		3.96		132.70		-18.67		0				0.6638				0.3180		191.38			364554.30	69					2449442.461017419
lud5758w.208	D		73.22	0.043485		0.043485		0.043485		0.1370			0.1370				-77.40		-15.19		-6.67		5.72		-41.41		-5.80		0				0.7104				0.5490		168.69			388235.20	65					2449447.0207392825
lud5697w.190	D		119.65	0.018797		0.018797		0.018797		0.2545			0.2545				136.37		-20.64		-103.29		4.28		-160.29		-16.09		1				0.9744				1.0000		95.89			368423.90	68					2449443.289890012
lud5703w.210	D		68.33	0.049389		0.049389		0.049389		0.1411			0.1411				138.31		-13.80		-155.87		5.87		171.67		-4.72		1				0.8376				1.0000		167.47			390198.60	65					2449447.4351025694
lue5659w.263	E		53.4	0.119056		0.119843		0.119056		0.2664			0.2646				-96.92		20.77		-151.40		9.93		-124.93		17.16		1				0.7521				1.0000		356.28			400296.70	63					2449458.4206476966
lua5887w.287	A		112.14	0.058711		0.058711		0.058711		0.5765			0.5765				-27.41		8.96		-142.33		11.67		-84.48		18.69		1				0.6029				0.6705		16.29			375497.20	67					2449463.394676609
lud5660w.200	D		93.32	0.030404		0.030404		0.030404		0.1573			0.1573				138.87		-19.43		-129.51		5.08		-173.71		-10.23		1				0.9368				1.0000		175.28			379603.00	66					2449445.3623127085
lue5745w.197	E		101.1	0.053813		0.054216		0.053813		0.3567			0.3541				-5.61		-20.34		94.36		4.84		46.45		-11.94		1				0.5386				0.9167		178.34			376174.50	67					2449444.740581169
lua5900w.296	A		136.75	0.029008		0.029008		0.029008		1.0098			1.0098				44.47		-0.12		-93.62		12.30		-22.84		16.60		1				0.7428				0.9937		17.88			364998.50	69					2449465.259101852
lud5684w.229	D		23.96	0.089154		0.089245		0.089154		0.1453			0.1451				-157.23		2.25		-133.92		7.36		-145.62		4.91		1				0.9028				1.0000		167.07			403052.80	62					2449451.373369051
luc5950w.296	C		136.75	0.031678		0.032350		0.031678		1.1262			1.1028				44.43		-0.12		-93.65		12.30		-22.87		16.60		1				0.7443				1.0000		17.88			365009.90	69					2449465.259199074
lue8168w.265	E		58.02	0.121186		0.121333		0.121186		0.2894			0.2890				118.81		20.67		59.34		10.08		88.24		17.57		1				0.5783				0.5354		358.42			398925.20	63					2449458.8351896876
lud5829w.230	D		21.7	0.106905		0.107000		0.106905		0.1717			0.1715				130.24		3.12		151.42		7.44		140.79		5.37		1				0.7467				0.9560		167.97			403430.70	62					2449451.580722743
lub5866w.285	B		106.89	0.046942		0.046942		0.046942		0.3774			0.3774				116.80		10.74		6.94		11.53		61.98		18.91		1				0.5274				0.7750		15.36			377984.80	67					2449462.9800945716
lue8050w.245	E		12.9	0.205823		0.214944		0.205823		0.3304			0.3163				123.54		14.74		112.00		8.59		117.71		11.72		1				0.6941				0.8646		330.58			406161.00	62					2449454.6896421066
lue5671w.259	E		44.26	0.139932		0.141277		0.139932		0.2780			0.2754				-168.30		20.46		147.12		9.64		168.81		16.20		1				0.8509				1.0000		351.86			402580.60	63					2449457.5915828818
lud6034w.268	D		65.01	0.054124		0.054457		0.054124		0.1463			0.1454				-97.53		20.21		-164.53		10.30		-131.93		18.11		1				0.7779				1.0000		1.58			396583.50	63					2449459.4569477546
lue5835w.187	E		128.27	0.036439		0.038040		0.036439		0.7935			0.7601				-8.77		-19.91		120.54		4.04		59.46		-18.00		1				0.6623				0.9947		190.12			365466.80	69					2449442.6682823147
lua5794w.189	A		122.4	0.046011		0.046119		0.046011		0.7110			0.7094				-151.99		-20.46		-28.67		4.20		-87.02		-16.72		1				0.8128				1.0000		97.09			367401.60	68					2449443.0826648497
lub5681w.190	B		119.66	0.041609		0.043240		0.041609		0.5858			0.5637				136.38		-20.64		-103.27		4.28		-160.27		-16.10		1				0.9744				1.0000		95.90			368421.80	68					2449443.2898562155
luc6033w.219	C		46.92	0.110936		0.111133		0.110936		0.2260			0.2256				-153.65		-6.57		-108.69		6.58		-131.17		0.01		1				0.9196				1.0000		164.43			397313.70	63					2449449.3036912964
lua5884w.202	A		88.2	0.085923		0.086117		0.085923		0.3866			0.3857				-4.91		-18.60		81.29		5.24		39.52		-9.11		1				0.5681				0.5273		173.38			381859.90	66					2449445.776662315
lua5900w.254	A		32.91	0.253880		0.253880		0.253880		0.4433			0.4433				-167.31		19.19		160.22		9.26		176.09		14.79		1				0.8487				1.0000		346.01			404595.60	62					2449456.555361204
lua5658w.256	A		37.44	0.211628		0.211628		0.211628		0.3860			0.3860				48.28		19.81		11.00		9.41		29.18		15.38		0				0.5067				0.0000		348.40			403901.60	62					2449456.969795
lud5646w.192	D		114.2	0.020297		0.020297		0.020297		0.2167			0.2167				-6.93		-20.84		107.50		4.44		53.16		-14.88		1				0.5522				0.9370		93.52			370549.80	68					2449443.7042973726
lub5908w.191	B		116.9	0.044406		0.044846		0.044406		0.5370			0.5317				64.67		-20.77		-177.96		4.36		126.38		-15.48		0				0.6844				0.4551		94.65			369483.60	68					2449443.4972649883
lub5852w.287	B		112.13	0.046293		0.046293		0.046293		0.4544			0.4544				-27.38		8.96		-142.30		11.67		-84.45		18.69		1				0.6026				0.7222		16.28			375491.40	67					2449463.394608553
lub5690w.246	B		15.08	0.211357		0.212327		0.211357		0.3292			0.3277				51.09		15.35		37.28		8.66		44.10		12.09		1				0.5280				0.2443		333.34			406087.30	62					2449454.897148241
luc5869w.248	C		19.51	0.192009		0.194008		0.192009		0.3074			0.3042				-93.61		16.50		-112.00		8.81		-102.94		12.81		1				0.7510				0.8850		337.50			405898.60	62					2449455.311740486
luc5980w.280	C		94.08	0.059454		0.059454		0.059454		0.3145			0.3145				117.26		14.65		20.00		11.17		68.18		19.13		1				0.5164				0.6803		12.26			384142.10	66					2449461.943970787
lub4869w.235	B		10.64	0.206035		0.212950		0.206035		0.3248			0.3142				129.44		7.36		139.95		7.82		134.69		7.62		1				0.7351				0.9658		177.84			405557.50	62					2449452.612378704
luc6035w.268	C		65.01	0.094643		0.094643		0.094643		0.2542			0.2542				-97.53		20.21		-164.53		10.30		-131.93		18.11		1				0.7779				1.0000		1.58			396583.40	63					2449459.456952384
lub5900w.248	B		19.52	0.190579		0.192468		0.190579		0.3050			0.3020				-93.63		16.50		-112.02		8.81		-102.96		12.81		1				0.7504				0.8882		337.51			405892.00	62					2449455.311803449
luc5672w.190	C		119.66	0.040065		0.041456		0.040065		0.5616			0.5428				136.39		-20.64		-103.27		4.28		-160.27		-16.09		1				0.9750				1.0000		95.91			368420.90	68					2449443.2898414005
lue5893w.191	E		116.9	0.045231		0.045895		0.045231		0.5496			0.5416				64.68		-20.77		-177.95		4.36		126.39		-15.48		0				0.6832				0.4495		94.64			369482.00	68					2449443.4972358216
lua5882w.267	A		62.67	0.150378		0.150378		0.150378		0.3875			0.3875				-25.38		20.41		-89.86		10.23		-58.50		17.94		1				0.6841				0.9531		0.55			397404.60	63					2449459.249575428
lub5712w.261	B		48.81	0.149670		0.149923		0.149670		0.3125			0.3120				47.35		20.69		-2.16		9.79		21.91		16.70		0				0.5014				0.0000		354.08			401511.30	63					2449458.0061757523
lub6240w.288	B		114.78	0.042346		0.042346		0.042346		0.4632			0.4632				-99.46		8.03		143.08		11.74		-157.66		18.56		1				0.8964				1.0000		16.68			374250.50	67					2449463.601842685
lua5675w.273	A		76.88	0.113977		0.113977		0.113977		0.3885			0.3885				-97.98		18.61		-177.58		10.67		-138.65		18.78		1				0.7842				1.0000		6.48			391941.40	64					2449460.493032847
lud6032w.219	D		46.92	0.062072		0.062118		0.062072		0.1263			0.1263				-153.65		-6.57		-108.69		6.58		-131.17		0.01		1				0.9196				1.0000		164.43			397314.10	63					2449449.303686667
lue5668w.256	E		37.44	0.179346		0.179544		0.179346		0.3275			0.3271				48.27		19.81		10.99		9.41		29.17		15.38		0				0.5069				0.0000		348.40			403900.10	62					2449456.9698144444
luc5895w.285	C		106.88	0.047018		0.047018		0.047018		0.3779			0.3779				116.78		10.74		6.92		11.53		61.96		18.91		1				0.5270				0.7763		15.35			377988.90	67					2449462.9801482754
lua5791w.197	A		101.09	0.066077		0.066152		0.066077		0.4351			0.4346				-5.64		-20.34		94.32		4.84		46.41		-11.94		1				0.5396				0.9524		178.35			376176.20	67					2449444.7406732985
lue6053w.219	E		46.92	0.110744		0.111151		0.110744		0.2261			0.2253				-153.67		-6.57		-108.71		6.58		-131.19		0.01		1				0.9200				1.0000		164.42			397309.90	63					2449449.303730185
lud5719w.271	D		72.09	0.054085		0.054742		0.054085		0.1685			0.1665				46.19		19.38		-28.36		10.52		8.01		18.55		0				0.4760				0.0000		4.59			393905.40	64					2449460.078611829
lud5609w.256	D		37.45	0.090407		0.090647		0.090407		0.1654			0.1649				48.31		19.81		11.03		9.41		29.21		15.38		0				0.5070				0.0000		348.39			403908.50	62					2449456.9697024073
lub5848w.224	B		35.17	0.138889		0.140820		0.138889		0.2511			0.2477				-154.60		-2.19		-120.55		6.97		-137.63		2.50		1				0.9186				1.0000		15.84			400758.80	63					2449450.336430706
lua8158w.265	A		58.02	0.163797		0.163797		0.163797		0.3907			0.3907				118.82		20.67		59.35		10.08		88.25		17.57		1				0.5786				0.5385		358.43			398925.70	63					2449458.835170243
lue5930w.297	E		139.59	0.030363		0.031998		0.030363		1.3557			1.2864				-27.56		-1.20		-168.29		12.37		-96.06		16.22		0				0.6910				0.6765		17.76			364029.20	69					2449465.46649816
lua6271w.288	A		114.79	0.053781		0.053781		0.053781		0.5885			0.5885				-99.48		8.03		143.06		11.74		-157.68		18.56		1				0.8967				1.0000		16.68			374256.10	67					2449463.601905648
lue5870w.297	E		139.59	0.030994		0.032833		0.030994		1.3910			1.3131				-27.52		-1.20		-168.25		12.37		-96.02		16.22		0				0.6938				0.6765		17.75			364015.30	69					2449465.466381493
lub5704w.273	B		76.88	0.075235		0.075235		0.075235		0.2565			0.2565				-98.00		18.61		-177.60		10.67		-138.67		18.78		1				0.7839				1.0000		6.48			391942.10	64					2449460.493086551
lue5735w.247	E		17.27	0.211669		0.213517		0.211669		0.3344			0.3315				-21.23		15.94		-37.33		8.74		-29.39		12.46		1				0.6011				0.9970		335.60			406017.40	62					2449455.1043558796
lud5744w.191	D		116.85	0.022997		0.022997		0.022997		0.2748			0.2748				64.78		-20.77		-177.84		4.36		126.49		-15.49		0				0.6839				0.4502		94.57			369466.20	68					2449443.4969487847
lud5694w.263	D		53.4	0.068636		0.070057		0.068636		0.1557			0.1526				-96.94		20.77		-151.42		9.93		-124.95		17.16		1				0.7527				1.0000		356.27			400293.90	63					2449458.4207157525
lua6208w.294	A		131.14	0.035592		0.035592		0.035592		0.8733			0.8733				-171.80		2.00		55.34		12.16		123.22		17.25		1				0.6746				0.7949		17.94			367193.90	69					2449464.8453865508
lue5771w.209	E		70.77	0.079300		0.079559		0.079300		0.2385			0.2377				-149.50		-14.51		-81.24		5.80		-114.84		-5.26		1				0.9084				1.0000		168.06			389232.80	65					2449447.227848993
lud5659w.271	D		72.1	0.054342		0.055031		0.054342		0.1694			0.1673				46.23		19.38		-28.32		10.52		8.05		18.55		0				0.4754				0.0000		4.59			393905.30	64					2449460.078495162
luc5767w.208	C		73.21	0.085833		0.085880		0.085833		0.2706			0.2704				-77.40		-15.18		-6.67		5.72		-41.41		-5.79		0				0.7103				0.5490		168.68			388234.50	65					2449447.020754097
lua5687w.274	A		79.3	0.116425		0.116425		0.116425		0.4192			0.4192				-170.11		18.16		107.77		10.74		148.00		18.87		1				0.8263				1.0000		7.39			390911.50	64					2449460.700377604
lue5649w.229	E		23.95	0.156908		0.157515		0.156908		0.2564			0.2554				-157.21		2.25		-133.90		7.36		-145.60		4.91		1				0.9030				1.0000		167.07			403061.10	62					2449451.373300995
lua5757w.186	A		131.09	0.034267		0.034267		0.034267		0.8383			0.8383				62.85		-19.55		-164.84		3.96		132.69		-18.67		0				0.6642				0.3077		191.39			364557.20	69					2449442.4610516783
luc5716w.250	C		23.96	0.184556		0.186917		0.184556		0.3043			0.3004				121.75		17.52		98.73		8.96		110.03		13.50		1				0.6686				0.6773		340.70			405588.80	62					2449455.726323704
luc5752w.222	C		39.96	0.160549		0.162241		0.160549		0.3039			0.3007				-9.77		-3.96		28.62		6.82		9.38		1.51		1				0.6521				0.3446		164.36			399584.20	63					2449449.9221336227
luc5837j.102	C		13.57	0.215719		0.215719		0.215719		0.3324			0.3324				36.30		5.66		26.28		-2.93		31.28		1.37		0				0.5790				0.0000		243.53			405400.30	62					2449424.9337587846
lua5702w.222	A		39.96	0.203065		0.206400		0.203065		0.3866			0.3804				-9.73		-3.96		28.66		6.82		9.42		1.51		1				0.6526				0.3446		164.35			399594.70	63					2449449.9220364005
lud5787w.217	D		51.61	0.064541		0.064679		0.064541		0.1401			0.1398				-7.66		-8.29		41.81		6.43		17.13		-1.02		0				0.6698				0.0239		164.71			396203.10	64					2449448.885698773
lua5735w.273	A		76.89	0.114195		0.114195		0.114195		0.3894			0.3894				-98.02		18.61		-177.62		10.67		-138.69		18.78		1				0.7841				1.0000		6.49			391942.90	64					2449460.493149514
lub5652w.261	B		48.8	0.149762		0.150015		0.149762		0.3127			0.3122				47.39		20.69		-2.12		9.78		21.95		16.69		0				0.5010				0.0000		354.08			401517.30	63					2449458.0060590855
luc5732w.190	C		119.64	0.041069		0.042206		0.041069		0.5713			0.5559				136.35		-20.64		-103.31		4.28		-160.31		-16.09		1				0.9753				1.0000		95.86			368428.00	68					2449443.2899580672
lub5742w.252	B		28.45	0.182509		0.182993		0.182509		0.3078			0.3069				-22.80		18.42		-50.52		9.11		-36.94		14.16		1				0.6067				1.0000		343.49			405161.40	62					2449456.1408095835
lue5773w.272	E		74.48	0.091322		0.091462		0.091322		0.2960			0.2955				-25.92		19.01		-103.00		10.59		-65.35		18.66		1				0.7064				0.8791		5.55			392941.10	64					2449460.285893414
lub5770w.221	B		42.27	0.136869		0.137802		0.136869		0.2649			0.2631				62.71		-4.84		103.29		6.74		82.96		1.01		1				0.5821				0.9779		164.30			398977.80	63					2449449.714754236
lue5622w.239	E		3.41	0.203476		0.205607		0.203476		0.3090			0.3057				-161.72		10.55		-159.93		8.13		-160.82		9.34		1				0.8683				1.0000		234.03			405831.20	62					2449453.445211609
lue5682w.262	E		51.11	0.129211		0.129656		0.129211		0.2789			0.2779				-24.83		20.75		-76.82		9.86		-51.55		16.93		1				0.6644				0.9970		355.19			400917.50	63					2449458.213533727
lue5752w.190	E		119.64	0.041107		0.042546		0.041107		0.5759			0.5564				136.34		-20.64		-103.32		4.28		-160.32		-16.09		1				0.9753				1.0000		95.85			368430.40	68					2449443.289996956
lue7386w.264	E		55.7	0.111724		0.111724		0.111724		0.2570			0.2570				-169.08		20.74		133.95		10.01		161.63		17.37		1				0.8532				1.0000		357.37			399627.70	63					2449458.6279898146
lud5588w.240	D		3.47	0.130862		0.131101		0.130862		0.1970			0.1966				125.94		11.30		125.55		8.20		125.74		9.75		1				0.7110				0.8970		273.24			405985.80	62					2449453.6521944674
lua5775w.223	A		37.66	0.233267		0.243154		0.233267		0.4445			0.4264				-82.23		-3.08		-46.01		6.89		-64.17		2.00		0				0.7399				0.1309		164.47			400171.30	63					2449450.129414977
lud5714w.203	D		85.66	0.036114		0.036114		0.036114		0.1517			0.1517				-76.83		-18.12		6.72		5.32		-33.86		-8.55		1				0.6942				0.8386		172.49			382973.90	66					2449445.983754502
lub5848w.191	B		116.9	0.044463		0.044983		0.044463		0.5387			0.5324				64.71		-20.77		-177.91		4.36		126.42		-15.49		0				0.6824				0.4337		94.67			369477.20	68					2449443.497148322
lue6077w.278	E		89.09	0.061294		0.061294		0.061294		0.2818			0.2818				-98.51		15.98		169.28		11.03		-145.23		19.10		1				0.8048				1.0000		10.77			386494.00	65					2449461.5293856827
lub7427w.264	B		55.7	0.114525		0.114525		0.114525		0.2634			0.2634				-169.11		20.74		133.92		10.01		161.60		17.37		1				0.8533				1.0000		357.36			399624.70	63					2449458.628072222
lud5706w.192	D		114.17	0.020313		0.020313		0.020313		0.2166			0.2166				-6.97		-20.84		107.45		4.44		53.11		-14.88		1				0.5509				0.9368		93.46			370555.50	68					2449443.7044140394
lub5895w.296	B		136.75	0.029596		0.030444		0.029596		1.0598			1.0303				44.47		-0.12		-93.61		12.30		-22.83		16.60		1				0.7428				0.9935		17.89			364997.40	69					2449465.2590921298
lua5840w.254	A		32.92	0.254445		0.254445		0.254445		0.4444			0.4444				-167.27		19.19		160.26		9.26		176.13		14.79		1				0.8482				1.0000		346.00			404605.30	62					2449456.555244537
lua5879w.191	A		116.89	0.050661		0.050697		0.050661		0.6068			0.6064				64.69		-20.77		-177.94		4.36		126.40		-15.48		0				0.6827				0.4315		94.65			369480.60	68					2449443.497211285
lua6030w.286	A		109.49	0.056032		0.056032		0.056032		0.4962			0.4962				44.68		9.87		-67.71		11.60		-11.27		18.82		0				0.5758				0.2692		15.83			376743.50	67					2449463.187434375
lue5767w.186	E		131.09	0.034570		0.034646		0.034570		0.8476			0.8457				62.84		-19.55		-164.85		3.96		132.68		-18.67		0				0.6646				0.3180		191.39			364558.80	69					2449442.461071123
lua5923w.293	A		128.36	0.038454		0.038454		0.038454		0.8061			0.8061				-103.36		2.99		126.24		12.09		-167.25		17.51		1				0.9346				1.0000		17.86			369375.60	68					2449464.648471146
lue8110w.245	E		12.92	0.206274		0.215189		0.206274		0.3308			0.3171				123.50		14.74		111.96		8.59		117.67		11.72		1				0.6940				0.8621		330.59			406147.80	62					2449454.689758773
lub5789w.225	B		33.07	0.152961		0.154240		0.152961		0.2697			0.2675				132.84		-1.30		164.74		7.05		148.73		2.99		1				0.7634				0.9832		164.92			401263.40	63					2449450.5439239815
lub5663w.241	B		4.77	0.233817		0.234641		0.233817		0.3532			0.3519				53.43		12.03		50.83		8.28		52.12		10.16		1				0.5410				0.6768		300.14			406167.20	62					2449453.859708634
lub5888w.293	B		128.36	0.036984		0.036984		0.036984		0.7753			0.7753				-103.34		2.99		126.27		12.09		-167.23		17.51		1				0.9347				1.0000		17.86			369369.00	68					2449464.6484030904
lud5631w.226	D		30.78	0.091580		0.091675		0.091580		0.1571			0.1570				60.33		-0.41		90.07		7.13		75.14		3.48		1				0.5644				0.9111		165.29			401753.20	63					2449450.751289132
luc5801w.192	C		114.17	0.040970		0.040970		0.040970		0.4369			0.4369				-7.03		-20.84		107.39		4.44		53.05		-14.88		1				0.5495				0.9270		93.48			370564.60	68					2449443.7045987616
lue5774w.207	E		75.68	0.093506		0.093590		0.093506		0.3107			0.3105				-5.23		-15.84		68.00		5.64		32.11		-6.34		0				0.6181				0.1020		169.37			387225.80	65					2449446.8133824654
luc5644w.258	C		41.99	0.144829		0.146447		0.144829		0.2806			0.2775				-96.18		20.28		-138.32		9.56		-117.80		15.94		1				0.7355				1.0000		350.70			403045.40	62					2449457.3845030325
luc5628w.239	C		3.41	0.202042		0.202657		0.202042		0.3045			0.3036				-161.72		10.55		-159.93		8.13		-160.82		9.34		1				0.8683				1.0000		234.03			405829.40	62					2449453.4452259606
lua5908w.228	A		26.23	0.256441		0.265470		0.256441		0.4390			0.4241				-84.76		1.37		-59.31		7.28		-72.09		4.43		0				0.7478				0.2219		166.35			402630.40	63					2449451.166154155
luc5947w.295	C		133.94	0.030611		0.031015		0.030611		0.9009			0.8891				116.20		0.94		-19.27		12.23		50.06		16.94		0				0.5217				0.2137		17.94			366117.80	69					2449465.0526071643
luc5695w.273	C		76.88	0.074807		0.074807		0.074807		0.2550			0.2550				-97.99		18.61		-177.59		10.67		-138.66		18.78		1				0.7842				1.0000		6.48			391941.90	64					2449460.4930717363
lue5740w.205	E		80.64	0.066437		0.066684		0.066437		0.2477			0.2468				139.14		-17.05		-142.53		5.48		179.25		-7.44		1				0.8850				1.0000		170.85			385150.60	65					2449446.398267095
luc5757w.204	C		83.13	0.063822		0.063822		0.063822		0.2517			0.2517				-149.08		-17.60		-68.16		5.40		-107.56		-7.99		1				0.8994				1.0000		171.64			384052.80	66					2449446.191727986
lud5816w.221	D		42.27	0.075833		0.076299		0.075833		0.1467			0.1458				62.68		-4.84		103.26		6.74		82.93		1.01		1				0.5812				0.9751		164.31			398968.20	63					2449449.7148463656
luc5670w.266	C		60.34	0.128553		0.128604		0.128553		0.3186			0.3184				46.69		20.56		-15.28		10.15		14.84		17.76		0				0.4944				0.0000		359.50			398183.00	63					2449459.0424424536
lud5882w.293	D		128.36	0.019992		0.020484		0.019992		0.4294			0.4191				-103.34		2.99		126.27		12.09		-167.23		17.51		1				0.9347				1.0000		17.86			369367.60	68					2449464.6483887383
lud5775w.189	D		122.41	0.019230		0.019230		0.019230		0.2966			0.2966				-151.98		-20.46		-28.66		4.20		-87.01		-16.72		1				0.8134				0.8119		97.11			367399.30	68					2449443.08263059
lua5875w.285	A		106.88	0.059142		0.059142		0.059142		0.4753			0.4753				116.80		10.74		6.94		11.53		61.98		18.91		1				0.5274				0.7818		15.36			377985.90	67					2449462.9801093866
lud5821w.270	D		69.72	0.060343		0.060804		0.060343		0.1785			0.1772				118.31		19.70		46.27		10.45		81.38		18.42		0				0.5573				0.4068		3.60			394835.00	64					2449459.871325845
lua5620w.266	A		60.33	0.148211		0.148211		0.148211		0.3671			0.3671				46.73		20.56		-15.25		10.15		14.88		17.76		0				0.4924				0.0000		359.50			398185.50	63					2449459.0423452314
lud5778w.272	D		74.48	0.047804		0.048096		0.047804		0.1556			0.1547				-25.92		19.01		-103.00		10.59		-65.35		18.66		1				0.7064				0.8791		5.55			392941.20	64					2449460.2859031367
luc5635w.200	C		93.33	0.054560		0.054560		0.054560		0.2824			0.2824				138.89		-19.43		-129.50		5.08		-173.69		-10.23		1				0.9368				1.0000		175.27			379603.00	66					2449445.362264097
lue5655w.200	E		93.32	0.053738		0.053903		0.053738		0.2789			0.2781				138.87		-19.43		-129.51		5.08		-173.71		-10.23		1				0.9368				1.0000		175.28			379603.00	66					2449445.362302986
lub5775w.213	B		61.1	0.101675		0.101675		0.101675		0.2551			0.2551				-78.39		-11.55		-19.71		6.11		-48.81		-3.12		0				0.7150				0.3385		165.99			392942.50	64					2449448.0567708914
lub5816w.187	B		128.28	0.037622		0.039352		0.037622		0.8214			0.7853				-8.76		-19.91		120.55		4.04		59.47		-18.00		1				0.6620				0.9929		190.12			365464.10	69					2449442.6682480555
lub5964w.282	B		99.14	0.060082		0.060082		0.060082		0.3710			0.3710				-26.88		13.19		-129.17		11.31		-78.28		19.09		1				0.6189				0.8024		13.61			381704.20	66					2449462.358290324
lud5800w.192	D		114.17	0.019934		0.019934		0.019934		0.2126			0.2126				-7.03		-20.84		107.39		4.44		53.05		-14.88		1				0.5495				0.9368		93.48			370564.30	68					2449443.704594132
lud5934w.275	D		81.71	0.046980		0.047301		0.046980		0.1802			0.1790				117.81		17.67		33.17		10.81		74.70		18.94		0				0.5332				0.4502		8.27			389847.70	65					2449460.9075610186
luc5843w.191	C		116.9	0.045271		0.045695		0.045271		0.5472			0.5421				64.72		-20.77		-177.91		4.36		126.43		-15.48		0				0.6834				0.4545		94.67			369476.60	68					2449443.4971385994
lub5790w.206	B		78.15	0.070307		0.070615		0.070307		0.2476			0.2466				66.81		-16.46		142.57		5.56		105.52		-6.89		1				0.7177				0.7831		170.09			386183.40	65					2449446.6062871064
lua5759w.216	A		53.98	0.161743		0.163254		0.161743		0.3659			0.3626				64.67		-9.13		116.41		6.35		90.63		-1.54		1				0.6363				0.9478		164.96			395426.90	64					2449448.6785237845
lue5583w.240	E		3.47	0.228881		0.240323		0.228881		0.3611			0.3439				125.95		11.30		125.55		8.20		125.75		9.75		1				0.7110				0.8997		273.24			405987.00	62					2449453.6521847453
lua5960w.280	A		94.08	0.076995		0.076995		0.076995		0.4073			0.4073				117.27		14.65		20.02		11.17		68.19		19.12		1				0.5167				0.6803		12.26			384140.10	66					2449461.943931898
luc5720w.205	C		80.63	0.066822		0.066960		0.066822		0.2486			0.2481				139.15		-17.05		-142.52		5.48		179.26		-7.44		1				0.8850				1.0000		170.84			385151.80	65					2449446.398228206
lub5980w.283	B		101.71	0.048609		0.048609		0.048609		0.3264			0.3264				-99.04		12.41		156.15		11.38		-151.59		19.05		1				0.8454				0.9856		14.23			380481.00	66					2449462.565699456
lud5420w.237	D		6.43	0.119994		0.119994		0.119994		0.1811			0.1811				-16.93		8.99		-10.78		7.98		-13.85		8.50		1				0.6157				0.6287		191.11			405470.10	62					2449453.0310022915
lua5956w.212	A		63.52	0.130235		0.130235		0.130235		0.3407			0.3407				-6.15		-12.32		54.88		6.03		24.66		-3.65		0				0.6570				0.0000		166.43			392051.20	64					2449447.8496052776
lua5700w.249	A		21.74	0.281588		0.296025		0.281588		0.4751			0.4519				-165.91		17.02		173.39		8.89		-176.43		13.16		1				0.8503				1.0000		339.19			405766.10	62					2449455.5189640974
luc5750w.249	C		21.73	0.175488		0.179555		0.175488		0.2882			0.2816				-165.95		17.02		173.35		8.89		-176.47		13.16		1				0.8500				1.0000		339.18			405756.30	62					2449455.5190613195
lue6511w.233	E		14.98	0.206718		0.206718		0.206718		0.3204			0.3204				-85.69		5.69		-70.89		7.67		-78.31		6.74		1				0.7485				0.5594		172.32			404986.60	62					2449452.1981219444
lub5704w.263	B		53.4	0.121098		0.121656		0.121098		0.2704			0.2691				-96.95		20.77		-151.43		9.93		-124.96		17.16		1				0.7529				1.0000		356.27			400293.10	63					2449458.4207351967
lub5980w.268	B		65.01	0.094427		0.094427		0.094427		0.2537			0.2537				-97.49		20.21		-164.49		10.30		-131.89		18.11		1				0.7772				1.0000		1.58			396585.00	63					2449459.45684544
lud5863w.267	D		62.67	0.055579		0.056346		0.055579		0.1452			0.1432				-25.36		20.41		-89.85		10.23		-58.49		17.95		1				0.6841				0.9531		0.55			397405.30	63					2449459.249541169
lue5770w.225	E		33.06	0.156282		0.159057		0.156282		0.2781			0.2733				132.86		-1.30		164.75		7.05		148.74		2.99		1				0.7636				0.9804		164.92			401267.30	63					2449450.5438897223
lue5150w.251	E		26.19	0.200751		0.202923		0.200751		0.3355			0.3319				49.52		17.99		24.15		9.04		36.59		13.84		0				0.5153				0.1092		342.13			405403.70	62					2449455.933437014
lud5694w.273	D		76.88	0.041649		0.041779		0.041649		0.1424			0.1420				-97.99		18.61		-177.59		10.67		-138.66		18.78		1				0.7842				1.0000		6.48			391941.80	64					2449460.4930671067
lub5879w.189	B		122.41	0.043840		0.045026		0.043840		0.6945			0.6762				-152.05		-20.46		-28.73		4.20		-87.08		-16.72		1				0.8134				1.0000		97.10			367412.60	68					2449443.0828301273
lub5819w.207	B		75.69	0.087960		0.087960		0.087960		0.2921			0.2921				-5.26		-15.84		67.96		5.64		32.07		-6.34		0				0.6176				0.1020		169.36			387222.10	65					2449446.8134699655
lue5592w.196	E		103.75	0.054213		0.054695		0.054213		0.3935			0.3900				66.18		-20.55		168.99		4.76		119.82		-12.52		1				0.7022				0.8333		179.43			375030.80	67					2449444.5333015625
lua5638w.241	A		4.77	0.293762		0.297384		0.293762		0.4476			0.4421				53.45		12.03		50.85		8.28		52.14		10.16		1				0.5403				0.6768		300.14			406173.10	62					2449453.8596600234
lue5794w.230	E		21.7	0.188235		0.194689		0.188235		0.3124			0.3020				130.27		3.12		151.44		7.44		140.82		5.37		1				0.7461				0.9531		167.95			403439.10	62					2449451.5806546877
luc6191w.292	C		125.62	0.036714		0.036943		0.036714		0.6693			0.6651				-27.69		4.08		-155.38		12.02		-90.39		17.79		0				0.6503				0.6755		17.74			369434.40	68					2449464.430771956
lue5648w.239	E		3.41	0.204222		0.206449		0.204222		0.3102			0.3069				-161.74		10.55		-159.95		8.13		-160.84		9.34		1				0.8684				1.0000		234.03			405824.60	62					2449453.4452648493
luc5883w.293	C		128.36	0.037555		0.037555		0.037555		0.7873			0.7873				-103.34		2.99		126.27		12.09		-167.23		17.51		1				0.9347				1.0000		17.86			369368.00	68					2449464.648393368
lua5669j.102	A		13.52	0.279687		0.279687		0.279687		0.4309			0.4309				36.44		5.66		26.42		-2.93		31.42		1.37		0				0.5785				0.0000		243.55			405428.10	62					2449424.933356933
lua5751w.252	A		28.45	0.253764		0.259019		0.253764		0.4356			0.4268				-22.80		18.42		-50.52		9.11		-36.94		14.16		1				0.6067				1.0000		343.49			405160.00	62					2449456.140824398
lub5771w.190	B		119.65	0.041039		0.042513		0.041039		0.5757			0.5557				136.32		-20.64		-103.34		4.28		-160.34		-16.09		1				0.9750				1.0000		95.85			368432.40	68					2449443.290031215
lua5791w.187	A		128.28	0.037622		0.037622		0.037622		0.7852			0.7852				-8.74		-19.91		120.57		4.04		59.49		-18.00		1				0.6627				0.9944		190.11			365460.30	69					2449442.6681994447
lue6005k.102	E		13.49	0.219322		0.219322		0.219322		0.3378			0.3378				36.16		5.66		26.13		-2.93		31.14		1.37		0				0.5783				0.0000		243.56			405372.20	62					2449424.9341606367
lud6152w.276	D		84.16	0.042328		0.042328		0.042328		0.1712			0.1712				45.68		17.15		-41.48		10.88		1.35		19.01		0				0.4490				0.0000		9.15			388758.20	65					2449461.1148984837
lua5616w.196	A		103.75	0.065855		0.066042		0.065855		0.4751			0.4738				66.17		-20.55		168.98		4.76		119.81		-12.52		1				0.7013				0.8868		179.44			375031.90	67					2449444.533345544
luc5899w.191	C		116.9	0.044884		0.045434		0.044884		0.5441			0.5375				64.68		-20.77		-177.95		4.36		126.39		-15.48		0				0.6832				0.4541		94.65			369482.80	68					2449443.4972501737
lua5439w.237	A		6.43	0.304515		0.306930		0.304515		0.4632			0.4596				-16.94		9.00		-10.80		7.98		-13.87		8.50		1				0.6162				0.6287		191.12			405465.90	62					2449453.031036551
lud5719w.249	D		21.73	0.103002		0.103729		0.103002		0.1665			0.1653				-165.92		17.02		173.38		8.89		-176.44		13.16		1				0.8501				1.0000		339.19			405762.70	62					2449455.5189983565
lud5923w.267	D		62.66	0.055859		0.056591		0.055859		0.1458			0.1439				-25.41		20.41		-89.89		10.23		-58.53		17.94		1				0.6835				0.9531		0.56			397402.90	63					2449459.249657836
lub6038w.219	B		46.92	0.112005		0.112191		0.112005		0.2282			0.2278				-153.66		-6.57		-108.70		6.58		-131.18		0.01		1				0.9200				1.0000		164.43			397312.80	63					2449449.3037010184
lua6029j.102	A		13.5	0.278300		0.278300		0.278300		0.4287			0.4287				36.14		5.66		26.11		-2.93		31.12		1.37		0				0.5788				0.0000		243.55			405368.10	62					2449424.934218044
lue5830w.189	E		122.4	0.044688		0.046236		0.044688		0.7128			0.6890				-152.02		-20.46		-28.70		4.20		-87.05		-16.72		1				0.8131				1.0000		97.08			367406.50	68					2449443.082737535
lud5979w.280	D		94.08	0.034198		0.034198		0.034198		0.1809			0.1809				117.26		14.65		20.01		11.17		68.18		19.12		1				0.5164				0.6803		12.26			384141.90	66					2449461.9439661573
lud5740w.216	D		53.98	0.063297		0.063387		0.063297		0.1421			0.1419				64.68		-9.13		116.42		6.35		90.64		-1.54		1				0.6359				0.9478		164.96			395429.80	64					2449448.6784895253
lud5890w.248	D		19.51	0.105321		0.105418		0.105321		0.1670			0.1669				-93.62		16.50		-112.01		8.81		-102.95		12.81		1				0.7504				0.8879		337.51			405894.00	62					2449455.311784005
luc5903w.191	C		116.9	0.045026		0.045575		0.045026		0.5457			0.5392				64.67		-20.77		-177.95		4.36		126.38		-15.49		0				0.6844				0.4643		94.65			369483.00	68					2449443.497255266
lua5607w.240	A		3.47	0.314080		0.329645		0.314080		0.4954			0.4720				125.93		11.30		125.53		8.20		125.73		9.75		0				0.7103				0.8875		273.25			405981.60	62					2449453.652228727
lud5842w.224	D		35.17	0.078525		0.079698		0.078525		0.1421			0.1400				-154.60		-2.19		-120.55		6.97		-137.63		2.50		1				0.9186				1.0000		15.84			400760.40	63					2449450.336416354
lua5642w.226	A		30.78	0.236035		0.241866		0.236035		0.4146			0.4046				60.32		-0.41		90.06		7.13		75.13		3.48		1				0.5643				0.9111		165.29			401750.40	63					2449450.751313206
luc5795w.223	C		37.66	0.162168		0.165351		0.162168		0.3023			0.2965				-82.24		-3.07		-46.03		6.89		-64.19		2.01		0				0.7402				0.1309		164.48			400167.00	63					2449450.129453866
lud5639w.266	D		60.33	0.069086		0.069754		0.069086		0.1728			0.1711				46.72		20.56		-15.26		10.15		14.87		17.76		0				0.4925				0.0000		359.50			398184.60	63					2449459.0423794906
lud5898w.191	D		116.9	0.023302		0.023302		0.023302		0.2790			0.2790				64.68		-20.77		-177.95		4.36		126.39		-15.48		0				0.6832				0.4434		94.64			369482.50	68					2449443.497245544
lua5929w.243	A		8.59	0.306264		0.317980		0.306264		0.4822			0.4644				-91.69		13.43		-98.74		8.43		-95.24		10.95		1				0.7532				0.7889		321.94			406168.00	62					2449454.275111921
lub5822w.224	B		35.18	0.138599		0.140625		0.138599		0.2508			0.2472				-154.58		-2.19		-120.53		6.97		-137.61		2.50		1				0.9187				1.0000		15.83			400764.80	63					2449450.336377465
lub5716w.247	B		17.27	0.203584		0.204312		0.203584		0.3200			0.3188				-21.22		15.94		-37.31		8.74		-29.38		12.46		1				0.6013				0.9970		335.59			406021.10	62					2449455.1043216204
lue5688w.271	E		72.1	0.104853		0.105139		0.104853		0.3237			0.3229				46.22		19.38		-28.34		10.52		8.04		18.55		0				0.4753				0.0000		4.59			393905.30	64					2449460.078548866
lud5802w.260	D		46.53	0.078693		0.080362		0.078693		0.1626			0.1593				119.46		20.60		72.41		9.71		95.29		16.46		0				0.6096				0.5690		352.97			402053.90	63					2449457.799068403
lub5720w.216	B		53.98	0.111252		0.112035		0.111252		0.2511			0.2494				64.69		-9.13		116.44		6.35		90.66		-1.54		1				0.6359				0.9478		164.96			395433.20	64					2449448.6784506366
lud6058w.219	D		46.92	0.062325		0.062462		0.062325		0.1270			0.1268				-153.67		-6.57		-108.71		6.58		-131.19		0.01		1				0.9200				1.0000		164.42			397309.00	63					2449449.303739907
lub5693w.239	B		3.4	    0.201050		0.201825		0.201050		0.3033			0.3021				-161.77		10.55		-159.98		8.13		-160.87		9.34		1				0.8682				1.0000		234.03			405813.80	62					2449453.4453523494
lub5766w.223	B		37.66	0.162395		0.165872		0.162395		0.3032			0.2969				-82.22		-3.08		-46.01		6.89		-64.17		2.00		0				0.7402				0.1337		164.47			400172.90	63					2449450.129400162
lud5629w.198	D		98.5	0.030101		0.030101		0.030101		0.1821			0.1821				-77.45		-20.09		19.70		4.92		-26.96		-11.37		1				0.7286				1.0000		177.28			377320.40	67					2449444.947905139
lue5626w.196	E		103.74	0.054267		0.054828		0.054267		0.3943			0.3903				66.16		-20.55		168.97		4.76		119.80		-12.52		1				0.7013				0.8333		179.44			375032.40	67					2449444.5333649884
lue5671w.261	E		48.81	0.153792		0.154435		0.153792		0.3220			0.3206				47.38		20.69		-2.13		9.78		21.94		16.69		0				0.5012				0.0000		354.08			401515.60	63					2449458.006093345
luc5843w.224	C		35.17	0.137740		0.139686		0.137740		0.2491			0.2456				-154.60		-2.19		-120.55		6.97		-137.63		2.50		1				0.9186				1.0000		15.84			400759.80	63					2449450.336420984
lud4863w.235	D		10.65	0.116585		0.116826		0.116585		0.1782			0.1778				129.45		7.36		139.95		7.82		134.70		7.62		1				0.7358				0.9658		177.84			405559.30	62					2449452.6123643517
lub6132w.276	B		84.16	0.079242		0.079242		0.079242		0.3205			0.3205				45.70		17.15		-41.47		10.88		1.37		19.01		0				0.4500				0.0000		9.15			388757.10	65					2449461.114859595
lue7553l.234	E		12.79	0.177237		0.177237		0.177237		0.2723			0.2723				-159.18		6.54		-146.56		7.74		-152.88		7.18		1				0.8856				1.0000		174.69			404906.00	62					2449452.408263831
lub5883w.281	B		96.6	0.061482		0.061482		0.061482		0.3507			0.3507				45.16		13.94		-54.61		11.24		-5.08		19.12		0				0.4777				0.0323		12.97			382935.70	66					2449462.151212442
lud5657w.241	D		4.77	0.126895		0.127232		0.126895		0.1915			0.1910				53.43		12.03		50.83		8.28		52.12		10.16		1				0.5410				0.6768		300.14			406168.90	62					2449453.8596942825
luc8124w.245	C		12.92	0.205447		0.212345		0.205447		0.3264			0.3158				123.49		14.74		111.95		8.59		117.66		11.72		1				0.6938				0.8592		330.59			406145.00	62					2449454.68978331
lub5707w.190	B		119.64	0.041383		0.042856		0.041383		0.5801			0.5601				136.37		-20.64		-103.29		4.28		-160.29		-16.09		1				0.9744				1.0000		95.88			368425.00	68					2449443.289909456
lue5761w.247	E		17.28	0.212025		0.214302		0.212025		0.3356			0.3321				-21.25		15.94		-37.35		8.74		-29.41		12.46		1				0.6009				1.0000		335.59			406011.70	62					2449455.1044091205
lue5745w.187	E		128.28	0.037231		0.039021		0.037231		0.8145			0.7771				-8.71		-19.91		120.60		4.04		59.52		-18.00		1				0.6620				0.9944		190.11			365453.20	69					2449442.668107315
luc5614w.256	C		37.44	0.174428		0.174482		0.174428		0.3183			0.3182				48.31		19.81		11.03		9.41		29.21		15.38		0				0.5070				0.0000		348.40			403907.80	62					2449456.96971213
lua5886w.297	A		139.59	0.027178		0.027178		0.027178		1.1514			1.1514				-27.53		-1.20		-168.26		12.37		-96.03		16.22		0				0.6938				0.6765		17.75			364019.40	69					2449465.4664152893
lud6163w.294	D		131.17	0.019395		0.019625		0.019395		0.4823			0.4767				-171.77		2.00		55.37		12.16		123.25		17.25		1				0.6754				0.7026		17.93			367184.20	69					2449464.845299051
luc5473w.242	C		6.59	0.231068		0.232195		0.231068		0.3506			0.3489				-19.73		12.75		-24.57		8.36		-22.17		10.56		1				0.6072				0.8802		314.06			405980.60	62					2449454.069096331
luc5733w.208	C		73.22	0.085687		0.085734		0.085687		0.2702			0.2700				-77.38		-15.19		-6.65		5.72		-41.39		-5.80		0				0.7107				0.5490		168.70			388237.50	65					2449447.020690671
lub5709w.210	B		68.33	0.085814		0.085814		0.085814		0.2452			0.2452				138.30		-13.80		-155.87		5.87		171.66		-4.72		1				0.8370				1.0000		167.47			390197.70	65					2449447.435116921
luc5783w.191	C		116.92	0.044045		0.044679		0.044045		0.5355			0.5279				64.76		-20.77		-177.87		4.36		126.47		-15.48		0				0.6842				0.4634		94.69			369470.20	68					2449443.497021933
lua5937w.214	A		58.74	0.155290		0.156497		0.155290		0.3776			0.3747				-150.68		-10.76		-94.34		6.19		-122.33		-2.59		1				0.9152				1.0000		165.61			393799.50	64					2449448.2640234604
luc5605w.194	C		109.1	0.047622		0.047622		0.047622		0.4156			0.4156				-150.39		-20.80		-41.82		4.60		-93.55		-13.69		1				0.8558				1.0000		181.70			372770.80	68					2449444.11896978
lub5716w.252	B		28.44	0.181144		0.181531		0.181144		0.3053			0.3046				-22.78		18.42		-50.50		9.11		-36.92		14.16		1				0.6057				1.0000		343.49			405166.20	62					2449456.1407563426
luc5766w.190	C		119.65	0.040779		0.042254		0.040779		0.5722			0.5522				136.33		-20.64		-103.33		4.28		-160.33		-16.09		1				0.9750				1.0000		95.85			368431.90	68					2449443.290021493
luc5661w.238	C		4.64	0.228861		0.233060		0.228861		0.3507			0.3444				-89.37		9.78		-85.40		8.05		-87.38		8.92		1				0.7515				0.8239		205.71			405648.50	62					2449453.238232245
lub5695w.249	B		21.74	0.175728		0.180062		0.175728		0.2890			0.2820				-165.91		17.02		173.39		8.89		-176.43		13.16		1				0.8503				1.0000		339.19			405767.10	62					2449455.518954375
lud5631w.196	D		103.74	0.028521		0.028562		0.028521		0.2054			0.2051				66.16		-20.55		168.97		4.76		119.80		-12.52		1				0.7013				0.5981		179.44			375032.60	67					2449444.5333747105
lud5732w.208	D		73.22	0.043448		0.043448		0.043448		0.1369			0.1369				-77.38		-15.19		-6.65		5.72		-41.39		-5.80		0				0.7107				0.5490		168.70			388237.70	65					2449447.0206860416
lub6055w.286	B		109.49	0.046173		0.046201		0.046173		0.4092			0.4089				44.66		9.87		-67.73		11.60		-11.29		18.82		0				0.5769				0.2727		15.84			376747.40	67					2449463.187482986
lue5733w.186	E		131.08	0.033749		0.033787		0.033749		0.8261			0.8251				62.86		-19.55		-164.83		3.96		132.70		-18.67		0				0.6638				0.3180		191.38			364553.50	69					2449442.4610076966
lue5753w.208	E		73.22	0.087617		0.087789		0.087617		0.2766			0.2761				-77.39		-15.19		-6.66		5.72		-41.40		-5.80		0				0.7107				0.5490		168.69			388235.70	65					2449447.0207295604
lua5230w.251	A		26.2	0.241203		0.243897		0.241203		0.4033			0.3988				49.46		17.99		24.10		9.04		36.54		13.84		0				0.5150				0.1037		342.13			405388.90	62					2449455.9335925695
lua6064w.286	A		109.49	0.056893		0.056893		0.056893		0.5039			0.5039				44.66		9.87		-67.73		11.60		-11.29		18.82		0				0.5769				0.2835		15.84			376748.60	67					2449463.187497801
lub5958w.212	B		63.51	0.103932		0.103932		0.103932		0.2718			0.2718				-6.17		-12.32		54.86		6.03		24.64		-3.65		0				0.6568				0.0000		166.43			392047.30	64					2449447.8496619905
lub6167j.102	B		13.52	0.212032		0.212032		0.212032		0.3266			0.3266				36.03		5.66		25.99		-2.93		31.00		1.37		0				0.5792				0.0000		243.52			405344.70	62					2449424.934548137
lub5787w.215	B		56.33	0.101291		0.101749		0.101291		0.2363			0.2353				137.03		-9.95		-168.94		6.27		164.18		-2.07		1				0.8017				0.9970		165.26			394634.10	64					2449448.4711972917
lua5751w.247	A		17.28	0.281277		0.287477		0.281277		0.4502			0.4405				-21.25		15.94		-37.34		8.74		-29.41		12.46		1				0.6009				1.0000		335.60			406013.80	62					2449455.104389676
lub5637w.241	B		4.77	0.233438		0.234117		0.233438		0.3524			0.3514				53.45		12.03		50.85		8.28		52.14		10.16		1				0.5403				0.6768		300.14			406173.70	62					2449453.8596553933
luc5834w.230	C		21.7	0.186369		0.188496		0.186369		0.3025			0.2990				130.24		3.12		151.41		7.44		140.79		5.37		1				0.7467				0.9560		167.97			403429.50	62					2449451.5807324653
lue5889w.255	E		35.17	0.161598		0.164555		0.161598		0.2935			0.2882				120.50		19.52		85.63		9.34		102.65		15.09		0				0.6448				0.4250		347.22			404272.00	62					2449456.7625063425
lue5739w.191	E		116.85	0.044836		0.045540		0.044836		0.5441			0.5357				64.78		-20.77		-177.84		4.36		126.49		-15.49		0				0.6839				0.4680		94.56			369465.70	68					2449443.4969390626
lud6012w.277	D		86.61	0.040735		0.040958		0.040735		0.1763			0.1754				-26.42		16.58		-116.11		10.95		-71.95		19.06		0				0.6813				0.8679		9.96			387639.40	65					2449461.322156991
luc5783w.224	C		35.17	0.137293		0.139239		0.137293		0.2483			0.2449				-154.56		-2.19		-120.51		6.97		-137.59		2.50		1				0.9187				1.0000		15.83			400773.00	63					2449450.336304317
lue5861w.187	E		128.28	0.036780		0.038610		0.036780		0.8059			0.7677				-8.79		-19.91		120.52		4.04		59.44		-18.00		1				0.6620				0.9944		190.11			365470.90	69					2449442.6683355556
luc5751w.260	C		46.52	0.138934		0.138934		0.138934		0.2812			0.2812				119.49		20.60		72.44		9.71		95.32		16.46		0				0.6099				0.5678		352.97			402059.70	63					2449457.7989665507
lue5801w.209	E		70.76	0.079768		0.079984		0.079768		0.2397			0.2391				-149.52		-14.51		-81.26		5.80		-114.86		-5.26		1				0.9084				1.0000		168.05			389229.70	65					2449447.2279073265
luc5681w.192	C		114.18	0.041483		0.041483		0.041483		0.4426			0.4426				-6.95		-20.84		107.47		4.44		53.13		-14.88		1				0.5511				0.9244		93.48			370553.20	68					2449443.704365428
lud5834w.191	D		116.9	0.023082		0.023082		0.023082		0.2764			0.2764				64.72		-20.77		-177.91		4.36		126.43		-15.48		0				0.6834				0.4480		94.67			369475.80	68					2449443.497123785
luc5943w.275	C		81.71	0.078922		0.078922		0.078922		0.3007			0.3007				117.81		17.67		33.16		10.81		74.69		18.94		0				0.5331				0.4502		8.27			389848.10	65					2449460.907575833
lub7338w.244	B		10.75	0.186099		0.188383		0.186099		0.2874			0.2839				-164.13		14.10		-173.43		8.51		-168.83		11.34		1				0.8552				1.0000		326.99			406162.20	62					2449454.482521493
lue5673w.186	E		131.07	0.033475		0.033589		0.033475		0.8208			0.8180				62.91		-19.55		-164.78		3.96		132.75		-18.67		0				0.6677				0.3148		191.36			364543.90	69					2449442.4608910303
luc6067w.219	C		46.92	0.110351		0.110498		0.110351		0.2248			0.2245				-153.67		-6.57		-108.72		6.58		-131.20		0.01		1				0.9200				1.0000		164.42			397307.60	63					2449449.3037547222
lud5839w.281	D		96.59	0.031792		0.031885		0.031792		0.1818			0.1813				45.19		13.94		-54.58		11.24		-5.05		19.12		0				0.4770				0.0282		12.96			382931.10	66					2449462.1511295717
lua5759w.203	A		85.66	0.096018		0.096057		0.096018		0.4035			0.4034				-76.86		-18.12		6.69		5.32		-33.89		-8.55		1				0.6935				0.8386		172.51			382972.20	66					2449445.983842002
lua5794w.205	A		80.67	0.103467		0.103665		0.103467		0.3853			0.3846				139.10		-17.05		-142.57		5.48		179.21		-7.44		1				0.8842				0.9965		170.87			385147.40	65					2449446.3983694096
lua5795w.211	A		65.91	0.130580		0.131359		0.130580		0.3587			0.3566				66.09		-13.07		129.50		5.95		98.16		-4.18		1				0.6886				0.8359		166.95			391136.90	64					2449447.642376632
lub5653w.258	B		41.99	0.144234		0.145359		0.144234		0.2785			0.2764				-96.19		20.28		-138.33		9.56		-117.81		15.94		1				0.7355				1.0000		350.70			403044.40	62					2449457.384517847
luc5690w.250	C		23.96	0.184965		0.187270		0.184965		0.3048			0.3011				121.77		17.52		98.74		8.96		110.05		13.50		1				0.6692				0.6860		340.71			405594.10	62					2449455.726270463
lud5680w.192	D		114.18	0.020251		0.020251		0.020251		0.2160			0.2160				-6.95		-20.84		107.47		4.44		53.13		-14.88		1				0.5511				0.9370		93.48			370552.90	68					2449443.7043607985
lud5782w.224	D		35.17	0.078731		0.079952		0.078731		0.1426			0.1404				-154.56		-2.19		-120.51		6.97		-137.59		2.50		1				0.9187				1.0000		15.83			400773.50	63					2449450.3362996876
lua5805w.223	A		37.66	0.233438		0.243174		0.233438		0.4446			0.4268				-82.25		-3.07		-46.03		6.89		-64.19		2.01		0				0.7400				0.1309		164.48			400164.80	63					2449450.12947331
lud5905w.297	D		139.59	0.015178		0.015178		0.015178		0.6430			0.6430				-27.55		-1.20		-168.27		12.37		-96.04		16.21		0				0.6927				0.6765		17.75			364023.40	69					2449465.4664495485
lub5787w.188	B		125.22	0.042095		0.042134		0.042095		0.7477			0.7470				-80.42		-20.21		45.89		4.12		-13.82		-17.35		1				0.8953				1.0000		98.39			366424.20	69					2449442.8755978355
lub5800w.221	B		42.28	0.137214		0.138008		0.137214		0.2653			0.2638				62.69		-4.84		103.27		6.74		82.94		1.01		1				0.5819				0.9751		164.31			398971.70	63					2449449.7148125693
lue5708w.199	E		95.9	0.052936		0.052936		0.052936		0.2956			0.2956				-149.26		-19.78		-54.89		5.00		-100.31		-10.80		1				0.8813				1.0000		176.26			378463.30	67					2449445.1550603127
lua5877w.214	A		58.72	0.155324		0.156364		0.155324		0.3772			0.3746				-150.64		-10.76		-94.30		6.19		-122.29		-2.59		1				0.9150				1.0000		165.61			393808.60	64					2449448.263906794
lue5769w.203	E		85.66	0.072867		0.072867		0.072867		0.3061			0.3061				-76.86		-18.12		6.68		5.32		-33.90		-8.55		1				0.6936				0.8386		172.50			382971.80	66					2449445.983861447
lue5088w.253	E		30.68	0.163796		0.163984		0.163796		0.2808			0.2805				-95.04		18.82		-125.13		9.19		-110.41		14.48		1				0.7397				0.9821		344.78			404900.00	62					2449456.3480309956
lud6047j.102	D		13.52	0.110259		0.110259		0.110259		0.1699			0.1699				36.13		5.66		26.10		-2.93		31.11		1.37		0				0.5786				0.0000		243.54			405365.10	62					2449424.9342610994
lua5831w.221	A		42.27	0.193695		0.195909		0.193695		0.3766			0.3723				62.67		-4.84		103.25		6.74		82.92		1.01		1				0.5813				0.9751		164.31			398965.10	63					2449449.7148755323
lue5978w.279	E		91.57	0.068811		0.069405		0.068811		0.3416			0.3387				-170.64		15.33		94.63		11.10		141.46		19.12		1				0.8038				1.0000		11.53			385329.10	65					2449461.7367001968
lub5647w.190	B		119.67	0.040161		0.041514		0.040161		0.5627			0.5443				136.41		-20.64		-103.25		4.28		-160.25		-16.09		1				0.9747				1.0000		95.91			368418.00	68					2449443.289792789
lua5806w.270	A		69.72	0.134311		0.134311		0.134311		0.3943			0.3943				118.32		19.70		46.28		10.45		81.39		18.42		0				0.5576				0.4037		3.60			394835.10	64					2449459.871296678
lua5851w.187	A		128.28	0.037520		0.037520		0.037520		0.7831			0.7831				-8.78		-19.91		120.53		4.04		59.45		-18.00		1				0.6620				0.9944		190.12			365469.40	69					2449442.668316111
lue5719w.273	E		76.89	0.073955		0.073955		0.073955		0.2522			0.2522				-98.01		18.61		-177.61		10.67		-138.68		18.78		1				0.7843				1.0000		6.49			391942.50	64					2449460.4931157175
lue5775w.206	E		78.14	0.071833		0.072174		0.071833		0.2531			0.2519				66.82		-16.46		142.58		5.56		105.53		-6.89		1				0.7176				0.7797		170.08			386184.50	65					2449446.6062579397
luc5856w.270	C		69.72	0.100126		0.100126		0.100126		0.2939			0.2939				118.28		19.70		46.25		10.45		81.36		18.42		0				0.5578				0.4037		3.60			394834.70	64					2449459.8713939004
luc8064w.245	C		12.9	0.206155		0.212925		0.206155		0.3273			0.3168				123.53		14.74		111.99		8.59		117.70		11.72		1				0.6945				0.8617		330.57			406158.20	62					2449454.6896666437
lue5965w.283	E		101.71	0.048562		0.048562		0.048562		0.3260			0.3260				-99.03		12.41		156.16		11.38		-151.58		19.05		1				0.8454				0.9877		14.23			380479.10	66					2449462.5656702896
lue5608w.256	E		37.45	0.179451		0.179650		0.179451		0.3277			0.3274				48.31		19.81		11.03		9.41		29.21		15.38		0				0.5070				0.0000		348.39			403908.90	62					2449456.9696977776
lue5718w.271	E		72.09	0.104691		0.105025		0.104691		0.3233			0.3223				46.20		19.38		-28.36		10.52		8.02		18.55		0				0.4754				0.0000		4.59			393905.40	64					2449460.0786071992
lua5818w.230	A		21.7	0.275658		0.286356		0.275658		0.4595			0.4423				130.25		3.12		151.42		7.44		140.80		5.37		1				0.7470				0.9560		167.96			403433.70	62					2449451.580698669
luc5787w.204	C		83.16	0.063713		0.063713		0.063713		0.2514			0.2514				-149.10		-17.60		-68.18		5.40		-107.58		-7.99		1				0.8997				1.0000		171.65			384051.30	66					2449446.1917863195
lua5831w.223	A		37.66	0.233662		0.244019		0.233662		0.4461			0.4272				-82.27		-3.07		-46.05		6.89		-64.21		2.01		0				0.7404				0.1309		164.48			400159.00	63					2449450.129526551
lud5931w.297	D		139.59	0.014838		0.014838		0.014838		0.6286			0.6286				-27.56		-1.20		-168.29		12.37		-96.06		16.22		0				0.6910				0.6765		17.76			364029.80	69					2449465.4665027894
lua5832w.270	A		69.72	0.133700		0.133700		0.133700		0.3925			0.3925				118.30		19.70		46.26		10.45		81.37		18.42		0				0.5579				0.4068		3.60			394834.90	64					2449459.871349919
lue5741w.206	E		78.15	0.072569		0.073036		0.072569		0.2561			0.2545				66.84		-16.46		142.60		5.56		105.55		-6.89		1				0.7172				0.7797		170.08			386186.80	65					2449446.606194514
lub5873w.228	B		26.23	0.173488		0.176253		0.173488		0.2915			0.2869				-84.73		1.37		-59.29		7.28		-72.06		4.43		0				0.7473				0.2246		166.35			402638.60	63					2449451.1660860996
lue7297w.244	E		10.73	0.183800		0.186940		0.183800		0.2852			0.2804				-164.11		14.10		-173.40		8.51		-168.80		11.34		1				0.8554				1.0000		327.01			406171.70	62					2449454.482439086
lua5790w.225	A		33.07	0.234243		0.240589		0.234243		0.4207			0.4096				132.84		-1.30		164.73		7.05		148.72		2.99		1				0.7634				0.9832		164.92			401262.90	63					2449450.543928611
lub5800w.223	B		37.66	0.161942		0.165521		0.161942		0.3026			0.2961				-82.24		-3.07		-46.03		6.89		-64.19		2.01		0				0.7402				0.1309		164.48			400165.90	63					2449450.129463588
lua6211w.288	A		114.78	0.053901		0.053901		0.053901		0.5896			0.5896				-99.44		8.03		143.10		11.74		-157.64		18.56		1				0.8964				1.0000		16.68			374245.70	67					2449463.6017889814
lue5833w.287	E		112.12	0.047397		0.047397		0.047397		0.4650			0.4650				-27.37		8.96		-142.29		11.67		-84.44		18.69		1				0.6017				0.7234		16.27			375488.50	67					2449463.394574294
luc5928w.267	C		62.67	0.108561		0.108561		0.108561		0.2798			0.2798				-25.41		20.41		-89.89		10.23		-58.53		17.94		1				0.6835				0.9531		0.55			397402.70	63					2449459.249667558
lud5669w.256	D		37.44	0.090336		0.090641		0.090336		0.1653			0.1648				48.27		19.81		10.99		9.41		29.17		15.38		0				0.5069				0.0000		348.40			403899.80	62					2449456.969819074
lua5805w.221	A		42.28	0.193540		0.196177		0.193540		0.3772			0.3721				62.69		-4.84		103.27		6.74		82.94		1.01		1				0.5819				0.9751		164.31			398970.70	63					2449449.714822292
lub5872w.214	B		58.72	0.097972		0.098108		0.097972		0.2366			0.2363				-150.63		-10.76		-94.29		6.19		-122.28		-2.59		1				0.9155				1.0000		165.61			393809.30	64					2449448.2638970716
lub6029w.286	B		109.49	0.045405		0.045405		0.045405		0.4021			0.4021				44.68		9.87		-67.71		11.60		-11.27		18.82		0				0.5758				0.2652		15.83			376743.20	67					2449463.187429745
lud6049w.286	D		109.49	0.024144		0.024144		0.024144		0.2138			0.2138				44.67		9.87		-67.72		11.60		-11.28		18.82		0				0.5773				0.5487		15.84			376746.30	67					2449463.1874686345
lue5797w.260	E		46.53	0.140927		0.141026		0.140927		0.2854			0.2852				119.46		20.60		72.41		9.71		95.29		16.46		0				0.6096				0.5690		352.97			402054.40	63					2449457.7990586804
lua5794w.207	A		75.69	0.108370		0.108410		0.108370		0.3600			0.3599				-5.25		-15.84		67.98		5.64		32.09		-6.34		0				0.6176				0.1020		169.36			387224.20	65					2449446.813421354
lue5180w.251	E		26.18	0.201754		0.204397		0.201754		0.3379			0.3335				49.50		17.99		24.13		9.04		36.57		13.84		0				0.5151				0.1092		342.13			405398.20	62					2449455.9334953474
lub5790w.211	B		65.91	0.089160		0.089160		0.089160		0.2435			0.2435				66.09		-13.07		129.50		5.95		98.16		-4.18		1				0.6886				0.8359		166.95			391137.50	64					2449447.64236691
lua5813w.186	A		131.07	0.034459		0.034459		0.034459		0.8420			0.8420				62.81		-19.55		-164.88		3.96		132.65		-18.67		0				0.6646				0.3077		191.39			364566.40	69					2449442.461163252
lue6221w.288	E		114.78	0.043211		0.043211		0.043211		0.4726			0.4726				-99.45		8.03		143.09		11.74		-157.65		18.56		1				0.8964				1.0000		16.68			374247.40	67					2449463.601808426
lud5689w.249	D		21.73	0.102973		0.103796		0.102973		0.1666			0.1653				-165.90		17.02		173.40		8.89		-176.42		13.16		1				0.8499				1.0000		339.18			405768.60	62					2449455.518940023
lue5913w.243	E		8.6	    0.210244		0.216984		0.210244		0.3291			0.3188				-91.68		13.43		-98.73		8.43		-95.23		10.95		1				0.7531				0.7889		321.95			406171.90	62					2449454.275078125
luc4868w.235	C		10.64	0.206814		0.213006		0.206814		0.3249			0.3154				129.45		7.36		139.95		7.82		134.70		7.62		1				0.7358				0.9658		177.84			405558.10	62					2449452.6123740743
lue5835w.209	E		70.77	0.079358		0.079531		0.079358		0.2384			0.2379				-149.55		-14.51		-81.29		5.80		-114.89		-5.26		1				0.9086				1.0000		168.06			389226.40	65					2449447.2279707524
lub5831w.217	B		51.6	0.126537		0.127323		0.126537		0.2758			0.2741				-7.69		-8.29		41.78		6.43		17.10		-1.02		0				0.6701				0.0239		164.72			396195.60	64					2449448.8857816434
lud8169w.265	D		58.02	0.070943		0.073092		0.070943		0.1743			0.1692				118.81		20.67		59.34		10.08		88.24		17.57		1				0.5783				0.5354		358.42			398925.00	63					2449458.835194317
luc5693w.229	C		23.96	0.155922		0.156277		0.155922		0.2544			0.2538				-157.24		2.25		-133.93		7.36		-145.63		4.91		1				0.9028				1.0000		167.07			403051.00	62					2449451.3733838657
lue5828w.230	E		21.7	0.188444		0.195003		0.188444		0.3129			0.3024				130.25		3.12		151.42		7.44		140.80		5.37		1				0.7470				0.9560		167.97			403431.30	62					2449451.5807181136
lua5744w.210	A		68.34	0.132535		0.133106		0.132535		0.3804			0.3788				138.28		-13.80		-155.90		5.87		171.64		-4.72		1				0.8370				1.0000		167.45			390193.80	65					2449447.435184977
lud5774w.203	D		85.66	0.036459		0.036459		0.036459		0.1532			0.1532				-76.87		-18.12		6.68		5.32		-33.90		-8.55		1				0.6935				0.8386		172.50			382971.60	66					2449445.983871169
luc5844w.281	C		96.58	0.061744		0.061744		0.061744		0.3520			0.3520				45.18		13.94		-54.59		11.24		-5.06		19.12		0				0.4775				0.0321		12.96			382931.60	66					2449462.151139294
lud5766w.192	D		114.17	0.020239		0.020239		0.020239		0.2158			0.2158				-7.01		-20.84		107.41		4.44		53.07		-14.88		1				0.5495				0.9368		93.47			370561.20	68					2449443.704530706
lub7161w.290	B		120.17	0.037382		0.037382		0.037382		0.5185			0.5185				115.44		6.08		-7.14		11.88		54.99		18.21		0				0.5185				0.4601		17.30			372072.80	68					2449464.019075683
luc5895w.255	C		35.18	0.162704		0.163899		0.162704		0.2923			0.2902				120.50		19.52		85.63		9.34		102.65		15.09		0				0.6448				0.4250		347.22			404270.80	62					2449456.7625206946
lua6141w.276	A		84.16	0.093861		0.093861		0.093861		0.3797			0.3797				45.69		17.15		-41.48		10.88		1.36		19.01		0				0.4496				0.0000		9.15			388757.50	65					2449461.1148744095
luc5662w.241	C		4.77	0.241408		0.241921		0.241408		0.3641			0.3633				53.43		12.03		50.83		8.28		52.12		10.16		1				0.5410				0.6768		300.14			406167.80	62					2449453.8597040046
lud7387w.264	D		55.7	0.062780		0.063151		0.062780		0.1453			0.1444				-169.08		20.74		133.94		10.01		161.63		17.37		1				0.8532				1.0000		357.37			399627.50	63					2449458.627994444
lud5623w.239	D		3.41	0.118794		0.118891		0.118794		0.1786			0.1785				-161.72		10.55		-159.93		8.13		-160.82		9.34		1				0.8683				1.0000		234.03			405830.60	62					2449453.4452162385
lue5707w.186	E		131.07	0.034002		0.034040		0.034002		0.8318			0.8309				62.88		-19.55		-164.81		3.96		132.72		-18.67		0				0.6646				0.3148		191.36			364549.10	69					2449442.460954456
lud5630w.194	D		109.1	0.022436		0.022436		0.022436		0.1958			0.1958				-150.40		-20.80		-41.83		4.60		-93.56		-13.69		1				0.8554				0.9622		181.69			372772.60	68					2449444.1190183912
lua5204w.251	A		26.19	0.241012		0.243613		0.241012		0.4028			0.3985				49.48		17.99		24.11		9.04		36.55		13.84		0				0.5149				0.1063		342.13			405394.00	62					2449455.9335393286
lua5691w.261	A		48.81	0.182617		0.182617		0.182617		0.3807			0.3807				47.37		20.69		-2.15		9.79		21.92		16.70		0				0.5014				0.0000		354.08			401513.60	63					2449458.006132234
lua5819w.191	A		116.91	0.050860		0.050860		0.050860		0.6093			0.6093				64.73		-20.77		-177.90		4.36		126.44		-15.48		0				0.6842				0.4315		94.69			369474.20	68					2449443.497094618
luc5894w.296	C		136.75	0.030821		0.031804		0.030821		1.1072			1.0729				44.47		-0.12		-93.61		12.30		-22.83		16.60		1				0.7428				0.9935		17.89			364996.80	69					2449465.2590875
lub5671w.262	B		51.1	0.132365		0.132568		0.132365		0.2851			0.2847				-24.82		20.75		-76.82		9.86		-51.55		16.93		1				0.6639				0.9970		355.19			400918.70	63					2449458.2135096528
luc7426w.264	C		55.7	0.113604		0.113604		0.113604		0.2613			0.2613				-169.11		20.74		133.92		10.01		161.60		17.37		1				0.8533				1.0000		357.36			399624.80	63					2449458.6280675926
luc5913w.293	C		128.36	0.037491		0.037491		0.037491		0.7860			0.7860				-103.36		2.99		126.25		12.09		-167.25		17.51		1				0.9347				1.0000		17.85			369373.70	68					2449464.6484517013
lub5932w.214	B		58.73	0.097656		0.097839		0.097656		0.2360			0.2356				-150.68		-10.76		-94.34		6.19		-122.33		-2.59		1				0.9152				1.0000		165.60			393800.30	64					2449448.2640137384
luc5868w.267	C		62.67	0.107857		0.107857		0.107857		0.2780			0.2780				-25.37		20.41		-89.85		10.23		-58.49		17.94		1				0.6841				0.9531		0.55			397405.10	63					2449459.249550891
lue5771w.187	E		128.28	0.036743		0.038498		0.036743		0.8035			0.7669				-8.73		-19.91		120.58		4.04		59.50		-18.00		1				0.6634				0.9944		190.11			365457.30	69					2449442.6681605554
lue6195w.288	E		114.78	0.042906		0.042906		0.042906		0.4693			0.4693				-99.43		8.03		143.11		11.74		-157.63		18.56		1				0.8959				1.0000		16.68			374242.60	67					2449463.601755185
lue6207w.292	E		125.61	0.038132		0.038593		0.038132		0.6988			0.6904				-27.71		4.08		-155.39		12.02		-90.41		17.78		0				0.6508				0.6851		17.74			369438.00	68					2449464.4308057525
lue5829w.191	E		116.91	0.045489		0.046270		0.045489		0.5543			0.5450				64.72		-20.77		-177.90		4.36		126.43		-15.49		0				0.6834				0.4495		94.68			369475.30	68					2449443.4971140623
luc5707w.208	C		73.21	0.086015		0.086015		0.086015		0.2710			0.2710				-77.36		-15.19		-6.63		5.72		-41.37		-5.80		0				0.7103				0.5490		168.70			388240.10	65					2449447.0206374307
lue5786w.217	E		51.61	0.135211		0.137101		0.135211		0.2970			0.2929				-7.66		-8.29		41.81		6.43		17.13		-1.02		0				0.6698				0.0239		164.71			396203.50	64					2449448.8856941434
lud6088w.219	D		46.93	0.062115		0.062252		0.062115		0.1266			0.1264				-153.69		-6.57		-108.73		6.58		-131.21		0.01		1				0.9205				1.0000		164.42			397303.40	63					2449449.3037982406
lud5894w.255	D		35.18	0.090015		0.092289		0.090015		0.1646			0.1606				120.50		19.52		85.63		9.34		102.65		15.09		0				0.6448				0.4250		347.22			404271.20	62					2449456.762516065
lue5795w.192	E		114.17	0.041639		0.041639		0.041639		0.4440			0.4440				-7.02		-20.84		107.39		4.44		53.06		-14.88		1				0.5495				0.9282		93.48			370563.90	68					2449443.70458441
lud5871w.297	D		139.59	0.015307		0.015307		0.015307		0.6485			0.6485				-27.52		-1.20		-168.25		12.37		-96.02		16.22		0				0.6938				0.6765		17.75			364015.90	69					2449465.4663861226
lud4844h.065	D		76.7	0.036775		0.037036		0.036775		0.1257			0.1249				-168.08		-20.79		-90.03		-5.93		-127.62		-16.99		1				0.9540				1.0000		248.10			379330.60	66					2449417.258166435
lue5713w.272	E		74.48	0.090567		0.090661		0.090567		0.2934			0.2931				-25.88		19.01		-102.95		10.59		-65.30		18.66		1				0.7074				0.8820		5.54			392940.30	64					2449460.285776748
luc5979w.283	C		101.71	0.048254		0.048254		0.048254		0.3240			0.3240				-99.04		12.41		156.15		11.38		-151.59		19.05		1				0.8454				0.9876		14.23			380480.70	66					2449462.565694826
lua5672w.239	A		3.41	0.316328		0.325185		0.316328		0.4886			0.4753				-161.75		10.55		-159.96		8.13		-160.85		9.34		1				0.8683				1.0000		234.03			405819.20	62					2449453.445308831
lua5726w.250	A		23.96	0.262403		0.268312		0.262403		0.4368			0.4272				121.74		17.52		98.72		8.96		110.02		13.50		1				0.6693				0.6802		340.70			405586.90	62					2449455.726343148
lud5912w.293	D		128.36	0.019921		0.020413		0.019921		0.4279			0.4176				-103.36		2.99		126.25		12.09		-167.25		17.51		1				0.9347				1.0000		17.85			369373.30	68					2449464.6484470717
lue5658w.271	E		72.1	0.104579		0.105054		0.104579		0.3235			0.3220				46.24		19.38		-28.32		10.52		8.06		18.55		0				0.4750				0.0000		4.59			393905.30	64					2449460.0784905325
luc5094w.253	C		30.69	0.163556		0.163607		0.163556		0.2802			0.2801				-95.04		18.82		-125.13		9.19		-110.41		14.48		1				0.7397				0.9821		344.77			404898.80	62					2449456.3480453473
lua5903w.214	A		58.71	0.155247		0.156286		0.155247		0.3769			0.3744				-150.66		-10.76		-94.32		6.19		-122.31		-2.59		1				0.9147				1.0000		165.59			393804.40	64					2449448.2639600346
lua5762w.222	A		39.96	0.203647		0.206518		0.203647		0.3869			0.3815				-9.77		-3.96		28.62		6.82		9.38		1.51		1				0.6521				0.3446		164.36			399582.10	63					2449449.9221530673
luc5631w.194	C		109.1	0.045865		0.045865		0.045865		0.4002			0.4002				-150.40		-20.80		-41.84		4.60		-93.57		-13.69		1				0.8554				1.0000		181.69			372772.70	68					2449444.119023021
lud5710w.192	D		114.17	0.020262		0.020262		0.020262		0.2161			0.2161				-6.97		-20.84		107.45		4.44		53.11		-14.88		1				0.5509				0.9368		93.46			370555.80	68					2449443.704419132
lub7431w.264	B		55.7	0.113458		0.113458		0.113458		0.2610			0.2610				-169.11		20.74		133.91		10.01		161.60		17.37		1				0.8533				1.0000		357.36			399624.50	63					2449458.6280773147
luc5666w.262	C		51.1	0.131997		0.132265		0.131997		0.2845			0.2839				-24.82		20.75		-76.81		9.86		-51.54		16.93		1				0.6638				0.9970		355.19			400919.10	63					2449458.2134999307
lue5929w.275	E		81.71	0.078904		0.078951		0.078904		0.3008			0.3006				117.82		17.67		33.17		10.81		74.70		18.94		0				0.5339				0.4502		8.27			389847.50	65					2449460.9075512965
lua6137w.276	A		84.16	0.094033		0.094033		0.094033		0.3804			0.3804				45.69		17.15		-41.47		10.88		1.36		19.01		0				0.4495				0.0000		9.15			388757.40	65					2449461.1148693054
lub5766w.221	B		42.27	0.137011		0.137805		0.137011		0.2649			0.2634				62.72		-4.84		103.30		6.74		82.97		1.01		1				0.5828				0.9779		164.30			398978.30	63					2449449.7147491435
luc5158h.065	C		76.69	0.066277		0.072336		0.066277		0.2455			0.2250				-169.79		-20.79		-91.81		-5.93		-129.36		-16.99		1				0.9560				1.0000		248.10			379407.60	66					2449417.2631217823
luc5753w.191	C		116.87	0.045159		0.045625		0.045159		0.5456			0.5401				64.78		-20.77		-177.85		4.36		126.49		-15.48		0				0.6839				0.4764		94.60			369467.00	68					2449443.4969635997
lua5901w.285	A		106.87	0.058861		0.058861		0.058861		0.4729			0.4729				116.78		10.74		6.92		11.53		61.96		18.91		1				0.5270				0.7818		15.36			377990.00	67					2449462.9801626275
lub6244w.284	B		104.28	0.054748		0.054748		0.054748		0.4012			0.4012				-171.15		11.59		81.51		11.46		135.16		18.99		1				0.7720				1.0000		14.81			379242.80	66					2449462.772996551
lua5827w.224	A		35.18	0.230172		0.234229		0.230172		0.4178			0.4105				-154.59		-2.19		-120.54		6.97		-137.62		2.50		1				0.9187				1.0000		15.83			400763.70	63					2449450.3363871877
lud5627w.226	D		30.78	0.091604		0.091793		0.091604		0.1573			0.1570				60.33		-0.41		90.07		7.13		75.14		3.48		1				0.5644				0.9111		165.29			401753.80	63					2449450.7512840396
lud5639w.258	D		41.98	0.079867		0.081648		0.079867		0.1564			0.1530				-96.18		20.28		-138.32		9.56		-117.80		15.94		1				0.7355				1.0000		350.70			403046.00	62					2449457.38449331
lub5879w.202	B		88.2	0.069729		0.069729		0.069729		0.3130			0.3130				-4.91		-18.60		81.29		5.24		39.52		-9.11		1				0.5681				0.5273		173.38			381860.00	66					2449445.7766525927
lub6106w.276	B		84.15	0.078352		0.078352		0.078352		0.3168			0.3168				45.72		17.15		-41.45		10.88		1.39		19.01		0				0.4497				0.0000		9.14			388755.50	65					2449461.1148063424
lue5016w.236	E		8.52	0.225166		0.227486		0.225166		0.3449			0.3414				56.92		8.18		65.26		7.90		61.09		8.06		1				0.5506				0.9914		182.71			405765.00	62					2449452.8197976737
lue5689w.273	E		76.88	0.073726		0.073726		0.073726		0.2513			0.2513				-97.99		18.61		-177.59		10.67		-138.66		18.78		1				0.7842				1.0000		6.48			391941.70	64					2449460.493057384
lua5854w.207	A		75.68	0.108736		0.108776		0.108736		0.3612			0.3610				-5.29		-15.84		67.94		5.64		32.05		-6.34		0				0.6182				0.1053		169.37			387219.20	65					2449446.813538021
lub5853w.281	B		96.58	0.060781		0.060781		0.060781		0.3465			0.3465				45.18		13.94		-54.59		11.24		-5.06		19.12		0				0.4775				0.0321		12.96			382932.50	66					2449462.151154109
lua5725w.216	A		53.98	0.162749		0.164259		0.162749		0.3682			0.3648				64.69		-9.13		116.43		6.35		90.65		-1.54		1				0.6358				0.9478		164.96			395432.30	64					2449448.6784603586
lua5732w.199	A		95.9	0.074892		0.074892		0.074892		0.4182			0.4182				-149.27		-19.78		-54.90		5.00		-100.32		-10.80		1				0.8815				1.0000		176.27			378463.50	67					2449445.155104294
lue5919w.255	E		35.19	0.161981		0.165890		0.161981		0.2959			0.2889				120.48		19.52		85.61		9.34		102.63		15.09		0				0.6449				0.4281		347.21			404267.30	62					2449456.762564676
luc5795w.221	C		42.28	0.139276		0.140118		0.139276		0.2694			0.2678				62.70		-4.84		103.28		6.74		82.95		1.01		1				0.5822				0.9779		164.31			398972.70	63					2449449.7148028472
lua5781w.247	A		17.3	0.280933		0.287141		0.280933		0.4498			0.4400				-21.27		15.94		-37.36		8.74		-29.43		12.46		1				0.6007				1.0000		335.58			406007.50	62					2449455.1044480093
lue7116w.290	E		120.16	0.037674		0.037674		0.037674		0.5223			0.5223				115.47		6.08		-7.11		11.88		55.02		18.21		0				0.5190				0.4510		17.30			372064.40	68					2449464.018988183
lue5804w.189	E		122.4	0.047006		0.049056		0.047006		0.7563			0.7247				-152.00		-20.46		-28.68		4.20		-87.03		-16.72		1				0.8134				1.0000		97.09			367402.90	68					2449443.082684294
luc5711w.192	C		114.17	0.041403		0.041403		0.041403		0.4415			0.4415				-6.97		-20.84		107.45		4.44		53.11		-14.88		1				0.5509				0.9253		93.46			370556.00	68					2449443.7044237615
lud5622w.238	D		4.63	0.123079		0.123079		0.123079		0.1852			0.1852				-89.34		9.78		-85.37		8.05		-87.35		8.92		1				0.7515				0.8269		205.70			405657.60	62					2449453.2381590973
lub5602w.240	B		3.47	0.222681		0.231550		0.222681		0.3480			0.3346				125.93		11.30		125.54		8.20		125.73		9.75		1				0.7103				0.8879		273.25			405982.80	62					2449453.6522190045
lue5633w.274	E		79.3	0.082637		0.083343		0.082637		0.3001			0.2975				-170.07		18.16		107.80		10.74		148.03		18.87		1				0.8266				1.0000		7.40			390909.70	64					2449460.7002752894
lue5866w.297	E		139.59	0.030912		0.032669		0.030912		1.3841			1.3096				-27.52		-1.20		-168.24		12.37		-96.01		16.21		0				0.6938				0.6765		17.75			364014.70	69					2449465.4663764006
lua5633w.240	A		3.48	0.313277		0.328995		0.313277		0.4944			0.4708				125.91		11.30		125.51		8.20		125.71		9.75		1				0.7105				0.8875		273.24			405975.10	62					2449453.6522819675
lud5791w.217	D		51.61	0.064475		0.064706		0.064475		0.1402			0.1397				-7.66		-8.29		41.81		6.43		17.13		-1.02		0				0.6698				0.0239		164.71			396202.60	64					2449448.885703866
lua5676w.226	A		30.77	0.236334		0.241964		0.236334		0.4147			0.4051				60.30		-0.41		90.04		7.13		75.11		3.48		1				0.5643				0.9111		165.30			401743.00	63					2449450.751376632
lua5919w.275	A		81.71	0.104490		0.104490		0.104490		0.3981			0.3981				117.82		17.67		33.18		10.81		74.71		18.94		0				0.5340				0.4502		8.27			389847.00	65					2449460.907531852
lud5865w.189	D		122.41	0.019387		0.019387		0.019387		0.2990			0.2990				-152.04		-20.46		-28.72		4.20		-87.07		-16.72		1				0.8140				0.8144		97.10			367411.00	68					2449443.0828055902
lud5805w.207	D		75.69	0.046629		0.046629		0.046629		0.1549			0.1549				-5.26		-15.84		67.97		5.64		32.08		-6.34		0				0.6176				0.1020		169.36			387223.20	65					2449446.8134454284
lua5985w.268	A		65.01	0.141948		0.141948		0.141948		0.3813			0.3813				-97.50		20.21		-164.49		10.30		-131.89		18.11		1				0.7769				1.0000		1.59			396584.90	63					2449459.456855162
lue5696w.190	E		119.65	0.040923		0.042594		0.040923		0.5768			0.5542				136.37		-20.64		-103.28		4.28		-160.28		-16.10		1				0.9744				1.0000		95.89			368423.60	68					2449443.289885382
lud6048w.278	D		89.09	0.034278		0.034278		0.034278		0.1576			0.1576				-98.49		15.98		169.30		11.03		-145.21		19.10		1				0.8044				1.0000		10.76			386491.80	65					2449461.5293319793
luc5597w.238	C		4.62	0.228515		0.232662		0.228515		0.3501			0.3439				-89.33		9.78		-85.36		8.05		-87.34		8.92		1				0.7518				0.8269		205.70			405663.60	62					2449453.238110486
lub5683w.258	B		41.98	0.143887		0.145165		0.143887		0.2781			0.2757				-96.21		20.28		-138.35		9.56		-117.83		15.94		1				0.7358				1.0000		350.70			403040.60	62					2449457.3845761805
luc7538l.234	C		12.79	0.180733		0.180733		0.180733		0.2777			0.2777				-159.15		6.54		-146.53		7.74		-152.85		7.18		1				0.8858				1.0000		174.69			404914.50	62					2449452.4081958104
luc5864w.228	C		26.22	0.175820		0.179098		0.175820		0.2962			0.2908				-84.73		1.37		-59.28		7.28		-72.06		4.43		0				0.7473				0.2246		166.35			402640.30	63					2449451.1660712846
lua5789w.203	A		85.66	0.095731		0.095731		0.095731		0.4022			0.4022				-76.88		-18.12		6.67		5.32		-33.91		-8.55		1				0.6936				0.8386		172.50			382971.10	66					2449445.9839003356
luc7539l.234	C		12.79	0.179705		0.181087		0.179705		0.2782			0.2761				-159.16		6.54		-146.53		7.74		-152.85		7.18		1				0.8860				1.0000		174.69			404914.30	62					2449452.408198125
lud5600w.200	D		93.32	0.030664		0.030664		0.030664		0.1587			0.1587				138.91		-19.43		-129.47		5.08		-173.67		-10.23		1				0.9366				1.0000		175.27			379603.10	66					2449445.3621960417
lue5926w.297	E		139.59	0.030783		0.032745		0.030783		1.3873			1.3041				-27.56		-1.20		-168.29		12.37		-96.06		16.22		0				0.6910				0.6765		17.77			364028.60	69					2449465.4664930673
lua5998w.279	A		91.57	0.091058		0.091058		0.091058		0.4482			0.4482				-170.65		15.33		94.62		11.10		141.45		19.12		1				0.8039				1.0000		11.52			385330.90	65					2449461.7367390855
lue5698w.210	E		68.33	0.086645		0.086949		0.086645		0.2485			0.2476				138.31		-13.80		-155.87		5.87		171.67		-4.72		1				0.8376				1.0000		167.47			390199.10	65					2449447.4350928473
lua5960w.296	A		136.75	0.028227		0.028227		0.028227		0.9826			0.9826				44.43		-0.13		-93.66		12.30		-22.88		16.59		1				0.7453				1.0000		17.89			365012.10	69					2449465.2592185186
luc6168w.294	C		131.17	0.036578		0.038524		0.036578		0.9469			0.8990				-171.77		2.00		55.37		12.16		123.25		17.25		1				0.6754				0.8354		17.93			367185.20	69					2449464.845308773
lua5734w.249	A		21.72	0.281905		0.296620		0.281905		0.4760			0.4524				-165.93		17.02		173.37		8.89		-176.45		13.16		1				0.8500				1.0000		339.18			405759.70	62					2449455.519027523
luc5651w.192	C		114.19	0.041233		0.041233		0.041233		0.4401			0.4401				-6.93		-20.84		107.49		4.44		53.15		-14.88		1				0.5521				0.9270		93.51			370550.30	68					2449443.7043070947
lua5795w.206	A		78.15	0.100408		0.100926		0.100408		0.3539			0.3521				66.80		-16.46		142.56		5.56		105.51		-6.89		1				0.7171				0.7797		170.09			386183.00	65					2449446.6062968285
luc5781w.260	C		46.53	0.139266		0.139266		0.139266		0.2819			0.2819				119.47		20.60		72.42		9.71		95.30		16.46		0				0.6097				0.5690		352.97			402056.40	63					2449457.799024884
lue5744w.225	E		33.06	0.156258		0.159120		0.156258		0.2782			0.2732				132.88		-1.30		164.77		7.05		148.76		2.99		1				0.7636				0.9804		164.93			401273.40	63					2449450.5438364814
lud5972w.295	D		133.94	0.018987		0.019158		0.018987		0.5565			0.5515				116.18		0.94		-19.28		12.23		50.05		16.94		0				0.5199				0.2137		17.94			366123.30	69					2449465.0526557756
lua5985w.283	A		101.71	0.068008		0.068008		0.068008		0.4566			0.4566				-99.04		12.41		156.14		11.38		-151.59		19.05		1				0.8454				0.9789		14.23			380481.60	66					2449462.5657091783
lud5669w.257	D		39.7	0.084773		0.086250		0.084773		0.1611			0.1583				-23.93		20.06		-63.63		9.49		-44.28		15.66		1				0.6329				1.0000		349.57			403497.20	62					2449457.177064329
lud5715w.205	D		80.63	0.038193		0.038193		0.038193		0.1418			0.1418				139.16		-17.05		-142.51		5.48		179.27		-7.44		1				0.8854				1.0000		170.84			385152.10	65					2449446.3982184837
luc5886w.270	C		69.73	0.100818		0.100818		0.100818		0.2960			0.2960				118.26		19.70		46.23		10.45		81.34		18.42		0				0.5577				0.4006		3.61			394834.50	64					2449459.8714522338
lud5596w.238	D		4.62	0.123039		0.123039		0.123039		0.1851			0.1851				-89.33		9.78		-85.35		8.05		-87.34		8.92		1				0.7518				0.8269		205.70			405664.20	62					2449453.2381058563
lua5881w.187	A		128.29	0.037396		0.037396		0.037396		0.7810			0.7810				-8.80		-19.91		120.51		4.04		59.43		-18.00		1				0.6616				0.9944		190.12			365473.90	69					2449442.6683744444
lub5870w.285	B		106.88	0.046820		0.046820		0.046820		0.3763			0.3763				116.80		10.74		6.94		11.53		61.98		18.91		1				0.5274				0.7795		15.36			377985.20	67					2449462.9800996645
lua5916w.297	A		139.59	0.025926		0.025926		0.025926		1.0984			1.0984				-27.55		-1.20		-168.28		12.37		-96.05		16.22		0				0.6927				0.6765		17.76			364026.30	69					2449465.4664736227
luc5826w.217	C		51.6	0.130407		0.131385		0.130407		0.2846			0.2825				-7.69		-8.29		41.79		6.43		17.11		-1.02		0				0.6701				0.0239		164.72			396196.50	64					2449448.8857719214
lue5058w.253	E		30.67	0.163830		0.163971		0.163830		0.2808			0.2806				-95.02		18.82		-125.11		9.19		-110.39		14.48		1				0.7394				0.9792		344.77			404905.10	62					2449456.347972662
lua5693w.186	A		131.07	0.034256		0.034256		0.034256		0.8371			0.8371				62.89		-19.55		-164.80		3.96		132.73		-18.67		0				0.6665				0.3088		191.36			364547.10	69					2449442.460929919
lua5766w.188	A		125.33	0.042631		0.042631		0.042631		0.7608			0.7608				-80.40		-20.21		45.91		4.12		-13.80		-17.35		1				0.8963				1.0000		98.54			366421.00	69					2449442.875554317
lud5816w.223	D		37.66	0.084761		0.085323		0.084761		0.1560			0.1550				-82.26		-3.07		-46.04		6.89		-64.20		2.01		0				0.7402				0.1309		164.48			400162.20	63					2449450.129497384
luc5694w.271	C		72.1	0.101814		0.102021		0.101814		0.3141			0.3135				46.21		19.38		-28.35		10.52		8.03		18.55		0				0.4754				0.0000		4.59			393905.40	64					2449460.0785632175
luc5644w.266	C		60.33	0.128523		0.128523		0.128523		0.3183			0.3183				46.71		20.56		-15.26		10.15		14.86		17.76		0				0.4929				0.0000		359.50			398184.30	63					2449459.042389213
lua5841w.285	A		106.88	0.059550		0.059550		0.059550		0.4786			0.4786				116.82		10.74		6.96		11.53		62.00		18.91		1				0.5278				0.7870		15.35			377981.10	67					2449462.9800459608
lub5757w.188	B		125.37	0.042423		0.042500		0.042423		0.7600			0.7587				-80.40		-20.21		45.91		4.12		-13.80		-17.35		1				0.8963				1.0000		98.59			366420.00	69					2449442.875539502
luc5601w.200	C		93.32	0.054903		0.054903		0.054903		0.2841			0.2841				138.91		-19.43		-129.47		5.08		-173.67		-10.23		1				0.9366				1.0000		175.27			379603.10	66					2449445.3622006713
luc5696w.222	C		39.96	0.160635		0.162425		0.160635		0.3043			0.3009				-9.73		-3.96		28.66		6.82		9.42		1.51		1				0.6526				0.3446		164.35			399596.20	63					2449449.9220220484
lue5775w.211	E		65.91	0.091930		0.092061		0.091930		0.2514			0.2510				66.10		-13.07		129.51		5.95		98.17		-4.18		1				0.6888				0.8359		166.93			391139.40	64					2449447.642337743
lub5165w.251	B		26.18	0.190029		0.191000		0.190029		0.3158			0.3142				49.51		17.99		24.14		9.04		36.58		13.84		0				0.5152				0.1092		342.13			405400.90	62					2449455.9334661807
luc5973w.295	C		133.94	0.030407		0.030945		0.030407		0.8988			0.8832				116.18		0.94		-19.29		12.23		50.04		16.94		0				0.5204				0.2137		17.94			366123.90	69					2449465.052660405
lua5733w.204	A		83.14	0.095472		0.095472		0.095472		0.3766			0.3766				-149.06		-17.60		-68.15		5.40		-107.54		-7.99		1				0.8989				1.0000		171.64			384053.90	66					2449446.191684005
lue5774w.205	E		80.64	0.066560		0.066808		0.066560		0.2481			0.2472				139.12		-17.05		-142.56		5.48		179.22		-7.44		1				0.8841				0.9965		170.86			385148.60	65					2449446.398330521
lub5686w.252	B		28.43	0.182376		0.182860		0.182376		0.3075			0.3067				-22.76		18.42		-50.48		9.11		-36.90		14.16		1				0.6058				1.0000		343.49			405171.60	62					2449456.140698009
luc5812w.215	C		56.34	0.100878		0.101265		0.100878		0.2352			0.2343				137.02		-9.95		-168.95		6.27		164.17		-2.07		1				0.8021				0.9970		165.26			394630.10	64					2449448.4712459026
lud5650w.192	D		114.2	0.020207		0.020207		0.020207		0.2158			0.2158				-6.93		-20.84		107.49		4.44		53.15		-14.88		1				0.5521				0.9370		93.52			370550.10	68					2449443.704302465
lub5635w.198	B		98.51	0.059787		0.059787		0.059787		0.3619			0.3619				-77.45		-20.09		19.70		4.92		-26.96		-11.37		1				0.7286				1.0000		177.29			377320.60	67					2449444.9479194907
lub6028w.278	B		89.08	0.061472		0.061472		0.061472		0.2825			0.2825				-98.48		15.98		169.31		11.03		-145.20		19.10		1				0.8044				1.0000		10.76			386490.30	65					2449461.52929309
luc5644w.257	C		39.7	0.162920		0.162920		0.162920		0.3043			0.3043				-23.91		20.06		-63.61		9.49		-44.26		15.66		1				0.6329				1.0000		349.57			403500.60	62					2449457.1770157176
lua5850w.189	A		122.4	0.044648		0.044791		0.044648		0.6906			0.6884				-152.03		-20.46		-28.71		4.20		-87.06		-16.72		1				0.8137				1.0000		97.09			367409.00	68					2449443.0827764235
lub5729w.249	B		21.73	0.175505		0.179593		0.175505		0.2882			0.2817				-165.93		17.02		173.37		8.89		-176.45		13.16		1				0.8500				1.0000		339.18			405760.70	62					2449455.519017801
lud5721w.222	D		39.97	0.079812		0.079906		0.079812		0.1497			0.1495				-9.75		-3.96		28.65		6.82		9.40		1.51		1				0.6523				0.3437		164.36			399591.00	63					2449449.9220706597
lue5804w.225	E		33.07	0.156424		0.159560		0.156424		0.2790			0.2736				132.83		-1.30		164.72		7.05		148.71		2.99		1				0.7633				0.9832		164.93			401260.00	63					2449450.543953148
luc5813w.224	C		35.18	0.137798		0.139493		0.137798		0.2488			0.2458				-154.58		-2.19		-120.53		6.97		-137.61		2.50		1				0.9187				1.0000		15.83			400766.40	63					2449450.3363626506
lue5731w.252	E		28.45	0.189216		0.190962		0.189216		0.3212			0.3182				-22.79		18.42		-50.51		9.11		-36.93		14.16		1				0.6059				1.0000		343.49			405163.60	62					2449456.1407855093
lud5691w.262	D		51.11	0.067259		0.068040		0.067259		0.1464			0.1447				-24.84		20.75		-76.83		9.86		-51.56		16.93		1				0.6647				0.9970		355.19			400916.80	63					2449458.2135485415
lub8153w.265	B		58.02	0.120439		0.120439		0.120439		0.2873			0.2873				118.82		20.67		59.35		10.08		88.25		17.57		1				0.5786				0.5385		358.43			398926.00	63					2449458.835160521
lud5669w.266	D		60.34	0.068775		0.069277		0.068775		0.1716			0.1704				46.70		20.56		-15.28		10.15		14.85		17.76		0				0.4933				0.0000		359.50			398183.10	63					2449459.042437824
lue5622w.226	E		30.78	0.168216		0.172105		0.168216		0.2950			0.2883				60.34		-0.41		90.07		7.13		75.15		3.48		1				0.5646				0.9111		165.29			401755.00	63					2449450.751274317
luc5659w.246	C		15.1	0.218206		0.219128		0.218206		0.3398			0.3383				51.12		15.35		37.30		8.66		44.12		12.09		1				0.5279				0.2500		333.33			406094.30	62					2449454.897085278
lub5746w.247	B		17.27	0.203593		0.204227		0.203593		0.3198			0.3188				-21.24		15.94		-37.34		8.74		-29.40		12.46		1				0.6009				1.0000		335.60			406014.80	62					2449455.104379954
lub5759w.205	B		80.64	0.066857		0.066985		0.066857		0.2488			0.2483				139.13		-17.05		-142.54		5.48		179.24		-7.44		1				0.8846				0.9965		170.85			385149.50	65					2449446.398301354
lue5825j.102	E		13.57	0.219817		0.219817		0.219817		0.3387			0.3387				36.31		5.66		26.29		-2.93		31.29		1.37		0				0.5788				0.0000		243.53			405402.30	62					2449424.933730081
lud5723w.271	D		72.09	0.054035		0.054658		0.054035		0.1683			0.1663				46.19		19.38		-28.36		10.52		8.01		18.55		0				0.4760				0.0000		4.59			393905.40	64					2449460.0786169213
lud5710w.216	D		53.98	0.063301		0.063301		0.063301		0.1419			0.1419				64.70		-9.13		116.44		6.35		90.66		-1.54		1				0.6359				0.9478		164.97			395434.80	64					2449448.678431192
lub5653w.256	B		37.44	0.169828		0.169876		0.169828		0.3099			0.3098				48.28		19.81		11.00		9.41		29.18		15.38		0				0.5067				0.0000		348.40			403902.30	62					2449456.9697852777
lue5999w.283	E		101.7	0.048214		0.048214		0.048214		0.3236			0.3236				-99.05		12.41		156.14		11.38		-151.60		19.05		1				0.8452				0.9877		14.23			380483.30	66					2449462.5657337154
lua5703w.229	A		23.96	0.264982		0.268158		0.264982		0.4365			0.4314				-157.24		2.25		-133.93		7.36		-145.63		4.91		1				0.9028				1.0000		167.07			403048.60	62					2449451.3734033103
lub5790w.209	B		70.77	0.078790		0.078967		0.078790		0.2367			0.2362				-149.52		-14.51		-81.25		5.80		-114.86		-5.26		1				0.9084				1.0000		168.05			389231.00	65					2449447.2278832523
lud5812w.224	D		35.18	0.078300		0.079521		0.078300		0.1418			0.1397				-154.58		-2.19		-120.53		6.97		-137.61		2.50		1				0.9187				1.0000		15.83			400766.90	63					2449450.336358021
lub5891w.254	B		32.93	0.162750		0.164041		0.162750		0.2865			0.2843				-167.30		19.19		160.22		9.26		176.09		14.79		1				0.8487				1.0000		346.02			404596.80	62					2449456.555346389
luc5729j.102	C		13.5	0.216160		0.216160		0.216160		0.3330			0.3330				36.39		5.66		26.37		-2.93		31.37		1.37		0				0.5791				0.0000		243.54			405418.20	62					2449424.9335004515
lue5888w.267	E		62.67	0.107393		0.107635		0.107393		0.2774			0.2768				-25.38		20.41		-89.87		10.23		-58.51		17.95		1				0.6841				0.9531		0.55			397404.30	63					2449459.24958978
lua5646w.196	A		103.75	0.066693		0.066843		0.066693		0.4809			0.4798				66.15		-20.55		168.96		4.76		119.79		-12.52		1				0.7013				0.8868		179.44			375033.30	67					2449444.533403877
lua5699w.229	A		23.96	0.265076		0.268079		0.265076		0.4364			0.4315				-157.24		2.25		-133.93		7.36		-145.63		4.91		1				0.9028				1.0000		167.07			403049.20	62					2449451.3733982174
lue5984w.286	E		109.49	0.047244		0.047244		0.047244		0.4184			0.4184				44.71		9.87		-67.68		11.60		-11.24		18.82		0				0.5744				0.2707		15.83			376736.10	67					2449463.1873422456
lub5682w.269	B		67.36	0.092797		0.092797		0.092797		0.2603			0.2603				-169.62		19.98		120.87		10.37		154.72		18.27		1				0.8445				1.0000		2.60			395727.80	64					2449459.6641535186
lud5756w.223	D		37.65	0.084738		0.085439		0.084738		0.1562			0.1549				-82.22		-3.08		-46.00		6.89		-64.16		2.00		0				0.7402				0.1337		164.47			400175.00	63					2449450.1293807174
lua5469w.237	A		6.43	0.304708		0.307213		0.304708		0.4637			0.4599				-16.96		9.00		-10.82		7.98		-13.89		8.50		1				0.6160				0.6317		191.12			405458.60	62					2449453.031094884
luc7337w.244	C		10.75	0.184299		0.186460		0.184299		0.2845			0.2812				-164.13		14.10		-173.42		8.51		-168.82		11.34		1				0.8551				1.0000		326.99			406162.70	62					2449454.4825168634
lue5999w.268	E		65.01	0.095137		0.095185		0.095137		0.2557			0.2556				-97.50		20.21		-164.50		10.30		-131.90		18.11		1				0.7769				1.0000		1.59			396584.50	63					2449459.456879699
lud5749w.249	D		21.73	0.103063		0.103930		0.103063		0.1668			0.1654				-165.94		17.02		173.35		8.89		-176.47		13.16		1				0.8498				1.0000		339.18			405756.70	62					2449455.51905669
lua5725w.192	A		114.17	0.049031		0.049031		0.049031		0.5229			0.5229				-6.98		-20.84		107.44		4.44		53.10		-14.88		1				0.5507				0.9360		93.46			370557.20	68					2449443.7044482986
lub6068w.219	B		46.92	0.111456		0.111778		0.111456		0.2274			0.2267				-153.68		-6.57		-108.72		6.58		-131.20		0.01		1				0.9203				1.0000		164.42			397307.10	63					2449449.303759352
lue5800w.207	E		75.69	0.093345		0.093388		0.093345		0.3101			0.3100				-5.25		-15.84		67.98		5.64		32.09		-6.34		0				0.6176				0.1020		169.36			387223.60	65					2449446.813435706
lue5860w.189	E		122.41	0.044880		0.046970		0.044880		0.7245			0.6923				-152.04		-20.46		-28.72		4.20		-87.07		-16.72		1				0.8140				1.0000		97.09			367410.30	68					2449443.082795868
luc5775w.192	C		114.17	0.041784		0.041784		0.041784		0.4456			0.4456				-7.01		-20.84		107.41		4.44		53.07		-14.88		1				0.5495				0.9249		93.48			370562.00	68					2449443.7045455207
lub5934w.255	B		35.19	0.161020		0.162614		0.161020		0.2901			0.2872				120.47		19.52		85.60		9.34		102.62		15.09		0				0.6449				0.4281		347.21			404265.00	62					2449456.7625938426
lua5665w.192	A		114.19	0.049335		0.049335		0.049335		0.5265			0.5265				-6.94		-20.84		107.48		4.44		53.14		-14.88		1				0.5518				0.9360		93.50			370551.50	68					2449443.704331632
lud5893w.228	D		26.23	0.090792		0.091077		0.090792		0.1506			0.1502				-84.75		1.37		-59.30		7.28		-72.08		4.43		0				0.7478				0.2193		166.35			402633.90	63					2449451.1661249883
lub5849w.207	B		75.68	0.088288		0.088288		0.088288		0.2931			0.2931				-5.28		-15.84		67.94		5.64		32.05		-6.34		0				0.6182				0.1020		169.37			387219.70	65					2449446.8135282984
lua5668w.241	A		4.78	0.293621		0.297243		0.293621		0.4474			0.4419				53.43		12.03		50.82		8.28		52.12		10.16		1				0.5410				0.6768		300.14			406166.00	62					2449453.8597183563
lud5596w.194	D		109.09	0.022188		0.022188		0.022188		0.1935			0.1935				-150.38		-20.80		-41.81		4.60		-93.54		-13.69		1				0.8558				0.9623		181.70			372770.20	68					2449444.1189549654
lue5741w.197	E		101.11	0.053934		0.054378		0.053934		0.3579			0.3550				-5.61		-20.34		94.36		4.84		46.45		-11.94		1				0.5386				0.9167		178.34			376174.40	67					2449444.7405760763
lua5883w.287	A		112.14	0.058890		0.058890		0.058890		0.5783			0.5783				-27.41		8.96		-142.33		11.67		-84.48		18.69		1				0.6029				0.6782		16.29			375496.80	67					2449463.394671516
lue5618w.239	E		3.4	    0.203560		0.205597		0.203560		0.3089			0.3059				-161.72		10.55		-159.92		8.13		-160.82		9.34		1				0.8683				1.0000		234.03			405831.80	62					2449453.4452065164
luc5954w.296	C		136.75	0.031587		0.032302		0.031587		1.1245			1.0996				44.43		-0.12		-93.65		12.30		-22.87		16.60		1				0.7443				1.0000		17.88			365010.40	69					2449465.2592041665
luc5955w.282	C		99.15	0.060589		0.060589		0.060589		0.3743			0.3743				-26.88		13.19		-129.17		11.31		-78.28		19.09		1				0.6189				0.8024		13.61			381703.30	66					2449462.3582755094
luc6209w.284	C		104.28	0.054875		0.054875		0.054875		0.4021			0.4021				-171.13		11.59		81.53		11.46		135.18		18.99		1				0.7712				1.0000		14.82			379237.90	66					2449462.7729284954
lud5892w.214	D		58.72	0.054336		0.054381		0.054336		0.1312			0.1311				-150.65		-10.76		-94.31		6.19		-122.30		-2.59		1				0.9149				1.0000		165.60			393806.30	64					2449448.263935961
lua5904w.296	A		136.75	0.028958		0.028958		0.028958		1.0081			1.0081				44.46		-0.12		-93.62		12.30		-22.84		16.60		1				0.7428				0.9935		17.88			364999.10	69					2449465.2591069443
lud5776w.260	D		46.53	0.078611		0.080382		0.078611		0.1627			0.1591				119.48		20.60		72.43		9.71		95.31		16.46		0				0.6100				0.5662		352.97			402056.90	63					2449457.799015162
lub5846w.187	B		128.28	0.037636		0.039535		0.037636		0.8252			0.7855				-8.78		-19.91		120.53		4.04		59.45		-18.00		1				0.6620				0.9928		190.12			365468.60	69					2449442.668306389
luc5813w.191	C		116.92	0.044910		0.045291		0.044910		0.5428			0.5382				64.74		-20.77		-177.89		4.36		126.45		-15.48		0				0.6837				0.4592		94.70			369473.40	68					2449443.497080266
lud5964w.275	D		81.72	0.046857		0.047176		0.046857		0.1798			0.1786				117.79		17.67		33.15		10.81		74.68		18.94		0				0.5343				0.4502		8.29			389849.10	65					2449460.907619352
lub5658w.269	B		67.37	0.092898		0.092898		0.092898		0.2607			0.2607				-169.60		19.98		120.89		10.37		154.74		18.27		1				0.8446				1.0000		2.61			395728.40	64					2449459.664095185
lub5826w.221	B		42.27	0.137095		0.138029		0.137095		0.2653			0.2635				62.68		-4.84		103.25		6.74		82.93		1.01		1				0.5812				0.9751		164.31			398966.10	63					2449449.7148658102
lua5905w.255	A		35.18	0.229874		0.229874		0.229874		0.4100			0.4100				120.49		19.52		85.62		9.34		102.64		15.09		0				0.6450				0.4313		347.22			404269.30	62					2449456.762540139
lue5775w.195	E		106.41	0.046995		0.046995		0.046995		0.3713			0.3713				137.87		-20.70		-116.45		4.68		-166.90		-13.10		1				0.9771				1.0000		180.56			373898.90	67					2449444.3262388543
lua5993w.277	A		86.62	0.100053		0.100053		0.100053		0.4308			0.4308				-26.41		16.58		-116.10		10.95		-71.94		19.06		0				0.6816				0.8679		9.96			387638.20	65					2449461.3221227317
lue6195w.284	E		104.29	0.055229		0.055317		0.055229		0.4055			0.4048				-171.12		11.59		81.54		11.46		135.19		18.99		1				0.7718				1.0000		14.82			379236.20	66					2449462.7729039583
lud5663w.271	D		72.1	0.054394		0.055017		0.054394		0.1694			0.1675				46.23		19.38		-28.32		10.52		8.05		18.55		0				0.4754				0.0000		4.59			393905.30	64					2449460.0785002545
lue5710w.205	E		80.63	0.066511		0.066724		0.066511		0.2478			0.2470				139.16		-17.05		-142.51		5.48		179.27		-7.44		1				0.8854				1.0000		170.84			385152.40	65					2449446.3982087616
lue5739w.216	E		53.98	0.115106		0.116271		0.115106		0.2606			0.2580				64.68		-9.13		116.42		6.35		90.64		-1.54		1				0.6359				0.9478		164.96			395430.20	64					2449448.6784848957
lub5690w.259	B		44.25	0.139644		0.140000		0.139644		0.2755			0.2748				-168.31		20.46		147.10		9.64		168.80		16.20		1				0.8515				1.0000		351.86			402578.50	63					2449457.5916171414
lua5826w.215	A		56.35	0.160109		0.161818		0.160109		0.3760			0.3720				137.01		-9.95		-168.96		6.27		164.16		-2.07		1				0.8017				0.9970		165.26			394628.10	64					2449448.4712704397
lua5104w.253	A		30.69	0.249390		0.250227		0.249390		0.4286			0.4271				-95.05		18.82		-125.14		9.19		-110.42		14.48		1				0.7392				0.9821		344.77			404897.10	62					2449456.348064792
luc5893w.214	C		58.71	0.097817		0.098010		0.097817		0.2364			0.2359				-150.65		-10.76		-94.31		6.19		-122.30		-2.59		1				0.9149				1.0000		165.60			393805.90	64					2449448.2639405904
lud5954w.282	D		99.15	0.033206		0.033267		0.033206		0.2055			0.2051				-26.88		13.19		-129.17		11.31		-78.28		19.09		1				0.6189				0.8024		13.61			381703.00	66					2449462.35827088
luc5719w.246	C		15.09	0.217971		0.218740		0.217971		0.3392			0.3380				51.07		15.35		37.26		8.66		44.08		12.09		1				0.5282				0.2415		333.34			406081.40	62					2449454.8972019446
luc5665w.200	C		93.32	0.054574		0.054574		0.054574		0.2824			0.2824				138.87		-19.43		-129.52		5.08		-173.71		-10.23		1				0.9368				1.0000		175.28			379603.00	66					2449445.3623224306
lue5744w.189	E		122.42	0.045700		0.047595		0.045700		0.7345			0.7053				-151.96		-20.46		-28.63		4.20		-86.98		-16.72		1				0.8124				1.0000		97.12			367395.10	68					2449443.0825676275
luc5614w.258	C		41.98	0.144572		0.145816		0.144572		0.2794			0.2770				-96.16		20.28		-138.30		9.56		-117.78		15.94		1				0.7352				0.9970		350.71			403049.30	62					2449457.384444699
luc5777w.260	C		46.53	0.139127		0.139127		0.139127		0.2816			0.2816				119.47		20.60		72.43		9.71		95.31		16.46		0				0.6098				0.5690		352.97			402056.60	63					2449457.7990197917
lue5609j.102	E		13.53	0.220052		0.220052		0.220052		0.3390			0.3390				36.49		5.66		26.48		-2.93		31.48		1.37		0				0.5785				0.0000		243.52			405437.90	62					2449424.933213414
lue5671w.252	E		28.44	0.187592		0.189433		0.187592		0.3186			0.3155				-22.75		18.42		-50.47		9.11		-36.89		14.16		1				0.6063				1.0000		343.49			405174.20	62					2449456.1406688425
luc5752w.188	C		125.4	0.043144		0.043144		0.043144		0.7728			0.7728				-80.40		-20.21		45.91		4.12		-13.80		-17.35		1				0.8963				1.0000		98.63			366419.30	69					2449442.87552978
lub6203w.294	B		131.15	0.036559		0.038574		0.036559		0.9470			0.8975				-171.79		2.00		55.35		12.16		123.23		17.25		1				0.6758				0.8450		17.94			367192.80	69					2449464.8453768287
luc5160w.251	C		26.18	0.195546		0.196469		0.195546		0.3248			0.3233				49.51		17.99		24.14		9.04		36.58		13.84		0				0.5152				0.1092		342.13			405401.90	62					2449455.933456458
lue4888w.235	E		10.64	0.205660		0.214311		0.205660		0.3269			0.3137				129.43		7.36		139.94		7.82		134.68		7.62		1				0.7352				0.9658		177.85			405553.20	62					2449452.612412963
luc5630w.198	C		98.5	0.059801		0.059801		0.059801		0.3619			0.3619				-77.45		-20.09		19.70		4.92		-26.96		-11.37		1				0.7286				1.0000		177.28			377320.50	67					2449444.9479097687
lub5817w.215	B		56.34	0.101181		0.101683		0.101181		0.2362			0.2350				137.01		-9.95		-168.96		6.27		164.16		-2.07		1				0.8017				0.9970		165.26			394629.30	64					2449448.471255625
lue6057w.219	E		46.92	0.109426		0.109743		0.109426		0.2232			0.2226				-153.67		-6.57		-108.71		6.58		-131.19		0.01		1				0.9200				1.0000		164.42			397309.50	63					2449449.3037352776
lua5795w.197	A		101.09	0.066089		0.066239		0.066089		0.4357			0.4347				-5.65		-20.34		94.32		4.84		46.41		-11.94		1				0.5390				0.9524		178.35			376176.30	67					2449444.7406783914
lue6188w.294	E		131.15	0.038181		0.040716		0.038181		0.9995			0.9373				-171.78		2.00		55.36		12.16		123.24		17.25		1				0.6754				0.8247		17.93			367189.60	69					2449464.845347662
lue5749w.273	E		76.89	0.074161		0.074161		0.074161		0.2529			0.2529				-98.03		18.61		-177.63		10.67		-138.70		18.78		1				0.7839				1.0000		6.49			391943.20	64					2449460.493174051
lub5790w.195	B		106.41	0.047224		0.047224		0.047224		0.3731			0.3731				137.86		-20.70		-116.46		4.68		-166.91		-13.10		1				0.9769				1.0000		180.56			373899.70	67					2449444.326268021
lua5759w.191	A		116.89	0.049686		0.049686		0.049686		0.5947			0.5947				64.77		-20.77		-177.85		4.36		126.48		-15.49		0				0.6842				0.4636		94.63			369467.80	68					2449443.4969779514
lua6275w.288	A		114.79	0.053837		0.053837		0.053837		0.5891			0.5891				-99.48		8.03		143.06		11.74		-157.68		18.56		1				0.8967				1.0000		16.68			374256.50	67					2449463.6019107406
luc5676w.190	C		119.66	0.039848		0.041318		0.039848		0.5598			0.5399				136.39		-20.64		-103.27		4.28		-160.27		-16.09		1				0.9750				1.0000		95.91			368421.20	68					2449443.289846493
lub5904w.248	B		19.52	0.190644		0.192589		0.190644		0.3052			0.3021				-93.63		16.50		-112.02		8.81		-102.96		12.81		1				0.7504				0.8882		337.51			405891.50	62					2449455.311808542
lub5850w.209	B		70.76	0.078236		0.078369		0.078236		0.2349			0.2345				-149.56		-14.51		-81.30		5.80		-114.90		-5.26		1				0.9088				1.0000		168.05			389224.80	65					2449447.227999919
lub5716w.261	B		48.81	0.149566		0.149667		0.149566		0.3120			0.3118				47.35		20.69		-2.16		9.79		21.91		16.70		0				0.5014				0.0000		354.08			401511.00	63					2449458.0061808447
lue6077j.102	E		13.58	0.218980		0.218980		0.218980		0.3374			0.3374				36.10		5.66		26.07		-2.93		31.08		1.37		0				0.5790				0.0000		243.51			405360.00	62					2449424.934332859
lue5884w.228	E		26.23	0.177421		0.181606		0.177421		0.3003			0.2934				-84.74		1.37		-59.30		7.28		-72.07		4.43		0				0.7477				0.2193		166.35			402635.70	63					2449451.166110174
luc5891w.285	C		106.88	0.047083		0.047083		0.047083		0.3784			0.3784				116.79		10.74		6.93		11.53		61.97		18.91		1				0.5268				0.7763		15.35			377988.50	67					2449462.980143183
lue5739w.203	E		85.67	0.072938		0.072938		0.072938		0.3065			0.3065				-76.84		-18.12		6.71		5.32		-33.87		-8.55		1				0.6940				0.8386		172.51			382972.90	66					2449445.9838031135
lud5949w.279	D		91.58	0.039586		0.040152		0.039586		0.1977			0.1949				-170.62		15.33		94.65		11.10		141.48		19.12		1				0.8038				1.0000		11.54			385326.70	65					2449461.736646493
lud5869w.281	D		96.59	0.031792		0.031884		0.031792		0.1818			0.1813				45.17		13.94		-54.61		11.24		-5.08		19.12		0				0.4779				0.0323		12.96			382934.30	66					2449462.151187905
luc6017j.102	C		13.49	0.216729		0.216729		0.216729		0.3338			0.3338				36.15		5.66		26.12		-2.93		31.13		1.37		0				0.5785				0.0000		243.56			405370.10	62					2449424.93418934
lub5694w.246	B		15.08	0.211271		0.212146		0.211271		0.3289			0.3276				51.09		15.35		37.28		8.66		44.10		12.09		1				0.5280				0.2443		333.34			406086.80	62					2449454.8971533333
lud5185w.251	D		26.18	0.101850		0.102090		0.101850		0.1688			0.1684				49.49		17.99		24.13		9.04		36.57		13.84		0				0.5151				0.1037		342.13			405397.20	62					2449455.9335050695
luc5984w.280	C		94.08	0.059419		0.059419		0.059419		0.3143			0.3143				117.25		14.65		20.00		11.17		68.17		19.12		1				0.5161				0.6803		12.27			384142.30	66					2449461.94397588
lue5769w.191	E		116.91	0.044676		0.045418		0.044676		0.5441			0.5352				64.76		-20.77		-177.86		4.36		126.47		-15.49		0				0.6842				0.4660		94.66			369468.90	68					2449443.496997396
lue5831w.187	E		128.27	0.036306		0.037831		0.036306		0.7892			0.7574				-8.77		-19.91		120.54		4.04		59.46		-18.00		1				0.6623				0.9947		190.12			365466.40	69					2449442.668277222
lud6030w.268	D		65.01	0.054101		0.054467		0.054101		0.1463			0.1453				-97.53		20.21		-164.53		10.30		-131.93		18.11		1				0.7779				1.0000		1.59			396583.60	63					2449459.456942662
lue5675w.259	E		44.26	0.139971		0.141315		0.139971		0.2781			0.2755				-168.30		20.46		147.11		9.64		168.81		16.20		1				0.8510				1.0000		351.86			402580.30	63					2449457.5915879747
lue8054w.245	E		12.9	0.205647		0.214842		0.205647		0.3302			0.3161				123.54		14.74		112.00		8.59		117.71		11.72		1				0.6941				0.8646		330.58			406160.40	62					2449454.689647199
luc5729w.273	C		76.89	0.074377		0.074377		0.074377		0.2536			0.2536				-98.01		18.61		-177.61		10.67		-138.68		18.78		1				0.7843				1.0000		6.49			391942.70	64					2449460.493135162
luc5913w.275	C		81.72	0.078557		0.078557		0.078557		0.2994			0.2994				117.83		17.67		33.18		10.81		74.71		18.94		0				0.5343				0.4502		8.27			389846.70	65					2449460.9075175
lud5864w.191	D		116.89	0.023432		0.023432		0.023432		0.2805			0.2805				64.70		-20.77		-177.93		4.36		126.41		-15.48		0				0.6839				0.4480		94.66			369479.00	68					2449443.4971821182
lue5808w.281	E		96.61	0.062640		0.062640		0.062640		0.3574			0.3574				45.21		13.94		-54.56		11.24		-5.03		19.12		0				0.4775				0.0282		12.96			382927.60	66					2449462.1510666087
lua5790w.189	A		122.4	0.046069		0.046178		0.046069		0.7119			0.7103				-151.99		-20.46		-28.67		4.20		-87.02		-16.72		1				0.8128				1.0000		97.09			367401.30	68					2449443.0826597568
lud5890w.285	D		106.88	0.026890		0.026890		0.026890		0.2161			0.2161				116.79		10.74		6.93		11.53		61.97		18.91		1				0.5268				0.5625		15.35			377988.20	67					2449462.9801385533
luc6037w.219	C		46.92	0.110688		0.110884		0.110688		0.2255			0.2251				-153.65		-6.57		-108.70		6.58		-131.18		0.01		1				0.9196				1.0000		164.43			397313.20	63					2449449.303696389
lue5763w.186	E		131.09	0.033210		0.033323		0.033210		0.8152			0.8124				62.84		-19.55		-164.85		3.96		132.68		-18.67		0				0.6646				0.3180		191.39			364558.40	69					2449442.46106603
lua6034w.286	A		109.49	0.056123		0.056123		0.056123		0.4970			0.4970				44.68		9.87		-67.71		11.60		-11.27		18.82		0				0.5758				0.2692		15.84			376743.90	67					2449463.1874394678
lua5927w.293	A		128.36	0.038549		0.038549		0.038549		0.8081			0.8081				-103.37		2.99		126.24		12.09		-167.26		17.51		1				0.9350				1.0000		17.86			369376.10	68					2449464.6484762384
lud5899w.202	D		88.2	0.035070		0.035070		0.035070		0.1574			0.1574				-4.92		-18.60		81.28		5.24		39.51		-9.11		0				0.5683				0.5273		173.37			381859.50	66					2449445.7766914815
luc5669w.273	C		76.88	0.074772		0.074772		0.074772		0.2549			0.2549				-97.97		18.61		-177.57		10.67		-138.64		18.78		1				0.7844				1.0000		6.47			391941.20	64					2449460.4930184954
lub5667w.241	B		4.78	0.233800		0.234576		0.233800		0.3531			0.3519				53.43		12.03		50.83		8.28		52.12		10.16		1				0.5410				0.6768		300.14			406166.60	62					2449453.8597137267
lue8114w.245	E		12.92	0.206120		0.215039		0.206120		0.3305			0.3168				123.50		14.74		111.95		8.59		117.66		11.72		1				0.6940				0.8646		330.59			406147.20	62					2449454.689763866
luc5783w.203	C		85.66	0.071713		0.071713		0.071713		0.3013			0.3013				-76.87		-18.12		6.68		5.32		-33.90		-8.55		1				0.6935				0.8386		172.50			382971.40	66					2449445.983885984
lue7382w.264	E		55.7	0.111618		0.111618		0.111618		0.2567			0.2567				-169.08		20.74		133.95		10.01		161.63		17.37		1				0.8532				1.0000		357.37			399627.80	63					2449458.627984722
lue5756w.190	E		119.64	0.041178		0.042695		0.041178		0.5779			0.5574				136.33		-20.64		-103.33		4.28		-160.33		-16.09		1				0.9750				1.0000		95.85			368430.70	68					2449443.2900020485
luc8144w.265	C		58.02	0.120477		0.120477		0.120477		0.2873			0.2873				118.83		20.67		59.36		10.08		88.26		17.57		1				0.5776				0.5354		358.44			398926.50	63					2449458.835145706
lue5686w.262	E		51.11	0.129189		0.129535		0.129189		0.2786			0.2779				-24.83		20.75		-76.83		9.86		-51.56		16.93		1				0.6645				0.9970		355.19			400917.30	63					2449458.2135388195
luc5631w.238	C		4.63	0.229215		0.233414		0.229215		0.3512			0.3449				-89.35		9.78		-85.38		8.05		-87.36		8.92		1				0.7510				0.8239		205.70			405655.80	62					2449453.238173912
luc5657j.102	C		13.52	0.216494		0.216494		0.216494		0.3335			0.3335				36.45		5.66		26.43		-2.93		31.43		1.37		0				0.5782				0.0000		243.54			405430.00	62					2449424.933328229
lud5903w.202	D		88.2	0.035080		0.035080		0.035080		0.1575			0.1575				-4.93		-18.60		81.28		5.24		39.50		-9.11		0				0.5682				0.5236		173.37			381859.50	66					2449445.776696574
lud5661w.196	D		103.76	0.028702		0.028776		0.028702		0.2071			0.2066				66.14		-20.55		168.95		4.76		119.78		-12.52		1				0.7013				0.5981		179.45			375034.00	67					2449444.533433044
lue6073w.278	E		89.09	0.061511		0.061511		0.061511		0.2828			0.2828				-98.51		15.98		169.28		11.03		-145.23		19.10		1				0.8048				1.0000		10.77			386493.80	65					2449461.52938059
lud5762w.208	D		73.22	0.043476		0.043476		0.043476		0.1370			0.1370				-77.40		-15.19		-6.67		5.72		-41.41		-5.80		0				0.7104				0.5490		168.69			388234.90	65					2449447.020744375
lua5771w.223	A		37.66	0.234032		0.244510		0.234032		0.4470			0.4278				-82.23		-3.08		-46.01		6.89		-64.17		2.00		0				0.7399				0.1309		164.47			400171.80	63					2449450.129409884
lue5663w.263	E		53.4	0.118938		0.120020		0.118938		0.2668			0.2643				-96.92		20.77		-151.40		9.93		-124.93		17.16		1				0.7521				1.0000		356.28			400296.50	63					2449458.4206527895
lud5786w.221	D		42.28	0.075529		0.075994		0.075529		0.1461			0.1452				62.70		-4.84		103.28		6.74		82.95		1.01		1				0.5822				0.9779		164.31			398974.20	63					2449449.714788032
lub5653w.257	B		39.7	0.161929		0.162031		0.161929		0.3027			0.3025				-23.92		20.06		-63.62		9.49		-44.27		15.66		1				0.6325				1.0000		349.57			403499.50	62					2449457.1770305326
lub5948w.295	B		133.94	0.029334		0.029888		0.029334		0.8681			0.8521				116.20		0.94		-19.27		12.23		50.06		16.94		0				0.5217				0.2137		17.94			366118.30	69					2449465.052611794
lue5768w.230	E		21.69	0.188025		0.194529		0.188025		0.3121			0.3017				130.29		3.12		151.46		7.44		140.84		5.37		1				0.7463				0.9560		167.95			403445.60	62					2449451.5806014584
lua5653w.263	A		53.4	0.182676		0.182676		0.182676		0.4060			0.4060				-96.92		20.77		-151.39		9.93		-124.92		17.16		1				0.7521				1.0000		356.28			400297.30	63					2449458.420633345
lub5758w.204	B		83.14	0.064261		0.064261		0.064261		0.2535			0.2535				-149.08		-17.60		-68.16		5.40		-107.56		-7.99		1				0.8994				1.0000		171.64			384052.70	66					2449446.1917326157
lua5706w.222	A		39.96	0.203156		0.206193		0.203156		0.3862			0.3806				-9.74		-3.96		28.66		6.82		9.41		1.51		1				0.6524				0.3437		164.36			399594.10	63					2449449.922041493
luc5756w.222	C		39.96	0.161079		0.162917		0.161079		0.3052			0.3017				-9.77		-3.96		28.62		6.82		9.38		1.51		1				0.6521				0.3446		164.36			399583.70	63					2449449.922138715
lub5656w.261	B		48.8	0.148379		0.148682		0.148379		0.3099			0.3093				47.39		20.69		-2.12		9.78		21.95		16.69		0				0.5010				0.0000		354.07			401517.10	63					2449458.0060641784
lub5786w.187	B		128.28	0.036175		0.037904		0.036175		0.7911			0.7550				-8.74		-19.91		120.57		4.04		59.49		-18.00		1				0.6627				0.9940		190.11			365459.60	69					2449442.668189722
lub5746w.252	B		28.45	0.182377		0.182958		0.182377		0.3077			0.3067				-22.80		18.42		-50.52		9.11		-36.94		14.16		1				0.6067				1.0000		343.49			405160.90	62					2449456.140814676
lue5777w.272	E		74.48	0.091162		0.091257		0.091162		0.2953			0.2950				-25.92		19.01		-103.00		10.59		-65.35		18.66		1				0.7064				0.8791		5.55			392941.20	64					2449460.285898507
lue5651w.238	E		4.64	0.231968		0.239253		0.231968		0.3600			0.3491				-89.36		9.78		-85.39		8.05		-87.37		8.92		1				0.7514				0.8239		205.71			405650.90	62					2449453.238212801
luc5886w.254	C		32.94	0.162320		0.163357		0.162320		0.2853			0.2835				-167.30		19.19		160.23		9.26		176.10		14.79		1				0.8485				1.0000		346.02			404597.60	62					2449456.5553366668
luc5736w.190	C		119.64	0.039718		0.041023		0.039718		0.5553			0.5376				136.35		-20.64		-103.31		4.28		-160.31		-16.09		1				0.9753				1.0000		95.85			368428.30	68					2449443.2899631597
lub5700w.273	B		76.88	0.075338		0.075338		0.075338		0.2568			0.2568				-97.99		18.61		-177.60		10.67		-138.66		18.78		1				0.7842				1.0000		6.48			391942.00	64					2449460.4930814584
lue4841h.065	E		76.7	0.067197		0.073544		0.067197		0.2497			0.2282				-168.07		-20.79		-90.02		-5.93		-127.61		-16.99		1				0.9537				1.0000		248.10			379330.40	66					2449417.258154456
lud5063w.253	D		30.67	0.089459		0.089459		0.089459		0.1532			0.1532				-95.02		18.82		-125.11		9.19		-110.39		14.48		1				0.7394				0.9792		344.77			404904.30	62					2449456.3479823843
lua5875w.248	A		19.51	0.286715		0.294633		0.286715		0.4668			0.4543				-93.61		16.50		-112.00		8.81		-102.94		12.81		1				0.7510				0.8850		337.51			405897.10	62					2449455.311754838
lue5731w.247	E		17.27	0.212013		0.213957		0.212013		0.3351			0.3320				-21.23		15.94		-37.32		8.74		-29.39		12.46		1				0.6011				0.9970		335.60			406018.00	62					2449455.104350787
luc5738w.210	C		68.34	0.085985		0.085985		0.085985		0.2458			0.2458				138.28		-13.80		-155.89		5.87		171.64		-4.72		1				0.8370				1.0000		167.46			390194.60	65					2449447.435170625
lue5775w.209	E		70.77	0.079045		0.079348		0.079045		0.2378			0.2369				-149.51		-14.51		-81.24		5.80		-114.85		-5.26		1				0.9082				1.0000		168.05			389232.60	65					2449447.2278540856
luc5644w.256	C		37.44	0.174746		0.174852		0.174746		0.3189			0.3187				48.29		19.81		11.01		9.41		29.19		15.38		0				0.5069				0.0000		348.41			403903.40	62					2449456.969770463
lua5704w.271	A		72.09	0.117471		0.117471		0.117471		0.3616			0.3616				46.20		19.38		-28.35		10.52		8.02		18.55		0				0.4754				0.0000		4.59			393905.40	64					2449460.078582662
lua5753w.186	A		131.09	0.034328		0.034328		0.034328		0.8398			0.8398				62.85		-19.55		-164.84		3.96		132.69		-18.67		0				0.6642				0.3077		191.39			364556.80	69					2449442.461046586
lub5789w.207	B		75.68	0.088450		0.088450		0.088450		0.2937			0.2937				-5.24		-15.84		67.99		5.64		32.10		-6.34		0				0.6176				0.1020		169.36			387224.60	65					2449446.813411632
lua5683w.274	A		79.3	0.116351		0.116351		0.116351		0.4189			0.4189				-170.11		18.16		107.77		10.74		148.00		18.87		1				0.8263				1.0000		7.39			390911.40	64					2449460.7003725115
luc5763w.208	C		73.21	0.085830		0.085920		0.085830		0.2707			0.2704				-77.40		-15.18		-6.67		5.72		-41.41		-5.79		0				0.7103				0.5490		168.69			388234.70	65					2449447.0207490046
lud7556l.234	D		12.79	0.104276		0.104276		0.104276		0.1602			0.1602				-159.18		6.54		-146.56		7.74		-152.88		7.18		1				0.8856				1.0000		174.70			404904.70	62					2449452.408274248
lua5705w.273	A		76.88	0.113950		0.113950		0.113950		0.3884			0.3884				-98.00		18.61		-177.60		10.67		-138.67		18.78		1				0.7839				1.0000		6.48			391942.10	64					2449460.4930911805
lue5743w.272	E		74.48	0.091158		0.091300		0.091158		0.2954			0.2950				-25.90		19.01		-102.97		10.59		-65.32		18.66		1				0.7066				0.8787		5.55			392940.70	64					2449460.2858350812
lub5870w.248	B		19.51	0.190792		0.193169		0.190792		0.3061			0.3023				-93.61		16.50		-112.00		8.81		-102.94		12.81		1				0.7510				0.8850		337.50			405898.10	62					2449455.3117451156
lud7557l.234	D		12.79	0.104475		0.104813		0.104475		0.1610			0.1605				-159.18		6.54		-146.56		7.74		-152.88		7.18		1				0.8856				1.0000		174.70			404904.40	62					2449452.4082765626
lue5652w.241	E		4.77	0.248099		0.250325		0.248099		0.3768			0.3734				53.44		12.03		50.84		8.28		52.13		10.16		1				0.5406				0.6768		300.14			406170.10	62					2449453.85968456
lub5789w.205	B		80.66	0.067460		0.067547		0.067460		0.2510			0.2507				139.11		-17.05		-142.57		5.48		179.21		-7.44		1				0.8839				0.9965		170.87			385147.70	65					2449446.3983596875
lue6121w.276	E		84.16	0.082298		0.082298		0.082298		0.3329			0.3329				45.71		17.15		-41.46		10.88		1.38		19.01		0				0.4496				0.0000		9.15			388756.40	65					2449461.1148355207
luc5702w.190	C		119.64	0.039527		0.040790		0.039527		0.5521			0.5350				136.37		-20.64		-103.29		4.28		-160.29		-16.09		1				0.9744				1.0000		95.88			368424.50	68					2449443.289899734
lud5942w.293	D		128.36	0.019503		0.020197		0.019503		0.4234			0.4089				-103.38		2.99		126.23		12.09		-167.27		17.51		1				0.9354				1.0000		17.86			369378.90	68					2449464.648505405
lud7151w.290	D		120.17	0.021976		0.022152		0.021976		0.3073			0.3048				115.45		6.08		-7.14		11.88		54.99		18.21		0				0.5193				0.4182		17.30			372071.00	68					2449464.0190562382
lub5031w.236	B		8.52	0.217774		0.219519		0.217774		0.3328			0.3302				56.91		8.18		65.25		7.90		61.08		8.06		1				0.5508				0.9914		182.71			405761.30	62					2449452.8198268404
luc5689w.246	C		15.08	0.218032		0.218800		0.218032		0.3392			0.3380				51.10		15.35		37.28		8.66		44.10		12.09		1				0.5277				0.2415		333.34			406087.80	62					2449454.897143611
lua5732w.222	A		39.97	0.204026		0.207192		0.204026		0.3882			0.3822				-9.75		-3.96		28.64		6.82		9.40		1.51		1				0.6524				0.3446		164.36			399588.40	63					2449449.922094734
lua5964w.279	A		91.57	0.090965		0.090965		0.090965		0.4478			0.4478				-170.63		15.33		94.64		11.10		141.47		19.12		1				0.8038				1.0000		11.54			385328.00	65					2449461.7366756597
luc6027w.278	C		89.08	0.061848		0.061848		0.061848		0.2842			0.2842				-98.48		15.98		169.31		11.03		-145.20		19.10		1				0.8044				1.0000		10.76			386490.10	65					2449461.5292884605
lue7416w.264	E		55.7	0.112039		0.112039		0.112039		0.2577			0.2577				-169.10		20.74		133.93		10.01		161.61		17.37		1				0.8534				1.0000		357.36			399625.50	63					2449458.628048148
lud5821w.254	D		32.93	0.091503		0.094370		0.091503		0.1648			0.1598				-167.25		19.19		160.27		9.26		176.14		14.79		1				0.8480				1.0000		346.00			404608.20	62					2449456.555210278
luc5811w.260	C		46.54	0.139645		0.139645		0.139645		0.2827			0.2827				119.45		20.60		72.40		9.71		95.28		16.46		0				0.6090				0.5763		352.97			402053.10	63					2449457.7990832175
luc5898w.228	C		26.23	0.175850		0.178475		0.175850		0.2952			0.2908				-84.75		1.37		-59.30		7.28		-72.08		4.43		0				0.7478				0.2193		166.36			402632.70	63					2449451.1661347104
lue5679w.229	E		23.95	0.156866		0.157565		0.156866		0.2565			0.2553				-157.23		2.25		-133.92		7.36		-145.62		4.91		1				0.9028				1.0000		167.07			403054.00	62					2449451.3733593286
lub5734w.273	B		76.89	0.075542		0.075542		0.075542		0.2576			0.2576				-98.02		18.61		-177.62		10.67		-138.69		18.78		1				0.7841				1.0000		6.49			391942.80	64					2449460.4931448842
lua5880w.189	A		122.41	0.045773		0.045949		0.045773		0.7088			0.7060				-152.05		-20.46		-28.73		4.20		-87.08		-16.72		1				0.8134				1.0000		97.10			367412.90	68					2449443.082834757
lud5722w.272	D		74.48	0.047906		0.048200		0.047906		0.1560			0.1550				-25.88		19.01		-102.96		10.59		-65.31		18.66		1				0.7075				0.8824		5.54			392940.40	64					2449460.2857915624
lud5774w.191	D		116.92	0.023294		0.023294		0.023294		0.2792			0.2792				64.76		-20.77		-177.86		4.36		126.47		-15.49		0				0.6842				0.4525		94.68			369469.40	68					2449443.497007118
lue5705w.247	E		17.29	0.211896		0.213792		0.211896		0.3349			0.3319				-21.21		15.94		-37.31		8.74		-29.37		12.46		1				0.6006				0.9970		335.57			406023.70	62					2449455.104297546
lub5199w.251	B		26.19	0.189773		0.190599		0.189773		0.3151			0.3138				49.48		17.99		24.12		9.04		36.56		13.84		0				0.5149				0.1063		342.13			405394.90	62					2449455.9335296066
lua5771w.221	A		42.27	0.193214		0.195478		0.193214		0.3758			0.3714				62.71		-4.84		103.29		6.74		82.96		1.01		1				0.5821				0.9779		164.30			398977.30	63					2449449.7147588655
luc5690w.249	C		21.73	0.175482		0.179916		0.175482		0.2887			0.2816				-165.91		17.02		173.39		8.89		-176.43		13.16		1				0.8503				1.0000		339.19			405768.10	62					2449455.5189446528
lue5701w.259	E		44.25	0.140195		0.141439		0.140195		0.2783			0.2759				-168.32		20.46		147.09		9.64		168.79		16.20		1				0.8517				1.0000		351.85			402577.00	63					2449457.591641215
lud5754w.273	D		76.9	0.041367		0.041627		0.041367		0.1420			0.1411				-98.03		18.61		-177.63		10.67		-138.70		18.78		1				0.7839				1.0000		6.50			391943.30	64					2449460.493183773
lud5786w.223	D		37.66	0.084550		0.085065		0.084550		0.1555			0.1546				-82.24		-3.07		-46.02		6.89		-64.18		2.01		0				0.7402				0.1309		164.47			400168.60	63					2449450.129439051
luc6050w.286	C		109.49	0.046206		0.046206		0.046206		0.4092			0.4092				44.67		9.87		-67.72		11.60		-11.28		18.82		0				0.5773				0.2920		15.84			376746.70	67					2449463.187473264
lua6000w.286	A		109.49	0.056174		0.056174		0.056174		0.4975			0.4975				44.70		9.87		-67.69		11.60		-11.25		18.82		0				0.5752				0.2692		15.83			376738.80	67					2449463.187376042
lua5849w.191	A		116.9	0.050218		0.050254		0.050218		0.6018			0.6013				64.71		-20.77		-177.92		4.36		126.42		-15.48		0				0.6824				0.4257		94.67			369477.40	68					2449443.4971529515
lue5858w.267	E		62.67	0.107183		0.107329		0.107183		0.2766			0.2762				-25.36		20.41		-89.85		10.23		-58.49		17.95		1				0.6841				0.9531		0.54			397405.50	63					2449459.249531447
luc5943w.293	C		128.36	0.036984		0.036984		0.036984		0.7753			0.7753				-103.38		2.99		126.23		12.09		-167.27		17.51		1				0.9354				1.0000		17.86			369379.40	68					2449464.6485100347
lue6047w.278	E		89.09	0.061144		0.061144		0.061144		0.2811			0.2811				-98.49		15.98		169.30		11.03		-145.21		19.10		1				0.8044				1.0000		10.76			386491.70	65					2449461.5293273497
lub5878w.191	B		116.89	0.043326		0.043847		0.043326		0.5248			0.5186				64.69		-20.77		-177.94		4.36		126.40		-15.48		0				0.6827				0.4545		94.65			369480.40	68					2449443.497206655
lua5663w.269	A		67.37	0.139604		0.139604		0.139604		0.3917			0.3917				-169.60		19.98		120.88		10.37		154.73		18.27		1				0.8446				1.0000		2.61			395728.30	64					2449459.6641049073
luc5814w.281	C		96.6	0.061447		0.061447		0.061447		0.3505			0.3505				45.20		13.94		-54.57		11.24		-5.04		19.12		0				0.4777				0.0282		12.96			382928.40	66					2449462.151080961
lua5870w.254	A		32.93	0.254629		0.254629		0.254629		0.4447			0.4447				-167.29		19.19		160.24		9.26		176.11		14.79		1				0.8484				1.0000		346.01			404600.40	62					2449456.5553028705
lud5736w.192	D		114.17	0.020212		0.020212		0.020212		0.2155			0.2155				-6.99		-20.84		107.43		4.44		53.09		-14.88		1				0.5500				0.9368		93.46			370558.40	68					2449443.704472373
luc5782w.215	C		56.34	0.101174		0.101610		0.101174		0.2360			0.2350				137.04		-9.95		-168.93		6.27		164.19		-2.07		1				0.8017				0.9970		165.26			394634.90	64					2449448.4711875697
luc5668w.271	C		72.1	0.102157		0.102414		0.102157		0.3153			0.3146				46.23		19.38		-28.33		10.52		8.05		18.55		0				0.4754				0.0000		4.59			393905.30	64					2449460.0785099766
lub5922w.293	B		128.36	0.036943		0.036943		0.036943		0.7745			0.7745				-103.36		2.99		126.24		12.09		-167.25		17.51		1				0.9346				1.0000		17.85			369375.20	68					2449464.6484665163
lub7131w.290	B		120.17	0.037241		0.037241		0.037241		0.5166			0.5166				115.46		6.08		-7.12		11.88		55.01		18.21		0				0.5196				0.4663		17.30			372067.20	68					2449464.0190173495
luc5723w.272	C		74.48	0.091545		0.091596		0.091545		0.2964			0.2962				-25.88		19.01		-102.96		10.59		-65.31		18.66		1				0.7075				0.8824		5.54			392940.40	64					2449460.285796192
luc5632w.241	C		4.77	0.241013		0.241782		0.241013		0.3639			0.3628				53.45		12.03		50.85		8.28		52.14		10.16		1				0.5403				0.6768		300.14			406174.80	62					2449453.859645671
lua6111w.276	A		84.15	0.094145		0.094145		0.094145		0.3807			0.3807				45.71		17.15		-41.45		10.88		1.38		19.01		0				0.4495				0.0000		9.14			388755.80	65					2449461.1148160766
lub5683w.256	B		37.45	0.170201		0.170252		0.170201		0.3106			0.3105				48.26		19.81		10.98		9.41		29.16		15.38		0				0.5075				0.0000		348.40			403897.90	62					2449456.969843611
lud6182w.292	D		125.63	0.018572		0.018601		0.018572		0.3371			0.3366				-27.69		4.08		-155.37		12.02		-90.39		17.78		0				0.6502				0.6667		17.74			369432.90	68					2449464.430757141
lud6004w.283	D		101.71	0.025175		0.025267		0.025175		0.1696			0.1690				-99.05		12.41		156.13		11.38		-151.60		19.05		1				0.8452				0.9962		14.23			380483.90	66					2449462.5657434375
lud8139w.265	D		58.02	0.070986		0.072969		0.070986		0.1740			0.1693				118.83		20.67		59.36		10.08		88.26		17.57		1				0.5776				0.5354		358.44			398926.80	63					2449458.835135984
lud5676w.192	D		114.18	0.020341		0.020341		0.020341		0.2170			0.2170				-6.95		-20.84		107.48		4.44		53.14		-14.88		1				0.5513				0.9370		93.49			370552.70	68					2449443.704355706
lue5690w.266	E		60.34	0.131949		0.132143		0.131949		0.3273			0.3268				46.68		20.56		-15.30		10.15		14.83		17.76		0				0.4938				0.0000		359.50			398181.90	63					2449459.042481343
luc5728w.271	C		72.08	0.102286		0.102441		0.102286		0.3153			0.3148				46.19		19.38		-28.37		10.52		8.01		18.55		0				0.4760				0.0000		4.58			393905.50	64					2449460.0786266434
lua5714w.210	A		68.33	0.132282		0.132731		0.132282		0.3793			0.3780				138.30		-13.80		-155.88		5.87		171.66		-4.72		1				0.8370				1.0000		167.47			390197.20	65					2449447.4351266436
lua5691w.252	A		28.43	0.252804		0.258463		0.252804		0.4346			0.4251				-22.76		18.42		-50.48		9.11		-36.90		14.16		1				0.6058				1.0000		343.49			405170.70	62					2449456.1407077317
luc5985w.282	C		99.14	0.060677		0.060677		0.060677		0.3747			0.3747				-26.90		13.19		-129.19		11.31		-78.30		19.09		1				0.6191				0.8065		13.63			381706.90	66					2449462.3583338424
lud6019w.286	D		109.49	0.024233		0.024233		0.024233		0.2146			0.2146				44.69		9.87		-67.70		11.60		-11.26		18.82		0				0.5752				0.5466		15.83			376741.60	67					2449463.187410301
lue5918w.267	E		62.66	0.107645		0.107839		0.107645		0.2779			0.2774				-25.40		20.41		-89.89		10.23		-58.53		17.95		1				0.6837				0.9531		0.56			397403.10	63					2449459.2496481133
lua5853w.287	A		112.13	0.057523		0.057523		0.057523		0.5646			0.5646				-27.38		8.96		-142.31		11.67		-84.46		18.70		1				0.6025				0.6742		16.28			375491.80	67					2449463.3946131826
lua5909w.191	A		116.9	0.050235		0.050235		0.050235		0.6016			0.6016				64.67		-20.77		-177.96		4.36		126.38		-15.48		0				0.6844				0.4459		94.66			369483.80	68					2449443.497269618
lub5695w.250	B		23.96	0.182436		0.185241		0.182436		0.3015			0.2970				121.77		17.52		98.74		8.96		110.05		13.50		1				0.6692				0.6860		340.71			405593.10	62					2449455.7262801854
lue5943w.243	E		8.6	    0.210783		0.218199		0.210783		0.3309			0.3197				-91.70		13.43		-98.75		8.43		-95.25		10.95		1				0.7527				0.7889		321.94			406165.10	62					2449454.275136458
lue5641w.259	E		44.25	0.139919		0.141363		0.139919		0.2782			0.2753				-168.28		20.46		147.14		9.64		168.83		16.20		1				0.8512				1.0000		351.83			402584.20	63					2449457.591524549
lud6004w.268	D		65.02	0.053519		0.053818		0.053519		0.1446			0.1438				-97.51		20.21		-164.51		10.30		-131.91		18.11		1				0.7773				1.0000		1.59			396584.40	63					2449459.456889421
lue5805w.187	E		128.28	0.037336		0.039165		0.037336		0.8174			0.7793				-8.75		-19.91		120.56		4.04		59.48		-18.00		1				0.6620				0.9944		190.11			365462.30	69					2449442.6682239813
lud5723j.102	D		13.5	0.110336		0.110336		0.110336		0.1700			0.1700				36.40		5.66		26.38		-2.93		31.38		1.37		0				0.5790				0.0000		243.54			405419.20	62					2449424.9334860994
lue4934h.065	E		76.68	0.067027		0.073304		0.067027		0.2488			0.2275				-168.51		-20.79		-90.48		-5.93		-128.06		-16.99		1				0.9549				1.0000		248.08			379349.80	66					2449417.259412095
lua5862w.270	A		69.73	0.133640		0.133640		0.133640		0.3924			0.3924				118.28		19.70		46.24		10.45		81.35		18.42		0				0.5578				0.4037		3.60			394834.70	64					2449459.8714082525
lua5855w.209	A		70.75	0.121773		0.122137		0.121773		0.3660			0.3649				-149.56		-14.51		-81.30		5.80		-114.90		-5.26		1				0.9088				1.0000		168.04			389224.30	65					2449447.228009641
luc5923w.243	C		8.6	    0.210406		0.215398		0.210406		0.3267			0.3191				-91.69		13.43		-98.74		8.43		-95.24		10.95		1				0.7532				0.7889		321.94			406169.70	62					2449454.2750975695
lue4858w.235	E		10.65	0.204972		0.213389		0.204972		0.3255			0.3126				129.45		7.36		139.96		7.82		134.70		7.62		1				0.7358				0.9658		177.84			405560.50	62					2449452.6123546297
luc6005w.283	C		101.71	0.047653		0.047653		0.047653		0.3200			0.3200				-99.06		12.41		156.13		11.38		-151.61		19.05		1				0.8452				0.9877		14.23			380484.20	66					2449462.565748067
lue5688w.269	E		67.36	0.092337		0.092576		0.092337		0.2597			0.2590				-169.63		19.98		120.86		10.37		154.71		18.27		1				0.8442				1.0000		2.59			395727.60	64					2449459.6641826853
lub5674w.273	B		76.88	0.075295		0.075295		0.075295		0.2567			0.2567				-97.98		18.61		-177.58		10.67		-138.65		18.78		1				0.7842				1.0000		6.48			391941.40	64					2449460.4930282175
lue5900w.297	E		139.59	0.030950		0.032707		0.030950		1.3857			1.3112				-27.54		-1.20		-168.27		12.37		-96.04		16.22		0				0.6938				0.6765		17.75			364022.30	69					2449465.4664398264
lud5626w.200	D		93.32	0.030404		0.030404		0.030404		0.1573			0.1573				138.89		-19.43		-129.49		5.08		-173.69		-10.23		1				0.9368				1.0000		175.27			379603.00	66					2449445.362249282
lua6241w.288	A		114.78	0.053284		0.053284		0.053284		0.5828			0.5828				-99.46		8.03		143.08		11.74		-157.66		18.56		1				0.8964				1.0000		16.68			374250.90	67					2449463.6018473147
lue5863w.287	E		112.14	0.046223		0.046223		0.046223		0.4539			0.4539				-27.39		8.96		-142.31		11.67		-84.46		18.69		1				0.6036				0.7417		16.29			375493.50	67					2449463.3946326273
luc5774w.230	C		21.69	0.185990		0.187560		0.185990		0.3009			0.2984				130.28		3.12		151.45		7.44		140.83		5.37		1				0.7463				0.9560		167.95			403443.90	62					2449451.5806157985
luc5782w.188	C		125.24	0.042456		0.042456		0.042456		0.7542			0.7542				-80.42		-20.21		45.89		4.12		-13.82		-17.35		1				0.8953				1.0000		98.43			366423.50	69					2449442.8755881134
lud5639w.256	D		37.44	0.089968		0.090174		0.089968		0.1645			0.1641				48.29		19.81		11.01		9.41		29.19		15.38		0				0.5069				0.0000		348.41			403904.20	62					2449456.9697607406
lue5724w.210	E		68.33	0.086726		0.087030		0.086726		0.2487			0.2478				138.29		-13.80		-155.88		5.87		171.65		-4.72		1				0.8364				1.0000		167.46			390196.00	65					2449447.435146088
lub5790w.197	B		101.09	0.053419		0.053794		0.053419		0.3538			0.3514				-5.64		-20.34		94.33		4.84		46.42		-11.94		1				0.5397				0.9600		178.35			376176.10	67					2449444.7406686805
lud5984w.282	D		99.14	0.033149		0.033210		0.033149		0.2051			0.2047				-26.90		13.19		-129.19		11.31		-78.30		19.09		1				0.6191				0.8065		13.62			381706.60	66					2449462.3583292128
lua5795w.195	A		106.41	0.064342		0.064342		0.064342		0.5084			0.5084				137.86		-20.70		-116.46		4.68		-166.91		-13.10		1				0.9769				1.0000		180.56			373900.00	67					2449444.326277743
luc5642w.190	C		119.66	0.040911		0.042175		0.040911		0.5714			0.5543				136.41		-20.64		-103.25		4.28		-160.25		-16.09		1				0.9747				1.0000		95.90			368417.40	68					2449443.289783067
luc6005w.268	C		65.02	0.094588		0.094588		0.094588		0.2541			0.2541				-97.51		20.21		-164.51		10.30		-131.91		18.11		1				0.7773				1.0000		1.59			396584.30	63					2449459.456894051
lua5848w.230	A		21.7	0.275606		0.286077		0.275606		0.4590			0.4422				130.23		3.12		151.40		7.44		140.78		5.37		1				0.7466				0.9560		167.98			403426.50	62					2449451.5807570023
lue5973w.277	E		86.62	0.076169		0.076169		0.076169		0.3280			0.3280				-26.39		16.58		-116.08		10.95		-71.92		19.06		0				0.6813				0.8750		9.97			387636.90	65					2449461.3220838425
lub6270w.288	B		114.79	0.042983		0.042983		0.042983		0.4704			0.4704				-99.48		8.03		143.06		11.74		-157.68		18.56		1				0.8967				1.0000		16.68			374255.70	67					2449463.6019010185
luc5614w.266	C		60.33	0.128618		0.128618		0.128618		0.3185			0.3185				46.73		20.56		-15.24		10.15		14.88		17.76		0				0.4924				0.0000		359.50			398185.80	63					2449459.0423308797
luc5908w.202	C		88.2	0.070804		0.070804		0.070804		0.3178			0.3178				-4.93		-18.60		81.28		5.24		39.50		-9.11		0				0.5682				0.5236		173.37			381859.30	66					2449445.7767062965
lue5854w.228	E		26.23	0.177858		0.182229		0.177858		0.3014			0.2941				-84.72		1.37		-59.27		7.28		-72.05		4.43		0				0.7476				0.2246		166.35			402642.70	63					2449451.1660518404
lua5705j.102	A		13.51	0.279618		0.279618		0.279618		0.4308			0.4308				36.41		5.66		26.39		-2.93		31.39		1.37		0				0.5791				0.0000		243.54			405422.10	62					2449424.933443044
lua5763w.204	A		83.14	0.095580		0.095580		0.095580		0.3770			0.3770				-149.08		-17.60		-68.17		5.40		-107.56		-7.99		1				0.8995				1.0000		171.64			384052.40	66					2449446.191742338
lua5479w.242	A		6.57	0.302160		0.305115		0.302160		0.4606			0.4562				-19.73		12.75		-24.57		8.36		-22.17		10.56		1				0.6072				0.8799		314.06			405978.90	62					2449454.0691106827
lud5639w.257	D		39.7	0.084609		0.085808		0.084609		0.1603			0.1580				-23.91		20.06		-63.61		9.49		-44.26		15.66		1				0.6329				1.0000		349.57			403501.30	62					2449457.1770059955
lua5789w.191	A		116.92	0.049381		0.049381		0.049381		0.5918			0.5918				64.75		-20.77		-177.87		4.36		126.46		-15.49		0				0.6849				0.4636		94.69			369471.00	68					2449443.4970362848
lud5745w.205	D		80.64	0.038314		0.038314		0.038314		0.1423			0.1423				139.14		-17.05		-142.54		5.48		179.24		-7.44		1				0.8850				1.0000		170.85			385150.30	65					2449446.398276817
luc5604w.198	C		98.51	0.060254		0.060254		0.060254		0.3647			0.3647				-77.43		-20.09		19.72		4.92		-26.94		-11.37		1				0.7288				1.0000		177.30			377319.90	67					2449444.9478565278
lub5708w.208	B		73.21	0.085346		0.085346		0.085346		0.2689			0.2689				-77.36		-15.19		-6.63		5.72		-41.37		-5.80		0				0.7103				0.5490		168.70			388239.80	65					2449447.0206420603
lue6158w.294	E		131.17	0.036860		0.039396		0.036860		0.9683			0.9059				-171.76		2.00		55.38		12.16		123.26		17.25		1				0.6746				0.8075		17.93			367183.10	69					2449464.8452893286
lua5695w.259	A		44.25	0.211698		0.211698		0.211698		0.4166			0.4166				-168.31		20.46		147.10		9.64		168.80		16.20		1				0.8515				1.0000		351.85			402577.90	63					2449457.5916268635
lub5735j.102	B		13.51	0.213294		0.213294		0.213294		0.3286			0.3286				36.39		5.66		26.37		-2.93		31.37		1.37		0				0.5791				0.0000		243.53			405417.20	62					2449424.933514803
lue5770w.189	E		122.41	0.045406		0.047301		0.045406		0.7296			0.7004				-151.98		-20.46		-28.65		4.20		-87.00		-16.72		1				0.8132				1.0000		97.12			367398.70	68					2449443.082620868
lub5675w.266	B		60.34	0.124706		0.124754		0.124706		0.3090			0.3089				46.69		20.56		-15.28		10.15		14.84		17.76		0				0.4944				0.0000		359.50			398182.70	63					2449459.042452176
lue5645w.246	E		15.1	0.222980		0.225588		0.222980		0.3498			0.3457				51.12		15.35		37.31		8.66		44.13		12.09		1				0.5279				0.2500		333.34			406097.00	62					2449454.8970607407
lua5946w.297	A		139.58	0.026495		0.026495		0.026495		1.1217			1.1217				-27.58		-1.20		-168.30		12.37		-96.07		16.21		0				0.6915				0.6765		17.76			364033.20	69					2449465.466531956
lue6087w.219	E		46.93	0.110513		0.110875		0.110513		0.2255			0.2248				-153.69		-6.57		-108.73		6.58		-131.21		0.01		1				0.9205				1.0000		164.42			397303.80	63					2449449.303793611
lue5775w.197	E		101.1	0.053873		0.054277		0.053873		0.3571			0.3545				-5.63		-20.34		94.34		4.84		46.43		-11.94		1				0.5393				0.9271		178.36			376175.60	67					2449444.740639502
lub5826w.223	B		37.66	0.161924		0.165498		0.161924		0.3026			0.2960				-82.26		-3.07		-46.05		6.89		-64.21		2.01		0				0.7402				0.1309		164.48			400160.00	63					2449450.129516829
lue5693w.208	E		73.22	0.087781		0.088040		0.087781		0.2774			0.2766				-77.35		-15.19		-6.62		5.72		-41.36		-5.80		0				0.7103				0.5490		168.69			388241.20	65					2449447.0206128936
lue5816w.217	E		51.61	0.135656		0.137726		0.135656		0.2983			0.2939				-7.68		-8.29		41.79		6.43		17.11		-1.02		0				0.6701				0.0239		164.72			396198.30	64					2449448.8857524768
luc5068w.253	C		30.68	0.163899		0.163899		0.163899		0.2807			0.2807				-95.03		18.82		-125.11		9.19		-110.39		14.48		1				0.7393				0.9792		344.77			404903.50	62					2449456.3479921063
lua5930w.296	A		136.75	0.029051		0.029051		0.029051		1.0113			1.0113				44.45		-0.12		-93.64		12.30		-22.86		16.60		1				0.7438				0.9937		17.88			365005.30	69					2449465.259160185
lub5900w.255	B		35.18	0.161054		0.163217		0.161054		0.2911			0.2873				120.50		19.52		85.63		9.34		102.65		15.09		0				0.6448				0.4250		347.22			404270.10	62					2449456.7625304167
lua5764w.249	A		21.73	0.280972		0.295585		0.280972		0.4744			0.4509				-165.96		17.02		173.34		8.89		-176.48		13.16		1				0.8502				1.0000		339.17			405753.80	62					2449455.5190858566
lud5708w.186	D		131.07	0.019264		0.019264		0.019264		0.4707			0.4707				62.88		-19.55		-164.81		3.96		132.72		-18.67		0				0.6646				0.3148		191.36			364549.50	69					2449442.4609590857
lub5951j.102	B		13.58	0.212848		0.212848		0.212848		0.3280			0.3280				36.21		5.66		26.18		-2.93		31.19		1.37		0				0.5788				0.0000		243.52			405381.20	62					2449424.9340314697
lue8084w.245	E		12.9	0.205434		0.214127		0.205434		0.3291			0.3157				123.52		14.74		111.97		8.59		117.68		11.72		1				0.6939				0.8588		330.57			406153.80	62					2449454.6897055325
lub5725w.205	B		80.63	0.067296		0.067425		0.067296		0.2504			0.2499				139.15		-17.05		-142.52		5.48		179.26		-7.44		1				0.8850				1.0000		170.84			385151.50	65					2449446.3982379283
lud5733w.210	D		68.34	0.049562		0.049562		0.049562		0.1417			0.1417				138.29		-13.80		-155.89		5.87		171.65		-4.72		1				0.8364				1.0000		167.46			390195.20	65					2449447.435160903
lub5660w.192	B		114.19	0.041770		0.041770		0.041770		0.4458			0.4458				-6.93		-20.84		107.49		4.44		53.15		-14.88		1				0.5521				0.9437		93.51			370551.00	68					2449443.7043219097
luc5954w.280	C		94.08	0.059379		0.059379		0.059379		0.3141			0.3141				117.27		14.65		20.02		11.17		68.19		19.12		1				0.5167				0.6803		12.26			384139.40	66					2449461.9439175464
lud6514w.233	D		14.98	0.108707		0.108707		0.108707		0.1685			0.1685				-85.69		5.69		-70.89		7.67		-78.31		6.74		1				0.7485				0.5594		172.32			404985.30	62					2449452.1981323613
lue5741w.195	E		106.4	0.046842		0.046842		0.046842		0.3700			0.3700				137.90		-20.70		-116.43		4.68		-166.87		-13.10		1				0.9773				1.0000		180.55			373896.90	67					2449444.3261754285
lub5755w.249	B		21.73	0.176268		0.180598		0.176268		0.2898			0.2829				-165.95		17.02		173.35		8.89		-176.47		13.16		1				0.8500				1.0000		339.18			405755.30	62					2449455.5190710416
lud5775w.225	D		33.06	0.088383		0.088666		0.088383		0.1550			0.1545				132.85		-1.30		164.74		7.05		148.73		2.99		1				0.7633				0.9832		164.92			401266.20	63					2449450.5438994444
lud5597w.196	D		103.75	0.028098		0.028098		0.028098		0.2021			0.2021				66.18		-20.55		168.99		4.76		119.82		-12.52		1				0.7022				0.5981		179.43			375031.00	67					2449444.5333112846
lud6515w.233	D		14.98	0.108598		0.108598		0.108598		0.1683			0.1683				-85.69		5.69		-70.89		7.67		-78.31		6.74		1				0.7485				0.5594		172.32			404985.00	62					2449452.198134676
lud5155w.251	D		26.18	0.101908		0.102052		0.101908		0.1687			0.1685				49.51		17.99		24.15		9.04		36.59		13.84		0				0.5152				0.1095		342.13			405402.80	62					2449455.933446736
lub6206w.288	B		114.78	0.042923		0.042923		0.042923		0.4695			0.4695				-99.44		8.03		143.10		11.74		-157.64		18.56		1				0.8964				1.0000		16.68			374244.80	67					2449463.6017792593
lue5821w.285	E		106.88	0.047646		0.047646		0.047646		0.3829			0.3829				116.83		10.74		6.97		11.53		62.01		18.91		1				0.5272				0.7763		15.34			377978.20	67					2449462.980007072
lud5742w.260	D		46.52	0.078750		0.080689		0.078750		0.1633			0.1594				119.50		20.60		72.45		9.71		95.33		16.46		0				0.6102				0.5650		352.96			402060.50	63					2449457.798951736
lub5683w.257	B		39.7	0.161912		0.162013		0.161912		0.3026			0.3024				-23.94		20.06		-63.64		9.49		-44.29		15.66		1				0.6332				1.0000		349.56			403495.40	62					2449457.1770888655
lua5788w.230	A		21.69	0.275751		0.286672		0.275751		0.4600			0.4424				130.27		3.12		151.45		7.44		140.82		5.37		1				0.7461				0.9531		167.95			403440.80	62					2449451.5806403356
lud5756w.221	D		42.28	0.076322		0.076787		0.076322		0.1476			0.1467				62.72		-4.84		103.30		6.74		82.97		1.01		1				0.5828				0.9779		164.31			398980.30	63					2449449.7147296993
lue5949w.282	E		99.15	0.060446		0.060446		0.060446		0.3734			0.3734				-26.87		13.19		-129.16		11.31		-78.27		19.09		1				0.6184				0.8024		13.62			381702.40	66					2449462.3582611573
lue5801w.211	E		65.91	0.092454		0.092717		0.092454		0.2532			0.2525				66.08		-13.07		129.49		5.95		98.15		-4.18		1				0.6883				0.8328		166.96			391136.00	64					2449447.6423909836
lua5949w.275	A		81.71	0.103869		0.103869		0.103869		0.3957			0.3957				117.80		17.67		33.16		10.81		74.69		18.94		0				0.5335				0.4502		8.28			389848.40	65					2449460.9075901853
lub5753w.199	B		95.9	0.053926		0.053926		0.053926		0.3012			0.3012				-149.29		-19.78		-54.92		5.00		-100.34		-10.80		1				0.8816				1.0000		176.28			378463.80	67					2449445.1551478123
lue5656w.262	E		51.09	0.129229		0.129772		0.129229		0.2791			0.2779				-24.81		20.75		-76.81		9.86		-51.54		16.93		1				0.6642				0.9970		355.19			400920.00	63					2449458.213480486
lud5835w.189	D		122.4	0.019525		0.019525		0.019525		0.3010			0.3010				-152.02		-20.46		-28.70		4.20		-87.05		-16.72		1				0.8131				0.8144		97.08			367407.10	68					2449443.082747257
lua5700w.250	A		23.96	0.262320		0.268617		0.262320		0.4373			0.4270				121.76		17.52		98.74		8.96		110.04		13.50		1				0.6688				0.6831		340.71			405592.10	62					2449455.7262899075
lub5720w.192	B		114.17	0.041284		0.041284		0.041284		0.4402			0.4402				-6.97		-20.84		107.45		4.44		53.11		-14.88		1				0.5509				0.9448		93.46			370556.70	68					2449443.7044385765
lud5092h.065	D		76.69	0.036513		0.036934		0.036513		0.1254			0.1239				-169.40		-20.79		-91.41		-5.93		-128.97		-16.99		1				0.9560				1.0000		248.11			379390.10	66					2449417.261999074
luc5753w.203	C		85.67	0.071832		0.071832		0.071832		0.3018			0.3018				-76.85		-18.12		6.70		5.32		-33.88		-8.55		1				0.6936				0.8386		172.51			382972.50	66					2449445.9838276505
lua5762w.199	A		95.9	0.075482		0.075482		0.075482		0.4215			0.4215				-149.29		-19.78		-54.92		5.00		-100.34		-10.80		1				0.8816				1.0000		176.28			378463.90	67					2449445.1551626273
luc7303w.244	C		10.74	0.185072		0.187588		0.185072		0.2862			0.2824				-164.11		14.10		-173.40		8.51		-168.80		11.34		1				0.8554				1.0000		327.01			406170.00	62					2449454.4824534375
lue5834w.207	E		75.69	0.092962		0.093005		0.092962		0.3089			0.3087				-5.27		-15.84		67.95		5.64		32.06		-6.34		0				0.6181				0.1020		169.37			387220.90	65					2449446.813499132
luc5026w.236	C		8.52	0.222063		0.223596		0.222063		0.3390			0.3367				56.91		8.18		65.26		7.90		61.09		8.06		1				0.5508				0.9914		182.71			405762.50	62					2449452.819817118
lue7146w.290	E		120.17	0.037687		0.037687		0.037687		0.5227			0.5227				115.45		6.08		-7.13		11.88		55.00		18.21		0				0.5193				0.4608		17.30			372070.00	68					2449464.019046516
luc5741w.192	C		114.17	0.041413		0.041413		0.041413		0.4416			0.4416				-6.99		-20.84		107.43		4.44		53.09		-14.88		1				0.5500				0.9253		93.46			370558.90	68					2449443.704482095
lud5615j.102	D		13.53	0.110224		0.110224		0.110224		0.1698			0.1698				36.49		5.66		26.47		-2.93		31.47		1.37		0				0.5785				0.0000		243.52			405436.90	62					2449424.9332277663
lua5795w.209	A		70.76	0.122455		0.122738		0.122455		0.3678			0.3670				-149.52		-14.51		-81.26		5.80		-114.86		-5.26		1				0.9084				1.0000		168.05			389230.50	65					2449447.2278929744
lue5663w.274	E		79.29	0.081699		0.082404		0.081699		0.2966			0.2941				-170.09		18.16		107.78		10.74		148.01		18.87		1				0.8254				1.0000		7.39			390910.70	64					2449460.7003336227
lua5672w.196	A		103.76	0.066894		0.067081		0.066894		0.4828			0.4814				66.13		-20.55		168.94		4.76		119.77		-12.52		1				0.7011				0.8868		179.45			375034.60	67					2449444.533457118
lua5653w.274	A		79.3	0.115548		0.115548		0.115548		0.4160			0.4160				-170.09		18.16		107.79		10.74		148.02		18.87		1				0.8254				1.0000		7.40			390910.40	64					2449460.700314178
lub6214w.284	B		104.28	0.054757		0.054757		0.054757		0.4012			0.4012				-171.13		11.59		81.53		11.46		135.18		18.99		1				0.7712				1.0000		14.82			379238.60	66					2449462.7729382175
lue5705w.246	E		15.08	0.224384		0.226517		0.224384		0.3512			0.3479				51.08		15.35		37.27		8.66		44.09		12.09		1				0.5280				0.2415		333.34			406084.10	62					2449454.8971774075
lud5669w.258	D		41.99	0.079800		0.081681		0.079800		0.1565			0.1529				-96.20		20.28		-138.34		9.56		-117.82		15.94		1				0.7354				1.0000		350.70			403042.20	62					2449457.3845516434
lua5783w.186	A		131.09	0.033866		0.033866		0.033866		0.8285			0.8285				62.83		-19.55		-164.86		3.96		132.67		-18.67		0				0.6654				0.3066		191.38			364561.60	69					2449442.461104919
lud7298w.244	D		10.74	0.107370		0.108001		0.107370		0.1648			0.1638				-164.11		14.10		-173.40		8.51		-168.80		11.34		1				0.8554				1.0000		327.01			406171.20	62					2449454.4824437154
lud5687j.102	D		13.51	0.110481		0.110481		0.110481		0.1702			0.1702				36.43		5.66		26.41		-2.93		31.41		1.37		0				0.5786				0.0000		243.56			405425.10	62					2449424.9333999883
luc7126w.290	C		120.17	0.037921		0.037921		0.037921		0.5260			0.5260				115.47		6.08		-7.12		11.88		55.01		18.21		0				0.5190				0.4581		17.30			372066.30	68					2449464.0190076274
luc5929w.255	C		35.19	0.162925		0.164012		0.162925		0.2926			0.2906				120.48		19.52		85.61		9.34		102.63		15.09		0				0.6449				0.4281		347.21			404265.80	62					2449456.7625841205
luc5856w.254	C		32.93	0.162314		0.163406		0.162314		0.2854			0.2835				-167.28		19.19		160.25		9.26		176.12		14.79		1				0.8483				1.0000		346.01			404602.50	62					2449456.5552783334
lud5740w.192	D		114.17	0.020225		0.020225		0.020225		0.2157			0.2157				-6.99		-20.84		107.43		4.44		53.09		-14.88		1				0.5500				0.9368		93.46			370558.60	68					2449443.7044774652
lub5756w.187	B		128.28	0.037259		0.039000		0.037259		0.8140			0.7777				-8.72		-19.91		120.59		4.04		59.51		-18.00		1				0.6623				0.9929		190.11			365455.10	69					2449442.6681313887
lud7302w.244	D		10.74	0.107268		0.108042		0.107268		0.1648			0.1637				-164.11		14.10		-173.40		8.51		-168.80		11.34		1				0.8554				1.0000		327.01			406170.60	62					2449454.482448808
lub5686w.261	B		48.81	0.149487		0.149690		0.149487		0.3121			0.3116				47.37		20.69		-2.14		9.79		21.93		16.70		0				0.5014				0.0000		354.08			401514.10	63					2449458.0061225113
lue5608w.258	E		41.97	0.145133		0.146825		0.145133		0.2813			0.2780				-96.16		20.28		-138.30		9.56		-117.78		15.94		1				0.7352				0.9970		350.71			403050.20	62					2449457.384430347
lub7541l.234	B		12.79	0.182509		0.182509		0.182509		0.2804			0.2804				-159.16		6.54		-146.53		7.74		-152.85		7.18		1				0.8860				1.0000		174.69			404913.20	62					2449452.408206227
lub5788w.204	B		83.16	0.064062		0.064062		0.064062		0.2528			0.2528				-149.10		-17.60		-68.19		5.40		-107.58		-7.99		1				0.8997				1.0000		171.65			384051.20	66					2449446.191790949
lua5683w.263	A		53.4	0.182711		0.182711		0.182711		0.4061			0.4061				-96.94		20.77		-151.41		9.93		-124.94		17.16		1				0.7527				1.0000		356.27			400294.90	63					2449458.4206916783
luc5981j.102	C		13.52	0.216187		0.216187		0.216187		0.3330			0.3330				36.18		5.66		26.15		-2.93		31.16		1.37		0				0.5781				0.0000		243.53			405376.20	62					2449424.934103229
lub5756w.197	B		101.1	0.053413		0.053787		0.053413		0.3539			0.3515				-5.62		-20.34		94.35		4.84		46.44		-11.94		1				0.5393				0.9036		178.35			376174.90	67					2449444.740605243
lud8055w.245	D		12.9	0.117040		0.117331		0.117040		0.1803			0.1799				123.54		14.74		111.99		8.59		117.70		11.72		1				0.6941				0.8646		330.57			406159.90	62					2449454.6896518287
lub5686w.259	B		44.25	0.139831		0.140087		0.139831		0.2756			0.2751				-168.31		20.46		147.11		9.64		168.80		16.20		1				0.8514				1.0000		351.86			402578.80	63					2449457.5916120484
lud5809w.281	D		96.61	0.031810		0.031901		0.031810		0.1820			0.1815				45.21		13.94		-54.56		11.24		-5.03		19.12		0				0.4775				0.0282		12.96			382927.80	66					2449462.1510712383
lub7308w.244	B		10.74	0.186197		0.188679		0.186197		0.2879			0.2841				-164.11		14.10		-173.40		8.51		-168.80		11.34		1				0.8554				1.0000		327.01			406168.90	62					2449454.4824631596
lue5868w.281	E		96.59	0.062441		0.062441		0.062441		0.3561			0.3561				45.17		13.94		-54.60		11.24		-5.07		19.12		0				0.4779				0.0323		12.96			382934.10	66					2449462.1511832755
lua5790w.207	A		75.69	0.108117		0.108198		0.108117		0.3593			0.3591				-5.25		-15.84		67.98		5.64		32.09		-6.34		0				0.6176				0.1020		169.36			387224.40	65					2449446.8134162617
lua5923w.275	A		81.71	0.104351		0.104351		0.104351		0.3976			0.3976				117.82		17.67		33.18		10.81		74.71		18.94		0				0.5340				0.4502		8.27			389847.20	65					2449460.9075369444
lud5804w.191	D		116.92	0.023509		0.023509		0.023509		0.2818			0.2818				64.74		-20.77		-177.88		4.36		126.45		-15.49		0				0.6837				0.4480		94.71			369472.60	68					2449443.4970654515
lub5758w.203	B		85.66	0.071605		0.071605		0.071605		0.3008			0.3008				-76.85		-18.12		6.69		5.32		-33.89		-8.55		1				0.6937				0.8386		172.51			382972.30	66					2449445.9838373726
lud5219w.251	D		26.2	0.101756		0.101949		0.101756		0.1686			0.1682				49.47		17.99		24.10		9.04		36.54		13.84		0				0.5149				0.1009		342.13			405391.20	62					2449455.9335684953
lud5782w.204	D		83.15	0.031412		0.031412		0.031412		0.1239			0.1239				-149.09		-17.60		-68.18		5.40		-107.57		-7.99		1				0.8999				1.0000		171.65			384051.60	66					2449446.1917765974
lue6225w.288	E		114.78	0.043328		0.043328		0.043328		0.4739			0.4739				-99.45		8.03		143.09		11.74		-157.65		18.56		1				0.8964				1.0000		16.68			374247.90	67					2449463.6018135184
lua5817w.186	A		131.07	0.034398		0.034398		0.034398		0.8405			0.8405				62.81		-19.55		-164.88		3.96		132.65		-18.67		0				0.6646				0.3077		191.40			364566.80	69					2449442.461168345
lue5184w.251	E		26.18	0.200702		0.203161		0.200702		0.3359			0.3318				49.49		17.99		24.13		9.04		36.57		13.84		0				0.5151				0.1037		342.13			405397.70	62					2449455.93350044
lub5985w.280	B		94.08	0.058430		0.058430		0.058430		0.3091			0.3091				117.25		14.65		20.00		11.17		68.17		19.12		1				0.5161				0.6803		12.27			384142.60	66					2449461.9439805094
lue5831w.209	E		70.77	0.079584		0.079757		0.079584		0.2391			0.2386				-149.55		-14.51		-81.28		5.80		-114.89		-5.26		1				0.9086				1.0000		168.06			389226.60	65					2449447.22796566
lue5667w.252	E		28.44	0.187554		0.189442		0.187554		0.3186			0.3154				-22.74		18.42		-50.46		9.11		-36.88		14.16		1				0.6065				1.0000		343.49			405174.70	62					2449456.14066375
lud5668w.274	D		79.29	0.048086		0.049313		0.048086		0.1775			0.1731				-170.10		18.16		107.78		10.74		148.01		18.87		1				0.8261				1.0000		7.39			390910.90	64					2449460.700343345
lue5745w.206	E		78.14	0.072497		0.072922		0.072497		0.2557			0.2542				66.84		-16.46		142.60		5.56		105.55		-6.89		1				0.7172				0.7797		170.08			386186.60	65					2449446.6061996063
lub5677w.190	B		119.66	0.039877		0.041388		0.039877		0.5607			0.5403				136.39		-20.64		-103.27		4.28		-160.27		-16.09		1				0.9750				1.0000		95.90			368421.50	68					2449443.2898511225
lua5836w.270	A		69.72	0.133728		0.133728		0.133728		0.3926			0.3926				118.30		19.70		46.26		10.45		81.37		18.42		0				0.5579				0.4068		3.60			394834.90	64					2449459.8713550116
lua6215w.288	A		114.78	0.054041		0.054041		0.054041		0.5911			0.5911				-99.44		8.03		143.10		11.74		-157.64		18.56		1				0.8964				1.0000		16.68			374246.10	67					2449463.6017940743
lua5794w.225	A		33.07	0.233832		0.241003		0.233832		0.4215			0.4089				132.84		-1.30		164.73		7.05		148.72		2.99		1				0.7634				0.9832		164.92			401262.30	63					2449450.5439337036
lub5591g.102	B		13.63	0.212905		0.212905		0.212905		0.3281			0.3281				36.51		5.66		26.49		-2.93		31.49		1.37		0				0.5786				0.0000		243.54			405440.80	62					2449424.9331703587
lue7293w.244	E		10.73	0.183542		0.186435		0.183542		0.2844			0.2800				-164.10		14.10		-173.39		8.51		-168.79		11.34		1				0.8551				1.0000		327.01			406172.30	62					2449454.482433993
lue5837w.287	E		112.12	0.046387		0.046387		0.046387		0.4551			0.4551				-27.37		8.96		-142.29		11.67		-84.44		18.69		1				0.6017				0.7267		16.27			375488.90	67					2449463.394579387
lue5948w.279	E		91.58	0.068773		0.069550		0.068773		0.3425			0.3386				-170.62		15.33		94.65		11.10		141.48		19.12		1				0.8038				1.0000		11.54			385326.50	65					2449461.7366418634
lua5858w.281	A		96.59	0.073241		0.073241		0.073241		0.4177			0.4177				45.17		13.94		-54.60		11.24		-5.07		19.12		0				0.4779				0.0323		12.96			382933.00	66					2449462.151163831
lua5801w.221	A		42.28	0.193535		0.195884		0.193535		0.3766			0.3721				62.69		-4.84		103.27		6.74		82.94		1.01		1				0.5819				0.9751		164.31			398971.20	63					2449449.714817199
lub5664w.229	B		23.95	0.157052		0.157381		0.157052		0.2562			0.2556				-157.22		2.25		-133.91		7.36		-145.61		4.91		1				0.9030				1.0000		167.07			403057.50	62					2449451.373330162
lue5738w.199	E		95.9	0.053692		0.053773		0.053692		0.3003			0.2998				-149.28		-19.78		-54.91		5.00		-100.33		-10.80		1				0.8815				1.0000		176.27			378463.60	67					2449445.1551186456
lub5830w.221	B		42.27	0.135981		0.137058		0.135981		0.2635			0.2614				62.67		-4.84		103.25		6.74		82.92		1.01		1				0.5813				0.9751		164.31			398965.60	63					2449449.7148709027
lub5850w.187	B		128.28	0.037532		0.039234		0.037532		0.8189			0.7834				-8.78		-19.91		120.53		4.04		59.45		-18.00		1				0.6620				0.9929		190.12			365469.00	69					2449442.6683114814
lud5935w.297	D		139.59	0.015361		0.015361		0.015361		0.6508			0.6508				-27.57		-1.20		-168.29		12.37		-96.06		16.21		0				0.6915				0.6765		17.76			364030.40	69					2449465.466507882
lua5835w.223	A		37.66	0.233783		0.244107		0.233783		0.4463			0.4274				-82.27		-3.07		-46.05		6.89		-64.21		2.01		0				0.7404				0.1309		164.48			400158.40	63					2449450.1295316434
luc5783w.204	C		83.16	0.063652		0.063652		0.063652		0.2512			0.2512				-149.09		-17.60		-68.18		5.40		-107.57		-7.99		1				0.8999				1.0000		171.65			384051.50	66					2449446.191781227
lue5717j.102	E		13.51	0.219246		0.219246		0.219246		0.3377			0.3377				36.40		5.66		26.38		-2.93		31.38		1.37		0				0.5790				0.0000		243.54			405420.20	62					2449424.9334717477
lud5875w.297	D		139.59	0.015335		0.015335		0.015335		0.6497			0.6497				-27.53		-1.20		-168.25		12.37		-96.02		16.21		0				0.6938				0.6765		17.75			364016.50	69					2449465.466391215
lua4874w.235	A		10.64	0.306721		0.321318		0.306721		0.4901			0.4678				129.44		7.36		139.95		7.82		134.69		7.62		1				0.7351				0.9658		177.84			405556.30	62					2449452.612388426
lub5786w.209	B		70.77	0.078471		0.078605		0.078471		0.2356			0.2352				-149.51		-14.51		-81.25		5.80		-114.85		-5.26		1				0.9082				1.0000		168.05			389231.30	65					2449447.22787816
lue5717w.272	E		74.48	0.091384		0.091478		0.091384		0.2960			0.2957				-25.88		19.01		-102.96		10.59		-65.31		18.66		1				0.7075				0.8824		5.54			392940.30	64					2449460.2857818403
lua5907w.214	A		58.72	0.155396		0.156393		0.155396		0.3772			0.3748				-150.66		-10.76		-94.32		6.19		-122.31		-2.59		1				0.9147				1.0000		165.60			393804.00	64					2449448.2639651275
lub5739w.210	B		68.34	0.085973		0.085973		0.085973		0.2457			0.2457				138.28		-13.80		-155.89		5.87		171.64		-4.72		1				0.8370				1.0000		167.46			390194.30	65					2449447.4351752545
luc5635w.194	C		109.1	0.047395		0.047395		0.047395		0.4136			0.4136				-150.41		-20.80		-41.84		4.60		-93.57		-13.69		1				0.8556				1.0000		181.69			372772.90	68					2449444.1190281133
lua5766w.222	A		39.96	0.203550		0.206676		0.203550		0.3871			0.3813				-9.78		-3.96		28.61		6.82		9.37		1.51		1				0.6519				0.3446		164.36			399581.60	63					2449449.92215816
lue5775w.187	E		128.28	0.036619		0.038408		0.036619		0.8017			0.7643				-8.73		-19.91		120.58		4.04		59.50		-18.00		1				0.6634				0.9945		190.11			365457.70	69					2449442.6681656484
lud5769w.230	D		21.69	0.106547		0.106734		0.106547		0.1713			0.1710				130.29		3.12		151.46		7.44		140.84		5.37		1				0.7463				0.9560		167.95			403445.00	62					2449451.5806060764
lub5789w.189	B		122.4	0.042768		0.044113		0.042768		0.6801			0.6594				-151.99		-20.46		-28.67		4.20		-87.02		-16.72		1				0.8128				1.0000		97.09			367401.00	68					2449443.082655127
luc5703w.208	C		73.21	0.086047		0.086047		0.086047		0.2711			0.2711				-77.36		-15.19		-6.63		5.72		-41.37		-5.80		0				0.7103				0.5490		168.70			388240.30	65					2449447.020632338
lub5757w.222	B		39.96	0.158614		0.159931		0.158614		0.2996			0.2971				-9.77		-3.96		28.62		6.82		9.38		1.51		1				0.6521				0.3446		164.36			399583.20	63					2449449.922143345
lue6191w.288	E		114.78	0.043016		0.043016		0.043016		0.4705			0.4705				-99.43		8.03		143.11		11.74		-157.63		18.56		1				0.8959				1.0000		16.68			374242.20	67					2449463.6017500926
lue5782w.217	E		51.62	0.135487		0.137289		0.135487		0.2974			0.2935				-7.66		-8.29		41.82		6.43		17.14		-1.02		0				0.6698				0.0239		164.71			396204.00	64					2449448.885689051
lue5791w.192	E		114.17	0.041610		0.041610		0.041610		0.4437			0.4437				-7.02		-20.84		107.39		4.44		53.06		-14.88		1				0.5495				0.9282		93.48			370563.60	68					2449443.704579317
lud5890w.255	D		35.17	0.090229		0.092336		0.090229		0.1647			0.1609				120.50		19.52		85.63		9.34		102.65		15.09		0				0.6448				0.4250		347.22			404271.60	62					2449456.762510972
lua5717w.252	A		28.44	0.252854		0.258332		0.252854		0.4344			0.4252				-22.78		18.42		-50.50		9.11		-36.92		14.16		1				0.6057				1.0000		343.49			405165.80	62					2449456.140760972
lub5737w.190	B		119.64	0.040051		0.041604		0.040051		0.5631			0.5421				136.35		-20.64		-103.31		4.28		-160.31		-16.09		1				0.9753				1.0000		95.85			368428.60	68					2449443.2899677893
lud5687w.262	D		51.11	0.067140		0.067920		0.067140		0.1461			0.1444				-24.83		20.75		-76.83		9.86		-51.56		16.93		1				0.6645				0.9970		355.19			400917.10	63					2449458.213543449
lue5727w.252	E		28.45	0.188604		0.190588		0.188604		0.3205			0.3172				-22.79		18.42		-50.51		9.11		-36.93		14.16		1				0.6059				1.0000		343.49			405164.10	62					2449456.140780417
lud5627w.239	D		3.41	0.118761		0.118906		0.118761		0.1787			0.1785				-161.72		10.55		-159.93		8.13		-160.82		9.34		1				0.8683				1.0000		234.03			405830.00	62					2449453.445221331
lud5698w.208	D		73.22	0.043179		0.043179		0.043179		0.1361			0.1361				-77.36		-15.19		-6.63		5.72		-41.37		-5.80		0				0.7103				0.5490		168.69			388240.80	65					2449447.0206226157
lud5757w.190	D		119.65	0.019065		0.019065		0.019065		0.2582			0.2582				136.33		-20.64		-103.33		4.28		-160.33		-16.09		1				0.9750				1.0000		95.85			368431.00	68					2449443.290006678
lue5637w.261	E		48.81	0.154106		0.154995		0.154106		0.3231			0.3213				47.40		20.69		-2.11		9.78		21.96		16.69		0				0.5008				0.0000		354.08			401518.90	63					2449458.006029919
luc5804w.230	C		21.7	0.185816		0.188095		0.185816		0.3018			0.2982				130.26		3.12		151.43		7.44		140.81		5.37		1				0.7464				0.9560		167.95			403436.70	62					2449451.580674132
lub5993w.279	B		91.57	0.069236		0.069424		0.069236		0.3417			0.3408				-170.65		15.33		94.62		11.10		141.45		19.12		1				0.8039				1.0000		11.52			385330.50	65					2449461.7367293634
lua5200w.251	A		26.19	0.240685		0.243287		0.240685		0.4022			0.3979				49.48		17.99		24.12		9.04		36.56		13.84		0				0.5149				0.1063		342.13			405394.50	62					2449455.933534236
lue5703w.186	E		131.07	0.033868		0.033906		0.033868		0.8285			0.8276				62.88		-19.55		-164.81		3.96		132.72		-18.67		0				0.6646				0.3148		191.36			364548.70	69					2449442.4609493637
luc5917w.293	C		128.36	0.037511		0.037511		0.037511		0.7864			0.7864				-103.36		2.99		126.25		12.09		-167.25		17.51		1				0.9347				1.0000		17.85			369374.20	68					2449464.648456794
luc7422w.264	C		55.7	0.113570		0.113570		0.113570		0.2612			0.2612				-169.11		20.74		133.92		10.01		161.60		17.37		1				0.8533				1.0000		357.36			399625.00	63					2449458.6280625
luc5890w.296	C		136.75	0.030869		0.031764		0.030869		1.1058			1.0746				44.47		-0.12		-93.61		12.30		-22.83		16.60		1				0.7428				0.9935		17.89			364996.20	69					2449465.259082407
lua5688w.258	A		41.97	0.213909		0.213909		0.213909		0.4098			0.4098				-96.21		20.28		-138.35		9.56		-117.83		15.94		1				0.7358				1.0000		350.70			403039.90	62					2449457.3845859026
lud5702w.208	D		73.21	0.043157		0.043157		0.043157		0.1360			0.1360				-77.36		-15.19		-6.63		5.72		-41.37		-5.80		0				0.7103				0.5490		168.69			388240.50	65					2449447.020627708
lue5898w.202	E		88.2	0.071182		0.071182		0.071182		0.3195			0.3195				-4.92		-18.60		81.28		5.24		39.51		-9.11		0				0.5683				0.5273		173.37			381859.60	66					2449445.776686852
lua5959w.212	A		63.51	0.130341		0.130341		0.130341		0.3409			0.3409				-6.17		-12.32		54.86		6.03		24.64		-3.65		0				0.6568				0.0000		166.44			392046.40	64					2449447.849674722
lud8115w.245	D		12.92	0.116673		0.116963		0.116673		0.1798			0.1793				123.50		14.74		111.95		8.59		117.66		11.72		1				0.6940				0.8646		330.59			406146.70	62					2449454.6897684955
lub5750w.247	B		17.27	0.204240		0.204824		0.204240		0.3208			0.3199				-21.24		15.94		-37.34		8.74		-29.40		12.46		1				0.6009				1.0000		335.60			406014.30	62					2449455.1043850463
lud5601w.196	D		103.75	0.028852		0.028852		0.028852		0.2076			0.2076				66.18		-20.55		168.99		4.76		119.82		-12.52		1				0.7022				0.5981		179.43			375031.20	67					2449444.533316377
lue5647w.238	E		4.64	0.232351		0.240786		0.232351		0.3623			0.3497				-89.36		9.78		-85.39		8.05		-87.37		8.92		1				0.7514				0.8239		205.71			405651.60	62					2449453.238207708
lub5790w.187	B		128.28	0.036118		0.037926		0.036118		0.7916			0.7539				-8.74		-19.91		120.57		4.04		59.49		-18.00		1				0.6627				0.9940		190.11			365460.00	69					2449442.6681948146
lua5637w.240	A		3.48	0.313099		0.327924		0.313099		0.4928			0.4705				125.91		11.30		125.51		8.20		125.71		9.75		1				0.7105				0.8875		273.24			405974.40	62					2449453.6522870604
luc5890w.254	C		32.94	0.162278		0.163315		0.162278		0.2853			0.2835				-167.30		19.19		160.23		9.26		176.10		14.79		1				0.8485				1.0000		346.02			404597.20	62					2449456.555341759
lua5672w.226	A		30.77	0.236463		0.242461		0.236463		0.4156			0.4053				60.30		-0.41		90.04		7.13		75.11		3.48		1				0.5643				0.9111		165.30			401743.60	63					2449450.751371539
lud5985w.286	D		109.49	0.024067		0.024067		0.024067		0.2131			0.2131				44.71		9.87		-67.68		11.60		-11.24		18.82		0				0.5744				0.5466		15.83			376736.50	67					2449463.187346875
lud5949w.280	D		94.08	0.034213		0.034213		0.034213		0.1810			0.1810				117.28		14.65		20.03		11.17		68.20		19.12		1				0.5170				0.6840		12.26			384138.90	66					2449461.943907824
lub8099w.245	B		12.91	0.203396		0.210205		0.203396		0.3231			0.3126				123.51		14.74		111.96		8.59		117.67		11.72		1				0.6939				0.8588		330.59			406150.50	62					2449454.689734699
luc5459w.237	C		6.43	0.235949		0.236256		0.235949		0.3566			0.3561				-16.95		9.00		-10.81		7.98		-13.88		8.50		1				0.6159				0.6287		191.12			405461.00	62					2449453.03107544
luc5715w.192	C		114.17	0.041436		0.041436		0.041436		0.4419			0.4419				-6.97		-20.84		107.45		4.44		53.11		-14.88		1				0.5509				0.9270		93.46			370556.30	68					2449443.7044288544
lue5800w.189	E		122.4	0.046056		0.047913		0.046056		0.7387			0.7101				-152.00		-20.46		-28.67		4.20		-87.02		-16.72		1				0.8132				1.0000		97.09			367402.60	68					2449443.0826792014
lue7112w.290	E		120.16	0.038837		0.038837		0.038837		0.5384			0.5384				115.47		6.08		-7.11		11.88		55.02		18.21		0				0.5190				0.4581		17.30			372063.90	68					2449464.0189830903
lub5674w.263	B		53.4	0.121261		0.121820		0.121261		0.2708			0.2695				-96.93		20.77		-151.41		9.93		-124.94		17.16		1				0.7521				1.0000		356.27			400295.50	63					2449458.4206768633
lua5785w.247	A		17.3	0.280863		0.287021		0.280863		0.4496			0.4399				-21.27		15.94		-37.36		8.74		-29.43		12.46		1				0.6007				1.0000		335.58			406007.00	62					2449455.1044531018
luc5791w.221	C		42.28	0.139322		0.140164		0.139322		0.2695			0.2678				62.70		-4.84		103.28		6.74		82.95		1.01		1				0.5822				0.9779		164.31			398973.20	63					2449449.714797755
lud5626w.238	D		4.63	0.122929		0.122929		0.122929		0.1850			0.1850				-89.35		9.78		-85.38		8.05		-87.36		8.92		1				0.7510				0.8239		205.70			405657.00	62					2449453.2381641897
lub5741w.190	B		119.64	0.040272		0.041944		0.040272		0.5677			0.5451				136.34		-20.64		-103.32		4.28		-160.32		-16.09		1				0.9753				1.0000		95.85			368428.90	68					2449443.289972882
lue5637w.274	E		79.3	0.082588		0.083152		0.082588		0.2994			0.2973				-170.08		18.16		107.80		10.74		148.03		18.87		1				0.8259				1.0000		7.40			390909.80	64					2449460.700280382
lud5948w.243	D		8.6	    0.113363		0.113605		0.113363		0.1723			0.1719				-91.71		13.43		-98.76		8.43		-95.26		10.95		1				0.7528				0.7889		321.94			406164.00	62					2449454.2751461808
lub5928w.243	B		8.59	0.207715		0.212147		0.207715		0.3217			0.3150				-91.69		13.43		-98.74		8.43		-95.24		10.95		1				0.7532				0.7889		321.94			406168.50	62					2449454.2751072915
lua5878w.228	A		26.23	0.257074		0.265913		0.257074		0.4398			0.4252				-84.74		1.37		-59.29		7.28		-72.07		4.43		0				0.7477				0.2193		166.35			402637.40	63					2449451.1660958217
lua5823w.224	A		35.18	0.230318		0.234101		0.230318		0.4175			0.4108				-154.59		-2.19		-120.54		6.97		-137.62		2.50		1				0.9187				1.0000		15.83			400764.20	63					2449450.336382095
lue5641w.261	E		48.8	0.154135		0.155023		0.154135		0.3231			0.3213				47.40		20.69		-2.11		9.78		21.96		16.69		0				0.5008				0.0000		354.08			401518.60	63					2449458.0060350117
lub6240w.284	B		104.28	0.055294		0.055294		0.055294		0.4052			0.4052				-171.15		11.59		81.51		11.46		135.16		18.99		1				0.7720				1.0000		14.80			379242.40	66					2449462.7729914584
lub6102w.276	B		84.15	0.079422		0.079422		0.079422		0.3212			0.3212				45.72		17.15		-41.45		10.88		1.39		19.01		0				0.4497				0.0000		9.14			388755.40	65					2449461.1148012616
lua5850w.207	A		75.68	0.108882		0.108922		0.108882		0.3617			0.3615				-5.29		-15.84		67.94		5.64		32.05		-6.34		0				0.6182				0.1053		169.37			387219.50	65					2449446.8135329285
lue5012w.236	E		8.52	0.225175		0.227538		0.225175		0.3450			0.3414				56.92		8.18		65.27		7.90		61.10		8.06		1				0.5506				0.9914		182.70			405765.60	62					2449452.819792581
lud5868w.287	D		112.14	0.024222		0.024401		0.024222		0.2396			0.2378				-27.40		8.96		-142.32		11.67		-84.47		18.69		1				0.6033				0.6886		16.29			375494.30	67					2449463.3946423493
lud5790w.221	D		42.28	0.075504		0.076061		0.075504		0.1462			0.1452				62.70		-4.84		103.28		6.74		82.95		1.01		1				0.5822				0.9779		164.31			398973.70	63					2449449.714793125
luc5662w.262	C		51.1	0.131697		0.131912		0.131697		0.2837			0.2833				-24.82		20.75		-76.81		9.86		-51.54		16.93		1				0.6638				0.9970		355.19			400919.40	63					2449458.2134948377
lua5942w.267	A		62.67	0.150885		0.150885		0.150885		0.3888			0.3888				-25.42		20.41		-89.90		10.23		-58.54		17.94		1				0.6841				0.9531		0.55			397402.20	63					2449459.249692095
lud5805w.225	D		33.07	0.088772		0.088959		0.088772		0.1556			0.1552				132.83		-1.30		164.72		7.05		148.71		2.99		1				0.7633				0.9832		164.93			401259.50	63					2449450.543957778
luc5949w.243	C		8.6	    0.210093		0.214455		0.210093		0.3252			0.3186				-91.71		13.43		-98.76		8.43		-95.26		10.95		1				0.7528				0.7889		321.93			406163.40	62					2449454.2751508104
luc5984w.279	C		91.57	0.069790		0.069988		0.069790		0.3445			0.3435				-170.64		15.33		94.63		11.10		141.46		19.12		1				0.8038				1.0000		11.53			385329.80	65					2449461.7367145484
lud5609w.266	D		60.32	0.068907		0.069475		0.068907		0.1720			0.1706				46.74		20.56		-15.24		10.15		14.89		17.76		0				0.4924				0.0000		359.50			398186.10	63					2449459.042321157
lub5813w.230	B		21.7	0.183787		0.186947		0.183787		0.3000			0.2949				130.26		3.12		151.43		7.44		140.81		5.37		1				0.7464				0.9560		167.96			403434.80	62					2449451.580688947
lua5905w.285	A		106.87	0.058752		0.058752		0.058752		0.4720			0.4720				116.78		10.74		6.92		11.53		61.96		18.91		1				0.5270				0.7818		15.36			377990.40	67					2449462.98016772
lua5669w.246	A		15.09	0.272488		0.275097		0.272488		0.4265			0.4225				51.11		15.35		37.30		8.66		44.12		12.09		1				0.5279				0.2443		333.34			406092.10	62					2449454.8971047224
lud5978w.277	D		86.62	0.041895		0.042242		0.041895		0.1819			0.1804				-26.40		16.58		-116.09		10.95		-71.93		19.06		0				0.6813				0.8786		9.96			387637.20	65					2449461.322093565
luc5627w.238	C		4.63	0.229253		0.233656		0.229253		0.3516			0.3450				-89.35		9.78		-85.38		8.05		-87.36		8.92		1				0.7510				0.8239		205.70			405656.40	62					2449453.2381688193
lua5729w.246	A		15.09	0.271960		0.274967		0.271960		0.4263			0.4217				51.07		15.35		37.26		8.66		44.08		12.09		1				0.5282				0.2415		333.34			406079.30	62					2449454.8972213888
lud5745w.189	D		122.43	0.019522		0.019522		0.019522		0.3014			0.3014				-151.96		-20.46		-28.64		4.20		-86.99		-16.72		1				0.8125				0.8089		97.13			367395.50	68					2449443.082572257
lua5845w.285	A		106.88	0.059447		0.059447		0.059447		0.4778			0.4778				116.82		10.74		6.96		11.53		62.00		18.91		1				0.5278				0.7798		15.35			377981.50	67					2449462.980051053
luc5640w.266	C		60.33	0.128441		0.128492		0.128441		0.3182			0.3181				46.72		20.56		-15.26		10.15		14.87		17.76		0				0.4925				0.0000		359.50			398184.50	63					2449459.04238412
luc5692w.222	C		39.95	0.161054		0.162893		0.161054		0.3051			0.3017				-9.73		-3.96		28.66		6.82		9.42		1.51		1				0.6526				0.3446		164.35			399596.80	63					2449449.922016956
luc5605w.200	C		93.32	0.054977		0.054977		0.054977		0.2845			0.2845				138.91		-19.43		-129.47		5.08		-173.67		-10.23		1				0.9366				1.0000		175.27			379603.10	66					2449445.362205764
lud5748w.272	D		74.48	0.047680		0.047940		0.047680		0.1551			0.1543				-25.90		19.01		-102.98		10.59		-65.33		18.66		1				0.7067				0.8791		5.55			392940.80	64					2449460.2858448033
lue5889w.248	E		19.51	0.191951		0.195229		0.191951		0.3093			0.3041				-93.62		16.50		-112.01		8.81		-102.95		12.81		1				0.7504				0.8879		337.51			405894.50	62					2449455.311779375
lue5770w.205	E		80.64	0.066458		0.066668		0.066458		0.2476			0.2468				139.12		-17.05		-142.55		5.48		179.23		-7.44		1				0.8841				0.9965		170.86			385148.80	65					2449446.3983254284
lua5737w.204	A		83.14	0.095267		0.095267		0.095267		0.3758			0.3758				-149.06		-17.60		-68.15		5.40		-107.54		-7.99		1				0.8989				1.0000		171.64			384053.80	66					2449446.1916890973
luc5977w.295	C		133.94	0.030236		0.030686		0.030236		0.8913			0.8782				116.18		0.94		-19.29		12.23		50.04		16.94		0				0.5204				0.2137		17.94			366124.40	69					2449465.0526654976
lub6521w.233	B		14.98	0.204368		0.204368		0.204368		0.3167			0.3167				-85.70		5.69		-70.90		7.67		-78.32		6.74		1				0.7487				0.5594		172.33			404982.50	62					2449452.198155035
luc6202w.294	C		131.15	0.037372		0.039272		0.037372		0.9641			0.9175				-171.79		2.00		55.35		12.16		123.23		17.25		1				0.6758				0.8389		17.94			367192.30	69					2449464.845372199
lue5771w.211	E		65.91	0.091840		0.092015		0.091840		0.2513			0.2508				66.10		-13.07		129.51		5.95		98.17		-4.18		1				0.6888				0.8359		166.93			391139.70	64					2449447.6423326503
luc5816w.215	C		56.34	0.100960		0.101347		0.100960		0.2354			0.2345				137.01		-9.95		-168.96		6.27		164.16		-2.07		1				0.8017				0.9970		165.26			394629.70	64					2449448.4712509955
lud4889w.235	D		10.64	0.117047		0.117240		0.117047		0.1788			0.1785				129.43		7.36		139.94		7.82		134.68		7.62		1				0.7352				0.9658		177.85			405552.60	62					2449452.6124175927
lub5682w.252	B		28.43	0.182366		0.182898		0.182366		0.3075			0.3067				-22.76		18.42		-50.47		9.11		-36.90		14.16		1				0.6058				1.0000		343.49			405172.00	62					2449456.1406929167
lua5885w.187	A		128.29	0.037451		0.037451		0.037451		0.7821			0.7821				-8.80		-19.91		120.50		4.04		59.42		-18.00		1				0.6616				0.9944		190.12			365474.30	69					2449442.668379537
lud5592w.238	D		4.62	0.123050		0.123050		0.123050		0.1852			0.1852				-89.32		9.78		-85.35		8.05		-87.33		8.92		1				0.7517				0.8179		205.70			405664.80	62					2449453.238100764
lud5886w.285	D		106.88	0.026903		0.026903		0.026903		0.2162			0.2162				116.79		10.74		6.93		11.53		61.97		18.91		1				0.5268				0.5625		15.35			377987.80	67					2449462.980133461
luc5882w.270	C		69.73	0.100666		0.100666		0.100666		0.2956			0.2956				118.27		19.70		46.23		10.45		81.34		18.42		0				0.5577				0.4037		3.61			394834.50	64					2449459.8714471413
luc5674w.258	C		41.99	0.144646		0.145941		0.144646		0.2796			0.2772				-96.20		20.28		-138.34		9.56		-117.82		15.94		1				0.7354				1.0000		350.70			403041.60	62					2449457.384561366
lua5624w.258	A		41.98	0.214791		0.214791		0.214791		0.4115			0.4115				-96.17		20.28		-138.31		9.56		-117.79		15.94		1				0.7350				1.0000		350.70			403048.00	62					2449457.3844641433
lue5701w.261	E		48.81	0.154358		0.155151		0.154358		0.3234			0.3218				47.36		20.69		-2.15		9.79		21.92		16.70		0				0.5015				0.0000		354.08			401512.60	63					2449458.006151678
lua5762w.188	A		125.35	0.042539		0.042539		0.042539		0.7600			0.7600				-80.40		-20.21		45.91		4.12		-13.80		-17.35		1				0.8963				1.0000		98.56			366420.70	69					2449442.8755492247
lua5697w.186	A		131.07	0.034361		0.034361		0.034361		0.8396			0.8396				62.89		-19.55		-164.80		3.96		132.73		-18.67		0				0.6665				0.3088		191.36			364547.50	69					2449442.4609350115
luc5822w.217	C		51.61	0.130312		0.131290		0.130312		0.2844			0.2823				-7.69		-8.29		41.79		6.43		17.11		-1.02		0				0.6701				0.0239		164.72			396197.00	64					2449448.885766829
luc5658w.241	C		4.77	0.241258		0.241720		0.241258		0.3638			0.3631				53.43		12.03		50.83		8.28		52.12		10.16		1				0.5410				0.6768		300.14			406168.40	62					2449453.859698912
lue5678w.239	E		3.41	0.204148		0.206516		0.204148		0.3103			0.3068				-161.76		10.55		-159.97		8.13		-160.86		9.34		1				0.8687				1.0000		234.03			405817.40	62					2449453.4453231827
lua5964w.296	A		136.75	0.028108		0.028108		0.028108		0.9785			0.9785				44.42		-0.13		-93.66		12.30		-22.88		16.59		1				0.7453				1.0000		17.89			365012.70	69					2449465.259223611
lua5965w.282	A		99.14	0.077123		0.077123		0.077123		0.4762			0.4762				-26.89		13.19		-129.18		11.31		-78.29		19.09		1				0.6186				0.8024		13.61			381704.50	66					2449462.3582949536
lub5786w.195	B		106.41	0.047119		0.047119		0.047119		0.3723			0.3723				137.87		-20.70		-116.46		4.68		-166.90		-13.10		1				0.9771				1.0000		180.56			373899.60	67					2449444.326262928
lua5791w.206	A		78.15	0.100157		0.100635		0.100157		0.3529			0.3512				66.81		-16.46		142.56		5.56		105.51		-6.89		1				0.7177				0.7831		170.09			386183.20	65					2449446.606291736
luc5655w.192	C		114.19	0.041008		0.041008		0.041008		0.4377			0.4377				-6.93		-20.84		107.49		4.44		53.15		-14.88		1				0.5521				0.9282		93.51			370550.50	68					2449443.7043121876
lua5730w.249	A		21.73	0.281354		0.295568		0.281354		0.4744			0.4515				-165.93		17.02		173.37		8.89		-176.45		13.16		1				0.8500				1.0000		339.18			405760.20	62					2449455.5190224308
lub5948w.293	B		128.36	0.036732		0.036732		0.036732		0.7700			0.7700				-103.38		2.99		126.22		12.09		-167.27		17.51		1				0.9353				1.0000		17.86			369380.30	68					2449464.6485197567
lub5849w.189	B		122.4	0.042486		0.043592		0.042486		0.6721			0.6550				-152.03		-20.46		-28.71		4.20		-87.06		-16.72		1				0.8137				1.0000		97.09			367408.70	68					2449443.082771794
lue5740w.225	E		33.06	0.156044		0.158999		0.156044		0.2780			0.2729				132.88		-1.30		164.77		7.05		148.76		2.99		1				0.7636				0.9804		164.93			401274.00	63					2449450.543831389
lua5823w.191	A		116.91	0.050641		0.050641		0.050641		0.6067			0.6067				64.73		-20.77		-177.90		4.36		126.44		-15.48		0				0.6842				0.4315		94.69			369474.50	68					2449443.4970997106
lue5692w.190	E		119.65	0.041104		0.042621		0.041104		0.5772			0.5566				136.38		-20.64		-103.28		4.28		-160.28		-16.09		1				0.9744				1.0000		95.89			368423.30	68					2449443.289880289
luc5873w.191	C		116.89	0.043816		0.044239		0.043816		0.5295			0.5245				64.70		-20.77		-177.93		4.36		126.41		-15.48		0				0.6839				0.4515		94.65			369479.80	68					2449443.497196933
lub5728w.272	B		74.48	0.090326		0.090373		0.090326		0.2924			0.2923				-25.89		19.01		-102.96		10.59		-65.31		18.66		1				0.7073				0.8852		5.54			392940.50	64					2449460.2858059146
lub5955w.296	B		136.75	0.030451		0.031342		0.030451		1.0911			1.0600				44.43		-0.13		-93.65		12.30		-22.87		16.59		1				0.7453				1.0000		17.88			365011.00	69					2449465.259208796
lub5846w.209	B		70.76	0.078167		0.078300		0.078167		0.2347			0.2343				-149.56		-14.51		-81.29		5.80		-114.90		-5.26		1				0.9088				1.0000		168.05			389225.10	65					2449447.227994826
lub5984w.268	B		65.01	0.094468		0.094468		0.094468		0.2538			0.2538				-97.49		20.21		-164.49		10.30		-131.89		18.11		1				0.7772				1.0000		1.59			396585.00	63					2449459.4568505324
luc5754w.249	C		21.73	0.175593		0.179859		0.175593		0.2887			0.2818				-165.95		17.02		173.35		8.89		-176.47		13.16		1				0.8500				1.0000		339.18			405755.70	62					2449455.519066412
lua5704w.249	A		21.74	0.281721		0.296170		0.281721		0.4753			0.4522				-165.91		17.02		173.39		8.89		-176.43		13.16		1				0.8503				1.0000		339.19			405765.60	62					2449455.51896919
lud5768w.186	D		131.09	0.019465		0.019465		0.019465		0.4762			0.4762				62.84		-19.55		-164.85		3.96		132.68		-18.67		0				0.6646				0.3180		191.39			364559.20	69					2449442.4610757525
lub5955w.280	B		94.08	0.058586		0.058586		0.058586		0.3099			0.3099				117.27		14.65		20.02		11.17		68.19		19.12		1				0.5167				0.6803		12.26			384139.60	66					2449461.943922176
lud5424w.237	D		6.43	0.120006		0.120006		0.120006		0.1811			0.1811				-16.93		8.99		-10.78		7.98		-13.85		8.50		1				0.6157				0.6287		191.11			405469.50	62					2449453.0310073844
lue5596w.196	E		103.75	0.053946		0.054387		0.053946		0.3913			0.3881				66.18		-20.55		168.99		4.76		119.82		-12.52		1				0.7022				0.8356		179.43			375030.90	67					2449444.533306655
lud5942w.295	D		133.94	0.019084		0.019282		0.019084		0.5601			0.5543				116.20		0.94		-19.26		12.23		50.07		16.94		0				0.5212				0.2137		17.94			366116.70	69					2449465.052597442
lud5690w.273	D		76.88	0.041609		0.041706		0.041609		0.1422			0.1418				-97.99		18.61		-177.59		10.67		-138.66		18.78		1				0.7842				1.0000		6.48			391941.80	64					2449460.4930620138
lue5154w.251	E		26.18	0.201435		0.203801		0.201435		0.3369			0.3330				49.51		17.99		24.15		9.04		36.59		13.84		0				0.5152				0.1095		342.13			405403.20	62					2449455.9334421065
lue5774w.225	E		33.06	0.155687		0.158410		0.155687		0.2770			0.2722				132.86		-1.30		164.75		7.05		148.74		2.99		1				0.7636				0.9804		164.92			401266.70	63					2449450.543894815
lud5867w.267	D		62.67	0.055583		0.056317		0.055583		0.1451			0.1432				-25.37		20.41		-89.85		10.23		-58.49		17.94		1				0.6841				0.9531		0.55			397405.20	63					2449459.2495462615
lud5752w.204	D		83.13	0.031922		0.031922		0.031922		0.1259			0.1259				-149.07		-17.60		-68.16		5.40		-107.55		-7.99		1				0.8989				1.0000		171.63			384053.00	66					2449446.191718264
lud5630w.200	D		93.33	0.030405		0.030405		0.030405		0.1574			0.1574				138.89		-19.43		-129.49		5.08		-173.69		-10.23		1				0.9368				1.0000		175.27			379603.00	66					2449445.362254375
lud5599w.198	D		98.51	0.030367		0.030367		0.030367		0.1838			0.1838				-77.43		-20.09		19.73		4.92		-26.93		-11.37		1				0.7290				1.0000		177.30			377319.80	67					2449444.9478468057
lub5788w.203	B		85.66	0.071466		0.071466		0.071466		0.3002			0.3002				-76.87		-18.12		6.67		5.32		-33.91		-8.55		1				0.6936				0.8386		172.50			382971.20	66					2449445.983895706
luc5887w.293	C		128.36	0.037509		0.037509		0.037509		0.7863			0.7863				-103.34		2.99		126.27		12.09		-167.23		17.51		1				0.9347				1.0000		17.86			369368.50	68					2449464.648398461
lub5999w.286	B		109.49	0.045685		0.045685		0.045685		0.4046			0.4046				44.70		9.87		-67.69		11.60		-11.25		18.82		0				0.5752				0.2652		15.83			376738.50	67					2449463.187371412
lub6266w.288	B		114.79	0.042891		0.042891		0.042891		0.4693			0.4693				-99.48		8.03		143.06		11.74		-157.68		18.56		1				0.8967				1.0000		16.68			374255.20	67					2449463.601895926
lud5817w.217	D		51.61	0.064486		0.064762		0.064486		0.1403			0.1397				-7.68		-8.29		41.79		6.43		17.11		-1.02		0				0.6701				0.0239		164.72			396197.80	64					2449448.8857571064
lub5069w.253	B		30.68	0.163318		0.163318		0.163318		0.2797			0.2797				-95.03		18.82		-125.12		9.19		-110.40		14.48		1				0.7393				0.9821		344.77			404903.00	62					2449456.347996736
lue5651w.200	E		93.32	0.053812		0.053976		0.053812		0.2793			0.2784				138.88		-19.43		-129.51		5.08		-173.70		-10.23		1				0.9369				1.0000		175.28			379603.00	66					2449445.3622978935
lub5960w.282	B		99.14	0.060244		0.060244		0.060244		0.3720			0.3720				-26.88		13.19		-129.17		11.31		-78.28		19.09		1				0.6189				0.8024		13.61			381703.90	66					2449462.3582852315
lub5954w.243	B		8.6	    0.207505		0.211880		0.207505		0.3213			0.3147				-91.71		13.43		-98.76		8.43		-95.26		10.95		1				0.7528				0.7889		321.93			406162.30	62					2449454.2751605324
lub5656w.259	B		44.25	0.139287		0.139849		0.139287		0.2752			0.2741				-168.29		20.46		147.13		9.64		168.82		16.20		1				0.8508				1.0000		351.85			402582.40	63					2449457.591553715
lua5964w.280	A		94.08	0.076826		0.076826		0.076826		0.4064			0.4064				117.27		14.65		20.02		11.17		68.19		19.12		1				0.5167				0.6803		12.26			384140.40	66					2449461.9439369906
lud8085w.245	D		12.91	0.117489		0.117730		0.117489		0.1810			0.1806				123.52		14.74		111.97		8.59		117.68		11.72		1				0.6939				0.8588		330.58			406153.30	62					2449454.689710162
lue5587w.240	E		3.47	0.229054		0.239978		0.229054		0.3606			0.3442				125.94		11.30		125.55		8.20		125.74		9.75		1				0.7110				0.8970		273.24			405986.30	62					2449453.652189838
lue5445w.237	E		6.43	0.240789		0.242819		0.240789		0.3665			0.3634				-16.94		9.00		-10.80		7.98		-13.87		8.50		1				0.6162				0.6287		191.12			405464.10	62					2449453.031050903
lud6078w.278	D		89.09	0.034367		0.034398		0.034367		0.1581			0.1580				-98.51		15.98		169.28		11.03		-145.23		19.10		1				0.8048				1.0000		10.77			386494.20	65					2449461.5293903127
lub5786w.197	B		101.1	0.053257		0.053549		0.053257		0.3523			0.3504				-5.64		-20.34		94.33		4.84		46.42		-11.94		1				0.5397				0.9157		178.36			376176.00	67					2449444.7406635764
lud5668w.263	D		53.4	0.068393		0.069914		0.068393		0.1554			0.1520				-96.93		20.77		-151.40		9.93		-124.93		17.16		1				0.7521				1.0000		356.28			400296.10	63					2449458.4206625116
lub5984w.283	B		101.71	0.048563		0.048563		0.048563		0.3261			0.3261				-99.04		12.41		156.15		11.38		-151.59		19.05		1				0.8454				0.9856		14.23			380481.30	66					2449462.5657045487
luc5724w.205	C		80.63	0.066908		0.067045		0.066908		0.2490			0.2485				139.15		-17.05		-142.52		5.48		179.26		-7.44		1				0.8850				1.0000		170.84			385151.60	65					2449446.3982332987
luc5753w.204	C		83.13	0.063443		0.063443		0.063443		0.2502			0.2502				-149.07		-17.60		-68.16		5.40		-107.55		-7.99		1				0.8989				1.0000		171.63			384052.90	66					2449446.1917228936
lue5744w.205	E		80.64	0.066510		0.066721		0.066510		0.2478			0.2470				139.14		-17.05		-142.53		5.48		179.25		-7.44		1				0.8850				1.0000		170.85			385150.40	65					2449446.3982721874
lua6065j.102	A		13.57	0.279097		0.279097		0.279097		0.4300			0.4300				36.11		5.66		26.08		-2.93		31.09		1.37		0				0.5794				0.0000		243.52			405362.00	62					2449424.934304155
luc5943w.295	C		133.94	0.030686		0.031046		0.030686		0.9018			0.8913				116.20		0.94		-19.27		12.23		50.06		16.94		0				0.5217				0.2137		17.94			366117.20	69					2449465.052602072
lub5605w.198	B		98.51	0.060010		0.060010		0.060010		0.3632			0.3632				-77.43		-20.09		19.72		4.92		-26.94		-11.37		1				0.7288				1.0000		177.29			377319.90	67					2449444.9478611574
luc5425w.237	C		6.43	0.235388		0.235693		0.235388		0.3557			0.3553				-16.93		9.00		-10.79		7.98		-13.86		8.50		1				0.6159				0.6287		191.11			405468.90	62					2449453.031012014
lub5880w.187	B		128.29	0.037368		0.039025		0.037368		0.8150			0.7804				-8.80		-19.91		120.51		4.04		59.43		-18.00		1				0.6616				0.9931		190.12			365473.50	69					2449442.6683698148
lua5624w.266	A		60.33	0.148073		0.148073		0.148073		0.3667			0.3667				46.73		20.56		-15.25		10.15		14.88		17.76		0				0.4924				0.0000		359.50			398185.30	63					2449459.042350324
lua5871w.285	A		106.88	0.059305		0.059305		0.059305		0.4766			0.4766				116.80		10.74		6.94		11.53		61.98		18.91		1				0.5274				0.7798		15.36			377985.60	67					2449462.980104294
luc5674w.266	C		60.34	0.128700		0.128750		0.128700		0.3189			0.3188				46.69		20.56		-15.28		10.15		14.84		17.76		0				0.4944				0.0000		359.50			398182.80	63					2449459.0424475465
lub5692w.186	B		131.06	0.033261		0.033261		0.033261		0.8123			0.8123				62.89		-19.55		-164.80		3.96		132.73		-18.67		0				0.6665				0.3180		191.36			364546.70	69					2449442.4609252894
luc5631w.200	C		93.33	0.054478		0.054478		0.054478		0.2820			0.2820				138.89		-19.43		-129.49		5.08		-173.69		-10.23		1				0.9368				1.0000		175.27			379603.00	66					2449445.3622590047
lua5993j.102	A		13.5	0.279174		0.279174		0.279174		0.4301			0.4301				36.17		5.66		26.14		-2.93		31.15		1.37		0				0.5784				0.0000		243.56			405374.20	62					2449424.934131933
lub5840w.285	B		106.88	0.046845		0.046845		0.046845		0.3765			0.3765				116.82		10.74		6.96		11.53		62.00		18.91		1				0.5278				0.7742		15.35			377980.80	67					2449462.980041331
lub5819w.225	B		33.06	0.152568		0.153843		0.152568		0.2690			0.2668				132.82		-1.30		164.71		7.05		148.70		2.99		1				0.7633				0.9832		164.93			401256.70	63					2449450.543982315
lub5615w.266	B		60.33	0.124147		0.124147		0.124147		0.3075			0.3075				46.73		20.56		-15.24		10.15		14.88		17.76		0				0.4924				0.0000		359.50			398185.70	63					2449459.0423355093
lue5770w.207	E		75.67	0.093343		0.093428		0.093343		0.3101			0.3099				-5.23		-15.84		68.00		5.64		32.11		-6.34		0				0.6181				0.1013		169.37			387226.10	65					2449446.8133773725
lua5888w.281	A		96.6	0.072891		0.072891		0.072891		0.4158			0.4158				45.15		13.94		-54.62		11.24		-5.09		19.12		0				0.4780				0.0323		12.96			382936.30	66					2449462.1512221643
lub5909w.202	B		88.2	0.069640		0.069640		0.069640		0.3126			0.3126				-4.93		-18.60		81.27		5.24		39.50		-9.11		0				0.5681				0.5236		173.37			381859.30	66					2449445.776710926
luc5805w.192	C		114.18	0.040954		0.040954		0.040954		0.4369			0.4369				-7.03		-20.84		107.39		4.44		53.05		-14.88		1				0.5495				0.9270		93.48			370564.80	68					2449443.704603854
lub5732w.204	B		83.14	0.064407		0.064407		0.064407		0.2540			0.2540				-149.06		-17.60		-68.15		5.40		-107.54		-7.99		1				0.8989				1.0000		171.64			384054.00	66					2449446.191679375
luc5669w.263	C		53.4	0.120937		0.121633		0.120937		0.2703			0.2688				-96.93		20.77		-151.41		9.93		-124.94		17.16		1				0.7521				1.0000		356.28			400295.90	63					2449458.420667141
lub5768w.208	B		73.21	0.085091		0.085091		0.085091		0.2681			0.2681				-77.40		-15.18		-6.67		5.72		-41.41		-5.79		0				0.7103				0.5490		168.68			388234.30	65					2449447.0207587266
lua5687w.252	A		28.43	0.253929		0.259151		0.253929		0.4358			0.4270				-22.76		18.42		-50.48		9.11		-36.90		14.16		1				0.6058				1.0000		343.49			405171.10	62					2449456.140702639
luc5895w.248	C		19.51	0.191731		0.193730		0.191731		0.3069			0.3038				-93.63		16.50		-112.02		8.81		-102.96		12.81		1				0.7504				0.8879		337.51			405893.00	62					2449455.311793727
lub5697w.239	B		3.4	    0.201018		0.201892		0.201018		0.3034			0.3021				-161.77		10.55		-159.98		8.13		-160.87		9.34		1				0.8682				1.0000		234.03			405813.20	62					2449453.445357442
luc6221w.292	C		125.61	0.036938		0.037122		0.036938		0.6721			0.6688				-27.71		4.08		-155.40		12.02		-90.41		17.79		0				0.6509				0.6738		17.74			369440.60	68					2449464.430830289
luc5745w.216	C		53.98	0.113024		0.113755		0.113024		0.2550			0.2534				64.68		-9.13		116.42		6.35		90.64		-1.54		1				0.6359				0.9478		164.96			395429.00	64					2449448.678499248
lud5609w.258	D		41.97	0.080249		0.081891		0.080249		0.1569			0.1537				-96.16		20.28		-138.30		9.56		-117.78		15.94		1				0.7352				0.9970		350.71			403049.90	62					2449457.384434977
lub5929w.296	B		136.75	0.029798		0.030859		0.029798		1.0743			1.0373				44.45		-0.12		-93.63		12.30		-22.85		16.60		1				0.7438				0.9935		17.88			365004.80	69					2449465.2591555556
luc5847w.224	C		35.17	0.137521		0.139667		0.137521		0.2491			0.2453				-154.60		-2.19		-120.55		6.97		-137.63		2.50		1				0.9186				1.0000		15.84			400759.30	63					2449450.3364260765
lub5759w.189	B		122.43	0.043064		0.044170		0.043064		0.6820			0.6649				-151.97		-20.46		-28.65		4.20		-87.00		-16.72		1				0.8134				1.0000		97.13			367397.10	68					2449443.082596794
lue5622w.196	E		103.74	0.054251		0.054812		0.054251		0.3942			0.3902				66.16		-20.55		168.97		4.76		119.80		-12.52		1				0.7013				0.8333		179.44			375032.20	67					2449444.533359896
lud5790w.223	D		37.66	0.084570		0.085179		0.084570		0.1557			0.1546				-82.24		-3.07		-46.02		6.89		-64.18		2.01		0				0.7402				0.1309		164.48			400168.00	63					2449450.1294441437
lub6136w.276	B		84.16	0.079268		0.079268		0.079268		0.3206			0.3206				45.70		17.15		-41.47		10.88		1.37		19.01		0				0.4500				0.0000		9.15			388757.20	65					2449461.114864676
lub5900w.285	B		106.87	0.046532		0.046532		0.046532		0.3738			0.3738				116.78		10.74		6.92		11.53		61.96		18.91		1				0.5270				0.7795		15.35			377989.60	67					2449462.9801579975
lue5668w.258	E		41.99	0.145091		0.146737		0.145091		0.2812			0.2780				-96.20		20.28		-138.34		9.56		-117.82		15.94		1				0.7354				1.0000		350.70			403042.50	62					2449457.384547014
lua6245w.284	A		104.28	0.069493		0.069493		0.069493		0.5092			0.5092				-171.16		11.59		81.51		11.46		135.16		18.99		1				0.7723				1.0000		14.81			379243.10	66					2449462.7730011805
lud5061h.065	D		76.67	0.036587		0.037050		0.036587		0.1257			0.1241				-169.22		-20.79		-91.21		-5.93		-128.78		-16.99		1				0.9554				1.0000		248.10			379381.70	66					2449417.2614594907
lua6107w.276	A		84.15	0.094228		0.094228		0.094228		0.3811			0.3811				45.72		17.15		-41.45		10.88		1.39		19.01		0				0.4497				0.0000		9.14			388755.70	65					2449461.114810972
lua5866w.254	A		32.93	0.254503		0.254503		0.254503		0.4445			0.4445				-167.29		19.19		160.24		9.26		176.11		14.79		1				0.8484				1.0000		346.01			404600.90	62					2449456.555297778
lud5806w.260	D		46.53	0.078761		0.080566		0.078761		0.1631			0.1594				119.45		20.60		72.41		9.71		95.29		16.46		0				0.6090				0.5746		352.97			402053.60	63					2449457.7990734954
lub7127w.290	B		120.17	0.037269		0.037269		0.037269		0.5169			0.5169				115.46		6.08		-7.12		11.88		55.01		18.21		0				0.5196				0.4663		17.30			372066.70	68					2449464.019012257
lub7401w.264	B		55.7	0.114143		0.114143		0.114143		0.2626			0.2626				-169.09		20.74		133.94		10.01		161.62		17.37		1				0.8534				1.0000		357.36			399626.60	63					2449458.6280189813
lub5724w.216	B		53.98	0.111298		0.112174		0.111298		0.2514			0.2495				64.69		-9.13		116.44		6.35		90.66		-1.54		1				0.6359				0.9478		164.96			395432.70	64					2449448.678455729
lud5744w.216	D		53.98	0.063372		0.063372		0.063372		0.1421			0.1421				64.68		-9.13		116.42		6.35		90.64		-1.54		1				0.6359				0.9478		164.96			395429.40	64					2449448.6784946183
lud5835w.207	D		75.69	0.046826		0.046826		0.046826		0.1555			0.1555				-5.28		-15.84		67.95		5.64		32.06		-6.34		0				0.6182				0.1020		169.37			387220.70	65					2449446.813503762
lud7147w.290	D		120.17	0.021970		0.022117		0.021970		0.3068			0.3047				115.45		6.08		-7.14		11.88		54.99		18.21		0				0.5193				0.4182		17.30			372070.50	68					2449464.0190511458
lub5027w.236	B		8.52	0.217822		0.219227		0.217822		0.3324			0.3303				56.91		8.18		65.26		7.90		61.09		8.06		1				0.5508				0.9914		182.71			405761.90	62					2449452.8198217475
lua5597h.102	A		13.59	0.280516		0.280516		0.280516		0.4323			0.4323				36.50		5.66		26.49		-2.93		31.49		1.37		0				0.5787				0.0000		243.53			405439.90	62					2449424.933184711
lub5780w.247	B		17.3	0.204121		0.204752		0.204121		0.3207			0.3197				-21.26		15.94		-37.36		8.74		-29.42		12.46		1				0.6007				1.0000		335.58			406008.00	62					2449455.1044433797
lud5894w.248	D		19.51	0.105314		0.105458		0.105314		0.1671			0.1669				-93.63		16.50		-112.02		8.81		-102.96		12.81		1				0.7504				0.8879		337.51			405893.50	62					2449455.3117890973
lub5716w.259	B		44.25	0.139335		0.139847		0.139335		0.2752			0.2742				-168.33		20.46		147.08		9.64		168.78		16.20		1				0.8518				1.0000		351.85			402575.20	63					2449457.591670382
lua5603w.240	A		3.47	0.314056		0.329543		0.314056		0.4952			0.4719				125.93		11.30		125.54		8.20		125.73		9.75		1				0.7103				0.8879		273.25			405982.20	62					2449453.652223634
luc5791w.223	C		37.66	0.162804		0.166281		0.162804		0.3040			0.2976				-82.24		-3.07		-46.03		6.89		-64.19		2.01		0				0.7402				0.1309		164.48			400167.50	63					2449450.1294487733
lua5658w.258	A		41.99	0.215285		0.215285		0.215285		0.4125			0.4125				-96.19		20.28		-138.33		9.56		-117.81		15.94		1				0.7355				1.0000		350.70			403043.80	62					2449457.3845275696
lua5646w.226	A		30.78	0.236010		0.242455		0.236010		0.4156			0.4045				60.32		-0.41		90.06		7.13		75.13		3.48		1				0.5643				0.9111		165.29			401749.80	63					2449450.7513182987
lub5632w.240	B		3.48	0.223327		0.231399		0.223327		0.3477			0.3356				125.91		11.30		125.52		8.20		125.71		9.75		1				0.7105				0.8875		273.24			405975.60	62					2449453.652277338
lud6156w.276	D		84.16	0.042382		0.042382		0.042382		0.1714			0.1714				45.68		17.15		-41.49		10.88		1.35		19.01		0				0.4490				0.0000		9.15			388758.40	65					2449461.114903565
lua5795w.187	A		128.28	0.037509		0.037509		0.037509		0.7829			0.7829				-8.74		-19.91		120.57		4.04		59.49		-18.00		1				0.6627				0.9944		190.11			365460.70	69					2449442.668204537
lua5612w.196	A		103.75	0.065974		0.066123		0.065974		0.4757			0.4746				66.17		-20.55		168.98		4.76		119.81		-12.52		1				0.7013				0.8868		179.44			375031.80	67					2449444.5333404513
lud5949w.296	D		136.75	0.016156		0.016297		0.016156		0.5673			0.5624				44.43		-0.12		-93.65		12.30		-22.87		16.60		1				0.7443				1.0000		17.88			365009.30	69					2449465.2591944444
lud5927w.267	D		62.67	0.055896		0.056628		0.055896		0.1459			0.1441				-25.41		20.41		-89.89		10.23		-58.53		17.94		1				0.6835				0.9531		0.55			397402.80	63					2449459.2496629283
luc5752w.199	C		95.9	0.053320		0.053320		0.053320		0.2978			0.2978				-149.29		-19.78		-54.92		5.00		-100.34		-10.80		1				0.8816				1.0000		176.27			378463.80	67					2449445.1551431827
lua5763w.203	A		85.66	0.095940		0.095979		0.095940		0.4032			0.4030				-76.86		-18.12		6.69		5.32		-33.89		-8.55		1				0.6935				0.8386		172.51			382972.10	66					2449445.9838470947
lud4999h.065	D		76.69	0.036537		0.036852		0.036537		0.1251			0.1240				-168.84		-20.79		-90.82		-5.93		-128.39		-16.99		1				0.9549				1.0000		248.11			379364.90	66					2449417.260380324
lub5918w.275	B		81.71	0.077540		0.077540		0.077540		0.2954			0.2954				117.83		17.67		33.18		10.81		74.71		18.94		0				0.5343				0.4502		8.27			389846.90	65					2449460.9075272223
lue5834w.189	E		122.4	0.044959		0.046778		0.044959		0.7212			0.6931				-152.02		-20.46		-28.70		4.20		-87.05		-16.72		1				0.8131				1.0000		97.08			367406.80	68					2449443.0827426272
luc5807w.260	C		46.53	0.139604		0.139604		0.139604		0.2825			0.2825				119.45		20.60		72.40		9.71		95.28		16.46		0				0.6090				0.5746		352.97			402053.40	63					2449457.799078125
lud5657w.262	D		51.09	0.067661		0.068476		0.067661		0.1473			0.1455				-24.81		20.75		-76.81		9.86		-51.54		16.93		1				0.6642				0.9970		355.19			400919.80	63					2449458.2134851157
lua6060w.286	A		109.49	0.056891		0.056891		0.056891		0.5038			0.5038				44.66		9.87		-67.73		11.60		-11.29		18.82		0				0.5769				0.2835		15.84			376748.20	67					2449463.187492708
lua5234w.251	A		26.2	0.241203		0.243455		0.241203		0.4025			0.3988				49.46		17.99		24.09		9.04		36.53		13.84		0				0.5150				0.1037		342.13			405388.50	62					2449455.933597662
lud5600w.194	D		109.1	0.022296		0.022296		0.022296		0.1946			0.1946				-150.38		-20.80		-41.81		4.60		-93.54		-13.69		1				0.8558				0.9622		181.70			372770.40	68					2449444.118960058
lue5757w.208	E		73.22	0.087429		0.087601		0.087429		0.2760			0.2755				-77.40		-15.19		-6.67		5.72		-41.41		-5.80		0				0.7104				0.5490		168.69			388235.40	65					2449447.020734653
lue5737w.186	E		131.08	0.033961		0.034037		0.033961		0.8322			0.8303				62.86		-19.55		-164.83		3.96		132.70		-18.67		0				0.6638				0.3180		191.38			364554.00	69					2449442.4610127895
lud5867j.102	D		13.54	0.110054		0.110054		0.110054		0.1696			0.1696				36.28		5.66		26.25		-2.93		31.26		1.37		0				0.5790				0.0000		243.51			405395.30	62					2449424.933830544
lub5669w.271	B		72.1	0.098810		0.098908		0.098810		0.3046			0.3043				46.23		19.38		-28.33		10.52		8.05		18.55		0				0.4754				0.0000		4.59			393905.30	64					2449460.0785146067
lub5633w.241	B		4.77	0.233506		0.234234		0.233506		0.3526			0.3515				53.45		12.03		50.85		8.28		52.14		10.16		1				0.5403				0.6768		300.14			406174.30	62					2449453.859650301
lua5755w.247	A		17.28	0.281030		0.286702		0.281030		0.4490			0.4401				-21.25		15.94		-37.34		8.74		-29.41		12.46		1				0.6009				1.0000		335.60			406013.30	62					2449455.1043947684
lue5694w.257	E		39.71	0.165113		0.166060		0.165113		0.3102			0.3085				-23.94		20.06		-63.65		9.49		-44.30		15.66		1				0.6333				1.0000		349.55			403493.70	62					2449457.17711294
lub5663j.102	B		13.52	0.213241		0.213241		0.213241		0.3285			0.3285				36.45		5.66		26.43		-2.93		31.43		1.37		0				0.5782				0.0000		243.54			405429.10	62					2449424.933342581
lud6191j.102	D		13.55	0.110514		0.110514		0.110514		0.1703			0.1703				36.01		5.66		25.97		-2.93		30.98		1.37		0				0.5795				0.0000		243.51			405340.60	62					2449424.934605544
lub5816w.211	B		65.91	0.089582		0.089582		0.089582		0.2446			0.2446				66.07		-13.07		129.48		5.95		98.14		-4.18		1				0.6881				0.8297		166.95			391134.10	64					2449447.6424201503
lud5661w.226	D		30.77	0.091332		0.091473		0.091332		0.1568			0.1565				60.31		-0.41		90.05		7.13		75.12		3.48		1				0.5644				0.9111		165.29			401746.40	63					2449450.7513474654
luc5874w.281	C		96.6	0.061899		0.061899		0.061899		0.3531			0.3531				45.16		13.94		-54.61		11.24		-5.08		19.12		0				0.4777				0.0323		12.97			382934.90	66					2449462.151197627
lud5744w.203	D		85.67	0.036358		0.036358		0.036358		0.1528			0.1528				-76.85		-18.12		6.70		5.32		-33.88		-8.55		1				0.6936				0.8386		172.51			382972.80	66					2449445.9838128355
lub5818w.191	B		116.92	0.043775		0.044254		0.043775		0.5304			0.5246				64.73		-20.77		-177.89		4.36		126.44		-15.49		0				0.6842				0.4593		94.69			369474.00	68					2449443.4970899886
lua5824w.281	A		96.6	0.073510		0.073510		0.073510		0.4193			0.4193				45.20		13.94		-54.57		11.24		-5.04		19.12		0				0.4777				0.0282		12.96			382929.40	66					2449462.151100405
luc5653w.269	C		67.37	0.092534		0.092534		0.092534		0.2597			0.2597				-169.59		19.98		120.89		10.37		154.74		18.27		1				0.8447				1.0000		2.61			395728.50	64					2449459.664085463
lua5933w.214	A		58.73	0.155190		0.156314		0.155190		0.3771			0.3744				-150.68		-10.76		-94.34		6.19		-122.33		-2.59		1				0.9152				1.0000		165.61			393799.90	64					2449448.264018368
lud7417w.264	D		55.7	0.063049		0.063553		0.063049		0.1462			0.1450				-169.10		20.74		133.92		10.01		161.61		17.37		1				0.8534				1.0000		357.36			399625.40	63					2449458.6280527776
lue5820w.254	E		32.93	0.161423		0.163581		0.161423		0.2857			0.2819				-167.25		19.19		160.28		9.26		176.15		14.79		1				0.8479				1.0000		346.00			404608.60	62					2449456.5552056483
luc5954w.279	C		91.58	0.068915		0.069063		0.068915		0.3400			0.3393				-170.62		15.33		94.65		11.10		141.48		19.12		1				0.8038				1.0000		11.54			385327.10	65					2449461.7366562155
lub5724w.203	B		85.67	0.071435		0.071435		0.071435		0.3002			0.3002				-76.83		-18.12		6.72		5.32		-33.86		-8.55		1				0.6942				0.8386		172.50			382973.50	66					2449445.9837739468
luc5601w.194	C		109.1	0.047481		0.047481		0.047481		0.4143			0.4143				-150.38		-20.80		-41.82		4.60		-93.55		-13.69		1				0.8558				1.0000		181.70			372770.60	68					2449444.1189646875
lub5899w.228	B		26.23	0.173359		0.176407		0.173359		0.2917			0.2867				-84.75		1.37		-59.31		7.28		-72.08		4.43		0				0.7478				0.2193		166.35			402632.10	63					2449451.1661393405
lub5898w.214	B		58.71	0.097868		0.098049		0.097868		0.2365			0.2360				-150.65		-10.76		-94.31		6.19		-122.30		-2.59		1				0.9149				1.0000		165.59			393805.20	64					2449448.2639503125
lud4875h.065	D		76.71	0.036895		0.037134		0.036895		0.1261			0.1253				-168.22		-20.79		-90.18		-5.93		-127.76		-16.99		1				0.9540				1.0000		248.11			379337.10	66					2449417.258585648
luc5762w.190	C		119.65	0.040717		0.042066		0.040717		0.5696			0.5514				136.33		-20.64		-103.33		4.28		-160.33		-16.09		1				0.9750				1.0000		95.85			368431.50	68					2449443.2900164006
lua5642w.239	A		3.41	0.317264		0.326211		0.317264		0.4902			0.4767				-161.73		10.55		-159.94		8.13		-160.83		9.34		1				0.8682				1.0000		234.03			405826.40	62					2449453.4452504977
lub5712w.252	B		28.44	0.182390		0.182729		0.182390		0.3073			0.3067				-22.78		18.42		-50.49		9.11		-36.92		14.16		1				0.6057				1.0000		343.49			405166.70	62					2449456.14075125
lue5765w.247	E		17.28	0.211647		0.213639		0.211647		0.3346			0.3315				-21.25		15.94		-37.35		8.74		-29.41		12.46		1				0.6009				1.0000		335.59			406011.20	62					2449455.104414213
luc8120w.245	C		12.92	0.205324		0.211964		0.205324		0.3258			0.3156				123.49		14.74		111.95		8.59		117.66		11.72		1				0.6938				0.8592		330.59			406145.60	62					2449454.6897782176
lub5903w.228	B		26.23	0.173325		0.176433		0.173325		0.2918			0.2866				-84.76		1.37		-59.31		7.28		-72.09		4.43		0				0.7478				0.2219		166.35			402631.50	63					2449451.166144433
lud5653w.241	D		4.77	0.126938		0.127227		0.126938		0.1915			0.1911				53.44		12.03		50.83		8.28		52.13		10.16		1				0.5406				0.6768		300.14			406169.60	62					2449453.8596891896
lue5741w.187	E		128.28	0.037279		0.038999		0.037279		0.8140			0.7781				-8.71		-19.91		120.60		4.04		59.52		-18.00		1				0.6620				0.9944		190.12			365452.80	69					2449442.668102222
lub5902w.214	B		58.71	0.098019		0.098202		0.098019		0.2368			0.2364				-150.65		-10.76		-94.32		6.19		-122.30		-2.59		1				0.9149				1.0000		165.59			393804.80	64					2449448.263955405
lub5807j.102	B		13.53	0.212856		0.212856		0.212856		0.3279			0.3279				36.33		5.66		26.30		-2.93		31.31		1.37		0				0.5792				0.0000		243.55			405405.30	62					2449424.9336870257
lua5821w.260	A		46.54	0.189200		0.189200		0.189200		0.3830			0.3830				119.44		20.60		72.40		9.71		95.28		16.46		0				0.6084				0.5706		352.98			402052.00	63					2449457.799102662
luc5737w.208	C		73.23	0.085618		0.085665		0.085618		0.2700			0.2699				-77.38		-15.19		-6.65		5.72		-41.39		-5.80		0				0.7107				0.5490		168.69			388237.30	65					2449447.020695764
lud6167w.294	D		131.17	0.019224		0.019510		0.019224		0.4795			0.4725				-171.77		2.00		55.37		12.16		123.25		17.25		1				0.6754				0.7026		17.93			367184.70	69					2449464.8453041436
lua5698w.239	A		3.4	    0.316080		0.325349		0.316080		0.4889			0.4749				-161.77		10.55		-159.98		8.13		-160.87		9.34		1				0.8682				1.0000		234.03			405812.60	62					2449453.445362072
lua5835w.221	A		42.27	0.192400		0.194916		0.192400		0.3747			0.3699				62.67		-4.84		103.25		6.74		82.92		1.01		1				0.5813				0.9751		164.31			398964.60	63					2449449.714880625
lud5856w.285	D		106.89	0.026517		0.026517		0.026517		0.2132			0.2132				116.81		10.74		6.95		11.53		61.99		18.91		1				0.5280				0.5664		15.36			377983.30	67					2449462.9800751274
lub5818w.224	B		35.18	0.138528		0.140601		0.138528		0.2508			0.2471				-154.58		-2.19		-120.53		6.97		-137.61		2.50		1				0.9187				1.0000		15.83			400765.30	63					2449450.3363723727
luc8060w.245	C		12.9	0.205482		0.212431		0.205482		0.3265			0.3158				123.53		14.74		111.99		8.59		117.70		11.72		1				0.6945				0.8617		330.57			406158.80	62					2449454.689661551
luc5852w.270	C		69.72	0.100376		0.100376		0.100376		0.2947			0.2947				118.29		19.70		46.25		10.45		81.36		18.42		0				0.5573				0.4037		3.60			394834.80	64					2449459.871388808
lue5771w.206	E		78.14	0.072549		0.072975		0.072549		0.2559			0.2544				66.82		-16.46		142.58		5.56		105.53		-6.89		1				0.7176				0.7797		170.08			386184.60	65					2449446.6062528472
lua5855w.187	A		128.28	0.036212		0.036212		0.036212		0.7558			0.7558				-8.78		-19.91		120.53		4.04		59.45		-18.00		1				0.6620				0.9947		190.12			365469.80	69					2449442.668321204
lua5802w.270	A		69.72	0.134314		0.134314		0.134314		0.3943			0.3943				118.32		19.70		46.28		10.45		81.39		18.42		0				0.5576				0.4037		3.60			394835.10	64					2449459.8712915857
lub5830w.223	B		37.66	0.162059		0.165591		0.162059		0.3027			0.2963				-82.26		-3.07		-46.05		6.89		-64.21		2.01		0				0.7402				0.1309		164.48			400159.50	63					2449450.1295219213
lud4859w.235	D		10.65	0.116645		0.116933		0.116645		0.1784			0.1779				129.45		7.36		139.96		7.82		134.70		7.62		1				0.7358				0.9658		177.84			405559.90	62					2449452.6123592593
lua5702w.239	A		3.4	    0.316667		0.325256		0.316667		0.4887			0.4758				-161.77		10.55		-159.98		8.13		-160.87		9.34		1				0.8682				1.0000		234.03			405812.00	62					2449453.4453671644
lud5901w.297	D		139.59	0.015227		0.015227		0.015227		0.6451			0.6451				-27.54		-1.20		-168.27		12.37		-96.04		16.22		0				0.6938				0.6765		17.75			364022.80	69					2449465.466444456
lub6210w.288	B		114.78	0.043008		0.043008		0.043008		0.4704			0.4704				-99.44		8.03		143.10		11.74		-157.64		18.56		1				0.8964				1.0000		16.68			374245.20	67					2449463.6017843517
lue5859w.248	E		19.5	0.191719		0.194999		0.191719		0.3089			0.3037				-93.60		16.50		-111.99		8.81		-102.93		12.81		1				0.7514				0.8846		337.49			405900.60	62					2449455.311721042
lua5801w.223	A		37.66	0.233281		0.243874		0.233281		0.4458			0.4265				-82.25		-3.07		-46.03		6.89		-64.19		2.01		0				0.7400				0.1309		164.48			400165.40	63					2449450.1294682175
lud5689w.269	D		67.37	0.051881		0.052311		0.051881		0.1468			0.1456				-169.63		19.98		120.85		10.37		154.70		18.27		1				0.8442				1.0000		2.59			395727.50	64					2449459.664187315
lud6062w.219	D		46.92	0.062330		0.062376		0.062330		0.1269			0.1268				-153.67		-6.57		-108.71		6.58		-131.19		0.01		1				0.9200				1.0000		164.42			397308.50	63					2449449.303745
lua5873w.214	A		58.72	0.155748		0.156954		0.155748		0.3786			0.3757				-150.64		-10.76		-94.30		6.19		-122.29		-2.59		1				0.9150				1.0000		165.61			393809.00	64					2449448.263901701
lue5638w.256	E		37.43	0.179192		0.179441		0.179192		0.3273			0.3268				48.29		19.81		11.01		9.41		29.19		15.38		0				0.5069				0.0000		348.41			403904.50	62					2449456.969756111
lua5791w.211	A		65.91	0.130540		0.131318		0.130540		0.3586			0.3565				66.09		-13.07		129.50		5.95		98.16		-4.18		1				0.6886				0.8359		166.95			391137.20	64					2449447.6423715395
lub5801w.217	B		51.61	0.126283		0.127115		0.126283		0.2754			0.2736				-7.67		-8.29		41.80		6.43		17.12		-1.02		0				0.6700				0.0239		164.72			396200.90	64					2449448.88572331
lua5790w.205	A		80.67	0.103385		0.103623		0.103385		0.3852			0.3843				139.11		-17.05		-142.57		5.48		179.21		-7.44		1				0.8839				0.9965		170.87			385147.60	65					2449446.398364317
lub5812w.186	B		131.07	0.032130		0.032130		0.032130		0.7851			0.7851				62.81		-19.55		-164.88		3.96		132.65		-18.67		0				0.6646				0.3180		191.39			364566.00	69					2449442.4611586225
luc5787w.224	C		35.17	0.137944		0.139840		0.137944		0.2494			0.2460				-154.56		-2.19		-120.51		6.97		-137.59		2.50		1				0.9187				1.0000		15.83			400772.40	63					2449450.3363094097
lua5950w.297	A		139.57	0.026412		0.026412		0.026412		1.1174			1.1174				-27.58		-1.20		-168.30		12.37		-96.07		16.21		0				0.6915				0.6765		17.76			364033.80	69					2449465.4665370486
lue8138w.265	E		58.02	0.120622		0.120769		0.120622		0.2880			0.2877				118.83		20.67		59.36		10.08		88.26		17.57		1				0.5776				0.5354		358.44			398926.90	63					2449458.835131354
luc5685w.192	C		114.18	0.041312		0.041312		0.041312		0.4407			0.4407				-6.95		-20.84		107.47		4.44		53.13		-14.88		1				0.5511				0.9270		93.48			370553.40	68					2449443.704370521
lub5836w.285	B		106.88	0.046789		0.046789		0.046789		0.3760			0.3760				116.82		10.74		6.96		11.53		62.00		18.91		1				0.5278				0.7795		15.35			377980.40	67					2449462.980036238
lue5805w.209	E		70.76	0.079474		0.079733		0.079474		0.2390			0.2382				-149.53		-14.51		-81.27		5.80		-114.87		-5.26		1				0.9085				1.0000		168.06			389229.50	65					2449447.227912419
lue5865w.187	E		128.28	0.036784		0.038614		0.036784		0.8060			0.7678				-8.79		-19.91		120.52		4.04		59.44		-18.00		1				0.6620				0.9944		190.11			365471.30	69					2449442.668340648
lub5701w.262	B		51.12	0.132587		0.132790		0.132587		0.2857			0.2852				-24.84		20.75		-76.84		9.86		-51.57		16.93		1				0.6648				0.9970		355.19			400915.90	63					2449458.213567986
lub5756w.195	B		106.4	0.047132		0.047132		0.047132		0.3723			0.3723				137.89		-20.70		-116.44		4.68		-166.88		-13.10		1				0.9773				1.0000		180.55			373897.80	67					2449444.3262045947
lub5729w.271	B		72.08	0.099472		0.099669		0.099472		0.3068			0.3062				46.19		19.38		-28.37		10.52		8.01		18.55		0				0.4760				0.0000		4.58			393905.50	64					2449460.078631273
lub6023j.102	B		13.49	0.212477		0.212477		0.212477		0.3273			0.3273				36.15		5.66		26.12		-2.93		31.13		1.37		0				0.5785				0.0000		243.55			405369.10	62					2449424.9342036922
luc6063w.219	C		46.92	0.110300		0.110497		0.110300		0.2247			0.2243				-153.67		-6.57		-108.72		6.58		-131.20		0.01		1				0.9200				1.0000		164.42			397308.10	63					2449449.3037496298
lue5677w.186	E		131.07	0.033288		0.033326		0.033288		0.8143			0.8134				62.90		-19.55		-164.79		3.96		132.74		-18.67		0				0.6685				0.3180		191.36			364544.30	69					2449442.4608961227
luc5711w.261	C		48.81	0.152785		0.153107		0.152785		0.3192			0.3185				47.35		20.69		-2.16		9.79		21.91		16.70		0				0.5014				0.0000		354.08			401511.60	63					2449458.0061711227
luc5628w.241	C		4.77	0.240493		0.241261		0.240493		0.3631			0.3620				53.45		12.03		50.85		8.28		52.14		10.16		1				0.5403				0.6768		300.14			406175.40	62					2449453.8596405787
lua5764w.189	A		122.42	0.046208		0.046317		0.046208		0.7148			0.7131				-151.97		-20.46		-28.65		4.20		-87.00		-16.72		1				0.8134				1.0000		97.13			367397.70	68					2449443.0826065163
lua5893w.293	A		128.36	0.038405		0.038405		0.038405		0.8051			0.8051				-103.34		2.99		126.26		12.09		-167.23		17.51		1				0.9346				1.0000		17.86			369369.90	68					2449464.6484128125
lue5664w.258	E		41.99	0.145279		0.147121		0.145279		0.2819			0.2784				-96.19		20.28		-138.34		9.56		-117.82		15.94		1				0.7355				1.0000		350.70			403042.80	62					2449457.3845419213
lua6249w.284	A		104.28	0.069310		0.069310		0.069310		0.5079			0.5079				-171.16		11.59		81.51		11.46		135.16		18.99		1				0.7723				1.0000		14.81			379243.50	66					2449462.773006273
lub5896w.285	B		106.87	0.046605		0.046605		0.046605		0.3744			0.3744				116.78		10.74		6.92		11.53		61.96		18.91		1				0.5270				0.7795		15.35			377989.20	67					2449462.980152905
lue5806w.215	E		56.33	0.101837		0.102595		0.101837		0.2383			0.2365				137.02		-9.95		-168.95		6.27		164.17		-2.07		1				0.8021				0.9970		165.26			394631.30	64					2449448.471231551
lua5853w.191	A		116.89	0.050104		0.050141		0.050104		0.6002			0.5997				64.71		-20.77		-177.92		4.36		126.42		-15.48		0				0.6824				0.4257		94.66			369477.70	68					2449443.497158044
luc5749w.216	C		53.98	0.113176		0.113858		0.113176		0.2552			0.2537				64.68		-9.13		116.42		6.35		90.64		-1.54		1				0.6359				0.9478		164.96			395428.50	64					2449448.6785043404
luc5899w.248	C		19.51	0.191778		0.193778		0.191778		0.3070			0.3039				-93.63		16.50		-112.02		8.81		-102.96		12.81		1				0.7504				0.8879		337.51			405892.50	62					2449455.3117988193
lue5777w.204	E		83.15	0.063767		0.063767		0.063767		0.2516			0.2516				-149.09		-17.60		-68.18		5.40		-107.57		-7.99		1				0.8999				1.0000		171.65			384051.80	66					2449446.191766875
lua5730w.205	A		80.64	0.103394		0.103751		0.103394		0.3854			0.3840				139.15		-17.05		-142.53		5.48		179.25		-7.44		1				0.8850				1.0000		170.84			385151.20	65					2449446.3982476504
lud5918w.214	D		58.72	0.054096		0.054227		0.054096		0.1308			0.1305				-150.67		-10.76		-94.33		6.19		-122.32		-2.59		1				0.9152				1.0000		165.60			393802.20	64					2449448.2639892013
lue5967w.295	E		133.94	0.031970		0.032547		0.031970		0.9454			0.9286				116.19		0.94		-19.28		12.23		50.05		16.94		0				0.5208				0.2137		17.94			366122.20	69					2449465.052646053
lue5682w.222	E		39.95	0.163586		0.165781		0.163586		0.3105			0.3064				-9.72		-3.96		28.67		6.82		9.43		1.51		1				0.6526				0.3446		164.35			399598.80	63					2449449.9219975118
lub5758w.272	B		74.48	0.090030		0.090077		0.090030		0.2915			0.2913				-25.91		19.01		-102.99		10.59		-65.34		18.66		1				0.7065				0.8824		5.55			392940.90	64					2449460.2858642475
lub5660w.246	B		15.09	0.211662		0.212732		0.211662		0.3298			0.3282				51.11		15.35		37.30		8.66		44.12		12.09		1				0.5279				0.2443		333.33			406093.80	62					2449454.8970899074
lud4906h.065	D		76.7	0.036870		0.037109		0.036870		0.1260			0.1252				-168.37		-20.79		-90.33		-5.93		-127.91		-16.99		1				0.9545				1.0000		248.09			379343.50	66					2449417.259004861
lub5925w.296	B		136.75	0.029937		0.030913		0.029937		1.0761			1.0421				44.45		-0.12		-93.63		12.30		-22.85		16.60		1				0.7438				0.9935		17.88			365004.20	69					2449465.259150463
lub5801w.270	B		69.72	0.098664		0.098664		0.098664		0.2897			0.2897				118.32		19.70		46.29		10.45		81.40		18.42		0				0.5576				0.4037		3.60			394835.20	64					2449459.871286956
lub5755w.189	B		122.43	0.043487		0.044792		0.043487		0.6916			0.6714				-151.97		-20.46		-28.64		4.20		-86.99		-16.72		1				0.8132				1.0000		97.14			367396.70	68					2449443.0825917013
lud5836w.187	D		128.27	0.016794		0.016794		0.016794		0.3503			0.3503				-8.77		-19.91		120.54		4.04		59.46		-18.00		1				0.6623				0.9972		190.13			365467.10	69					2449442.6682869443
lud5945w.296	D		136.75	0.016198		0.016339		0.016198		0.5688			0.5639				44.44		-0.12		-93.65		12.30		-22.87		16.60		1				0.7443				1.0000		17.88			365008.70	69					2449465.259189352
luc5865w.285	C		106.89	0.046370		0.046370		0.046370		0.3728			0.3728				116.80		10.74		6.94		11.53		61.98		18.91		1				0.5274				0.7677		15.36			377984.50	67					2449462.980089942
lua5957w.295	A		133.94	0.031410		0.031410		0.031410		0.9124			0.9124				116.19		0.94		-19.27		12.23		50.06		16.94		0				0.5204				0.2137		17.94			366120.00	69					2449465.052626609
lua5702w.262	A		51.12	0.189428		0.189428		0.189428		0.4075			0.4075				-24.84		20.75		-76.84		9.86		-51.57		16.93		1				0.6648				0.9970		355.19			400915.70	63					2449458.2135726158
lue5863w.191	E		116.89	0.045655		0.046319		0.045655		0.5544			0.5465				64.70		-20.77		-177.93		4.36		126.41		-15.48		0				0.6839				0.4560		94.66			369478.80	68					2449443.4971774886
lub5914w.275	B		81.71	0.077576		0.077576		0.077576		0.2956			0.2956				117.83		17.67		33.18		10.81		74.71		18.94		0				0.5343				0.4502		8.27			389846.80	65					2449460.90752213
lud5839w.207	D		75.69	0.046864		0.046864		0.046864		0.1556			0.1556				-5.28		-15.84		67.95		5.64		32.06		-6.34		0				0.6182				0.1020		169.37			387220.50	65					2449446.8135088542
luc5750w.225	C		33.06	0.153377		0.154430		0.153377		0.2700			0.2682				132.87		-1.30		164.76		7.05		148.75		2.99		1				0.7636				0.9804		164.93			401271.80	63					2449450.5438508336
lud5216i.065	D		76.67	0.036379		0.037318		0.036379		0.1266			0.1234				-170.15		-20.79		-92.18		-5.93		-129.73		-16.98		1				0.9562				1.0000		248.09			379423.70	66					2449417.2641574075
lue5645w.192	E		114.2	0.042440		0.042440		0.042440		0.4531			0.4531				-6.92		-20.84		107.50		4.44		53.16		-14.88		1				0.5521				0.9249		93.52			370549.60	68					2449443.704292743
lua5654w.258	A		41.99	0.215475		0.215475		0.215475		0.4129			0.4129				-96.19		20.28		-138.33		9.56		-117.81		15.94		1				0.7355				1.0000		350.70			403044.10	62					2449457.3845224767
lua5811w.192	A		114.18	0.049867		0.049867		0.049867		0.5320			0.5320				-7.04		-20.84		107.38		4.44		53.04		-14.88		1				0.5497				0.9350		93.48			370565.50	68					2449443.7046182062
lua5761w.197	A		101.1	0.066353		0.066466		0.066353		0.4373			0.4366				-5.62		-20.34		94.34		4.84		46.43		-11.94		1				0.5392				0.9365		178.35			376175.10	67					2449444.740614965
lue5648w.241	E		4.77	0.248403		0.250960		0.248403		0.3777			0.3739				53.44		12.03		50.84		8.28		52.13		10.16		1				0.5406				0.6768		300.14			406170.70	62					2449453.8596794675
lua5638w.239	A		3.41	0.317326		0.326464		0.317326		0.4906			0.4768				-161.73		10.55		-159.94		8.13		-160.83		9.34		1				0.8682				1.0000		234.03			405827.00	62					2449453.445245405
lua5802w.217	A		51.61	0.159473		0.160652		0.159473		0.3480			0.3455				-7.67		-8.29		41.80		6.43		17.12		-1.02		0				0.6700				0.0239		164.72			396200.50	64					2449448.8857279397
lua5853w.224	A		35.17	0.229853		0.233905		0.229853		0.4172			0.4099				-154.61		-2.19		-120.56		6.97		-137.64		2.50		1				0.9189				1.0000		15.84			400757.70	63					2449450.336440428
lub5958w.243	B		8.6	    0.207544		0.211984		0.207544		0.3215			0.3147				-91.71		13.43		-98.76		8.43		-95.26		10.95		1				0.7528				0.7889		321.93			406161.70	62					2449454.275165625
lub5636w.238	B		4.63	0.224031		0.228581		0.224031		0.3440			0.3371				-89.35		9.78		-85.38		8.05		-87.36		8.92		1				0.7510				0.8239		205.70			405654.50	62					2449453.2381836344
luc5810w.189	C		122.4	0.042570		0.043781		0.042570		0.6750			0.6563				-152.00		-20.46		-28.68		4.20		-87.03		-16.72		1				0.8134				1.0000		97.08			367403.90	68					2449443.082698646
lue5705w.192	E		114.17	0.042441		0.042441		0.042441		0.4526			0.4526				-6.96		-20.84		107.46		4.44		53.12		-14.88		1				0.5504				0.9249		93.46			370555.30	68					2449443.70440941
lua5820w.207	A		75.69	0.108743		0.108783		0.108743		0.3613			0.3611				-5.27		-15.84		67.96		5.64		32.07		-6.34		0				0.6181				0.1020		169.36			387221.90	65					2449446.813474595
lud5664w.263	D		53.4	0.068313		0.069767		0.068313		0.1551			0.1518				-96.92		20.77		-151.40		9.93		-124.93		17.16		1				0.7521				1.0000		356.28			400296.30	63					2449458.420657419
lue5781w.221	E		42.28	0.142158		0.143572		0.142158		0.2760			0.2733				62.71		-4.84		103.29		6.74		82.96		1.01		1				0.5821				0.9779		164.31			398975.30	63					2449449.71477831
lub5903w.267	B		62.67	0.107780		0.107780		0.107780		0.2778			0.2778				-25.39		20.41		-89.88		10.23		-58.52		17.95		1				0.6839				0.9531		0.56			397403.70	63					2449459.2496189466
lud8089w.245	D		12.91	0.117029		0.117175		0.117029		0.1801			0.1799				123.51		14.74		111.97		8.59		117.68		11.72		1				0.6940				0.8588		330.58			406152.70	62					2449454.6897152546
lue5449w.237	E		6.43	0.240473		0.242218		0.240473		0.3656			0.3629				-16.94		9.00		-10.80		7.98		-13.87		8.50		1				0.6162				0.6287		191.12			405463.40	62					2449453.0310559953
lud5717w.199	D		95.9	0.025424		0.025424		0.025424		0.1420			0.1420				-149.26		-19.78		-54.89		5.00		-100.31		-10.80		1				0.8813				1.0000		176.26			378463.40	67					2449445.1550751273
lub5959w.280	B		94.08	0.058218		0.058218		0.058218		0.3080			0.3080				117.27		14.65		20.02		11.17		68.19		19.12		1				0.5167				0.6803		12.26			384139.90	66					2449461.9439272685
lub5784w.203	B		85.66	0.071438		0.071438		0.071438		0.3001			0.3001				-76.87		-18.12		6.67		5.32		-33.91		-8.55		1				0.6936				0.8386		172.50			382971.30	66					2449445.9838906135
lub5995w.286	B		109.49	0.045532		0.045532		0.045532		0.4032			0.4032				44.70		9.87		-67.69		11.60		-11.25		18.82		0				0.5752				0.2692		15.83			376738.00	67					2449463.1873663194
luc5657w.238	C		4.64	0.228954		0.233509		0.228954		0.3514			0.3445				-89.37		9.78		-85.40		8.05		-87.38		8.92		1				0.7515				0.8239		205.71			405649.10	62					2449453.2382271527
lud5780w.187	D		128.28	0.016666		0.016666		0.016666		0.3479			0.3479				-8.73		-19.91		120.58		4.04		59.50		-18.00		1				0.6634				0.9972		190.11			365458.50	69					2449442.6681753704
lue5880w.254	E		32.93	0.161073		0.163128		0.161073		0.2849			0.2813				-167.29		19.19		160.23		9.26		176.10		14.79		1				0.8486				1.0000		346.01			404598.80	62					2449456.5553223146
lua5607w.238	A		4.62	0.316034		0.333555		0.316034		0.5019			0.4756				-89.33		9.78		-85.36		8.05		-87.34		8.92		1				0.7518				0.8269		205.69			405661.20	62					2449453.2381299306
lud5595w.198	D		98.5	0.030331		0.030331		0.030331		0.1835			0.1835				-77.43		-20.09		19.73		4.92		-26.93		-11.37		1				0.7290				1.0000		177.30			377319.70	67					2449444.9478417127
lud5736w.247	D		17.27	0.108145		0.108145		0.108145		0.1694			0.1694				-21.24		15.94		-37.33		8.74		-29.40		12.46		1				0.6009				1.0000		335.60			406016.90	62					2449455.104360509
lud5859w.228	D		26.23	0.091282		0.091568		0.091282		0.1514			0.1510				-84.73		1.37		-59.28		7.28		-72.06		4.43		0				0.7473				0.2246		166.35			402641.50	63					2449451.1660615625
lub5720w.246	B		15.09	0.211853		0.212726		0.211853		0.3298			0.3285				51.07		15.35		37.26		8.66		44.08		12.09		1				0.5282				0.2415		333.34			406080.90	62					2449454.897206574
lub5815w.225	B		33.06	0.152121		0.153589		0.152121		0.2686			0.2660				132.83		-1.30		164.72		7.05		148.71		2.99		1				0.7633				0.9832		164.93			401257.30	63					2449450.5439772224
lub5667w.196	B		103.76	0.054383		0.054673		0.054383		0.3935			0.3914				66.13		-20.55		168.94		4.76		119.77		-12.52		1				0.7011				0.8868		179.45			375034.30	67					2449444.533447396
lud5803w.230	D		21.7	0.107015		0.107063		0.107015		0.1718			0.1717				130.26		3.12		151.44		7.44		140.81		5.37		1				0.7464				0.9560		167.95			403437.20	62					2449451.5806695023
lub5619w.266	B		60.33	0.124350		0.124350		0.124350		0.3080			0.3080				46.73		20.56		-15.24		10.15		14.88		17.76		0				0.4924				0.0000		359.50			398185.60	63					2449459.042340602
lua5884w.281	A		96.6	0.074053		0.074053		0.074053		0.4224			0.4224				45.16		13.94		-54.62		11.24		-5.09		19.12		0				0.4777				0.0323		12.97			382936.00	66					2449462.151217072
lud5858w.214	D		58.73	0.054084		0.054172		0.054084		0.1307			0.1305				-150.63		-10.76		-94.29		6.19		-122.28		-2.59		1				0.9155				1.0000		165.62			393811.20	64					2449448.2638725345
lub5881w.297	B		139.59	0.028339		0.029310		0.028339		1.2418			1.2006				-27.53		-1.20		-168.25		12.37		-96.02		16.21		0				0.6938				0.6765		17.75			364018.20	69					2449465.4664055672
lub6059j.102	B		13.55	0.213061		0.213061		0.213061		0.3283			0.3283				36.12		5.66		26.09		-2.93		31.10		1.37		0				0.5786				0.0000		243.52			405363.10	62					2449424.9342898033
lua5913w.191	A		116.9	0.050253		0.050253		0.050253		0.6018			0.6018				64.67		-20.77		-177.96		4.36		126.38		-15.48		0				0.6844				0.4459		94.66			369484.10	68					2449443.497274711
lub5609w.198	B		98.51	0.059939		0.059939		0.059939		0.3628			0.3628				-77.44		-20.09		19.72		4.92		-26.94		-11.37		1				0.7290				1.0000		177.29			377320.00	67					2449444.94786625
luc5429w.237	C		6.43	0.235367		0.235723		0.235367		0.3558			0.3552				-16.93		9.00		-10.79		7.98		-13.86		8.50		1				0.6159				0.6287		191.11			405468.30	62					2449453.0310171065
lub5878w.287	B		112.14	0.046565		0.046565		0.046565		0.4572			0.4572				-27.40		8.96		-142.32		11.67		-84.47		18.69		1				0.6033				0.7302		16.29			375495.90	67					2449463.394661794
luc5741w.252	C		28.45	0.184175		0.184584		0.184175		0.3104			0.3097				-22.79		18.42		-50.51		9.11		-36.93		14.16		1				0.6059				1.0000		343.49			405161.80	62					2449456.140804954
luc5781w.187	C		128.28	0.036082		0.037618		0.036082		0.7852			0.7531				-8.73		-19.91		120.58		4.04		59.50		-18.00		1				0.6634				0.9947		190.11			365458.80	69					2449442.66818
lud5656w.238	D		4.64	0.122978		0.122978		0.122978		0.1851			0.1851				-89.37		9.78		-85.40		8.05		-87.38		8.92		1				0.7515				0.8239		205.71			405649.70	62					2449453.238222523
luc5651w.261	C		48.8	0.152834		0.152941		0.152834		0.3188			0.3186				47.39		20.69		-2.12		9.78		21.95		16.69		0				0.5010				0.0000		354.08			401517.60	63					2449458.006054456
lua5824w.225	A		33.06	0.233797		0.240261		0.233797		0.4201			0.4088				132.82		-1.30		164.71		7.05		148.70		2.99		1				0.7633				0.9832		164.93			401255.60	63					2449450.543992037
lue5797w.186	E		131.08	0.034476		0.034551		0.034476		0.8448			0.8429				62.82		-19.55		-164.87		3.96		132.66		-18.67		0				0.6650				0.3213		191.38			364563.60	69					2449442.461129456
luc5606w.196	C		103.75	0.054878		0.055140		0.054878		0.3967			0.3948				66.17		-20.55		168.98		4.76		119.81		-12.52		1				0.7013				0.8382		179.43			375031.40	67					2449444.5333260996
luc5741w.247	C		17.27	0.207881		0.208444		0.207881		0.3264			0.3256				-21.24		15.94		-37.33		8.74		-29.40		12.46		1				0.6009				1.0000		335.60			406015.90	62					2449455.1043702313
lud5727w.190	D		119.64	0.019208		0.019208		0.019208		0.2600			0.2600				136.35		-20.64		-103.31		4.28		-160.31		-16.09		1				0.9753				1.0000		95.86			368427.40	68					2449443.2899483447
lue5855w.248	E		19.5	0.191588		0.194529		0.191588		0.3082			0.3035				-93.60		16.50		-111.99		8.81		-102.93		12.81		1				0.7514				0.8846		337.49			405901.10	62					2449455.311715949
lud5657w.239	D		3.41	0.118942		0.119134		0.118942		0.1790			0.1787				-161.74		10.55		-159.95		8.13		-160.84		9.34		1				0.8684				1.0000		234.03			405822.80	62					2449453.4452796644
luc5792w.217	C		51.61	0.130232		0.130917		0.130232		0.2836			0.2821				-7.67		-8.29		41.81		6.43		17.13		-1.02		0				0.6700				0.0239		164.72			396202.20	64					2449448.8857084955
luc5220w.251	C		26.2	0.195336		0.196412		0.195336		0.3248			0.3230				49.47		17.99		24.10		9.04		36.54		13.84		0				0.5149				0.1009		342.13			405390.80	62					2449455.933573125
lud5747w.222	D		39.97	0.079797		0.079936		0.079797		0.1498			0.1495				-9.76		-3.96		28.63		6.82		9.39		1.51		1				0.6521				0.3446		164.36			399585.30	63					2449449.9221239006
lue5634w.256	E		37.43	0.179465		0.179713		0.179465		0.3278			0.3273				48.29		19.81		11.01		9.41		29.19		15.38		0				0.5069				0.0000		348.41			403904.90	62					2449456.9697510186
lua7402w.264	A		55.7	0.173887		0.173887		0.173887		0.4000			0.4000				-169.09		20.74		133.93		10.01		161.62		17.37		1				0.8534				1.0000		357.36			399626.40	63					2449458.628023611
lub5865w.254	B		32.93	0.162836		0.163968		0.162836		0.2864			0.2844				-167.28		19.19		160.24		9.26		176.11		14.79		1				0.8485				1.0000		346.01			404601.30	62					2449456.555293148
lub5779w.230	B		21.69	0.183692		0.186369		0.183692		0.2990			0.2947				130.28		3.12		151.45		7.44		140.83		5.37		1				0.7463				0.9560		167.95			403442.70	62					2449451.580625521
lud5712w.186	D		131.07	0.019355		0.019355		0.019355		0.4729			0.4729				62.88		-19.55		-164.81		3.96		132.72		-18.67		0				0.6646				0.3148		191.36			364549.90	69					2449442.460964178
lue5625w.194	E		109.1	0.048103		0.048381		0.048103		0.4222			0.4197				-150.40		-20.80		-41.83		4.60		-93.56		-13.69		1				0.8554				1.0000		181.69			372772.20	68					2449444.119008669
lud5729w.210	D		68.34	0.049399		0.049399		0.049399		0.1412			0.1412				138.29		-13.80		-155.89		5.87		171.65		-4.72		1				0.8364				1.0000		167.46			390195.50	65					2449447.4351558103
lud5938w.295	D		133.94	0.019076		0.019275		0.019076		0.5599			0.5541				116.21		0.94		-19.26		12.23		50.07		16.94		0				0.5217				0.2137		17.94			366116.10	69					2449465.0525923497
lua5671w.238	A		4.64	0.316047		0.332841		0.316047		0.5009			0.4756				-89.38		9.78		-85.41		8.05		-87.39		8.92		1				0.7519				0.8239		205.72			405646.10	62					2449453.23825169
lub5720w.247	B		17.27	0.203923		0.204651		0.203923		0.3205			0.3194				-21.22		15.94		-37.32		8.74		-29.38		12.46		1				0.6013				0.9970		335.60			406020.60	62					2449455.104326713
lud5736w.252	D		28.45	0.097580		0.097580		0.097580		0.1641			0.1641				-22.79		18.42		-50.51		9.11		-36.93		14.16		1				0.6059				1.0000		343.49			405162.70	62					2449456.1407952313
lub5611w.196	B		103.75	0.054054		0.054342		0.054054		0.3909			0.3889				66.17		-20.55		168.98		4.76		119.81		-12.52		1				0.7013				0.8868		179.43			375031.60	67					2449444.5333358217
lua5776w.190	A		119.65	0.046661		0.047131		0.046661		0.6382			0.6319				136.32		-20.64		-103.34		4.28		-160.34		-16.09		1				0.9750				1.0000		95.86			368433.00	68					2449443.2900409377
lue8134w.265	E		58.02	0.120902		0.121049		0.120902		0.2887			0.2884				118.84		20.67		59.36		10.08		88.27		17.57		1				0.5772				0.5323		358.44			398927.10	63					2449458.8351262617
lud5740w.247	D		17.27	0.108133		0.108133		0.108133		0.1693			0.1693				-21.24		15.94		-37.33		8.74		-29.40		12.46		1				0.6009				1.0000		335.60			406016.40	62					2449455.1043656017
luc5927w.214	C		58.72	0.097601		0.097698		0.097601		0.2357			0.2354				-150.67		-10.76		-94.33		6.19		-122.32		-2.59		1				0.9152				1.0000		165.60			393801.00	64					2449448.2640040163
lua5793w.191	A		116.92	0.049343		0.049343		0.049343		0.5914			0.5914				64.75		-20.77		-177.88		4.36		126.46		-15.48		0				0.6849				0.4636		94.70			369471.30	68					2449443.4970413772
lua5615w.194	A		109.1	0.059639		0.059750		0.059639		0.5214			0.5204				-150.39		-20.80		-41.82		4.60		-93.55		-13.69		1				0.8558				1.0000		181.70			372771.50	68					2449444.1189892245
lud6212w.292	D		125.61	0.018590		0.018619		0.018590		0.3371			0.3366				-27.71		4.08		-155.39		12.02		-90.41		17.78		0				0.6508				0.6703		17.74			369439.00	68					2449464.4308154746
lue5751w.223	E		37.65	0.160718		0.165314		0.160718		0.3022			0.2938				-82.21		-3.08		-46.00		6.89		-64.16		2.00		0				0.7405				0.1333		164.47			400176.10	63					2449450.1293709953
lub5712w.208	B		73.21	0.085861		0.085861		0.085861		0.2705			0.2705				-77.36		-15.19		-6.63		5.72		-41.37		-5.80		0				0.7103				0.5490		168.70			388239.60	65					2449447.020647153
lub5843j.102	B		13.56	0.212888		0.212888		0.212888		0.3280			0.3280				36.30		5.66		26.27		-2.93		31.28		1.37		0				0.5791				0.0000		243.53			405399.30	62					2449424.9337731367
lue5907w.293	E		128.36	0.038924		0.038924		0.038924		0.8160			0.8160				-103.35		2.99		126.25		12.09		-167.24		17.51		1				0.9346				1.0000		17.85			369372.30	68					2449464.6484373496
lue5880w.296	E		136.75	0.032590		0.034442		0.032590		1.1990			1.1345				44.48		-0.12		-93.60		12.30		-22.82		16.60		1				0.7423				0.9935		17.89			364994.00	69					2449465.259062963
lub6062w.278	B		89.1	0.062152		0.062152		0.062152		0.2858			0.2858				-98.50		15.98		169.29		11.03		-145.22		19.10		1				0.8045				1.0000		10.77			386492.80	65					2449461.5293565164
lue6014w.286	E		109.49	0.046566		0.046566		0.046566		0.4124			0.4124				44.69		9.87		-67.70		11.60		-11.26		18.82		0				0.5752				0.2707		15.83			376740.80	67					2449463.1874005785
lub5727w.222	B		39.97	0.158517		0.160117		0.158517		0.3000			0.2970				-9.75		-3.96		28.64		6.82		9.40		1.51		1				0.6524				0.3446		164.36			399589.50	63					2449449.9220850114
luc5713w.186	C		131.07	0.033875		0.033875		0.033875		0.8277			0.8277				62.88		-19.55		-164.81		3.96		132.72		-18.67		0				0.6646				0.3148		191.36			364550.30	69					2449442.460968808
lud5983w.279	D		91.57	0.040011		0.040735		0.040011		0.2005			0.1970				-170.64		15.33		94.63		11.10		141.46		19.12		1				0.8038				1.0000		11.53			385329.60	65					2449461.736709919
luc5737w.252	C		28.45	0.184113		0.184522		0.184113		0.3103			0.3096				-22.79		18.42		-50.51		9.11		-36.93		14.16		1				0.6059				1.0000		343.49			405162.30	62					2449456.140799861
lub5697w.262	B		51.12	0.132650		0.132903		0.132650		0.2859			0.2854				-24.84		20.75		-76.84		9.86		-51.57		16.93		1				0.6648				0.9970		355.19			400916.20	63					2449458.2135628937
lub5637w.239	B		3.41	0.200547		0.201128		0.200547		0.3022			0.3013				-161.73		10.55		-159.94		8.13		-160.83		9.34		1				0.8682				1.0000		234.03			405827.60	62					2449453.4452407756
lua8134w.245	A		12.92	0.292054		0.303231		0.292054		0.4661			0.4489				123.48		14.74		111.94		8.59		117.65		11.72		1				0.6935				0.8592		330.59			406142.80	62					2449454.6898027547
lua5773w.213	A		61.11	0.146698		0.146698		0.146698		0.3681			0.3681				-78.37		-11.55		-19.69		6.11		-48.79		-3.12		0				0.7150				0.3385		166.00			392946.70	64					2449448.056714178
lua8074w.245	A		12.9	0.292680		0.305411		0.292680		0.4694			0.4498				123.52		14.74		111.98		8.59		117.69		11.72		1				0.6940				0.8588		330.57			406156.00	62					2449454.689686088
luc5677w.252	C		28.43	0.185971		0.186381		0.185971		0.3134			0.3127				-22.75		18.42		-50.47		9.11		-36.89		14.16		1				0.6063				1.0000		343.49			405172.90	62					2449456.1406831946
lub5678w.274	B		79.29	0.082299		0.082686		0.082299		0.2976			0.2962				-170.10		18.16		107.77		10.74		148.00		18.87		1				0.8261				1.0000		7.38			390911.30	64					2449460.7003627894
luc5841w.187	C		128.28	0.036833		0.038410		0.036833		0.8017			0.7688				-8.77		-19.91		120.53		4.04		59.45		-18.00		1				0.6623				0.9944		190.12			365467.90	69					2449442.668296667
lue5771w.260	E		46.52	0.140949		0.140998		0.140949		0.2853			0.2852				119.48		20.60		72.43		9.71		95.31		16.46		0				0.6100				0.5650		352.97			402057.50	63					2449457.79900544
lub5792w.204	B		83.17	0.064119		0.064119		0.064119		0.2531			0.2531				-149.10		-17.60		-68.19		5.40		-107.58		-7.99		1				0.8997				1.0000		171.65			384051.10	66					2449446.1917960416
luc6235w.288	C		114.78	0.043168		0.043168		0.043168		0.4722			0.4722				-99.46		8.03		143.08		11.74		-157.66		18.56		1				0.8964				1.0000		16.68			374249.60	67					2449463.601832963
luc5194w.251	C		26.18	0.195200		0.196022		0.195200		0.3241			0.3227				49.49		17.99		24.12		9.04		36.56		13.84		0				0.5151				0.1034		342.13			405395.80	62					2449455.9335198845
lub5982w.295	B		133.94	0.030115		0.030540		0.030115		0.8871			0.8747				116.18		0.94		-19.29		12.23		50.04		16.94		0				0.5204				0.2137		17.95			366125.60	69					2449465.0526752197
luc5878w.281	C		96.6	0.062066		0.062066		0.062066		0.3541			0.3541				45.16		13.94		-54.61		11.24		-5.08		19.12		0				0.4777				0.0323		12.97			382935.20	66					2449462.15120272
luc5821w.221	C		42.27	0.139331		0.140269		0.139331		0.2696			0.2678				62.68		-4.84		103.26		6.74		82.93		1.01		1				0.5812				0.9751		164.31			398967.10	63					2449449.714856088
lue5963w.275	E		81.72	0.078573		0.078713		0.078573		0.3000			0.2994				117.80		17.67		33.15		10.81		74.68		18.94		0				0.5334				0.4502		8.28			389849.00	65					2449460.9076147224
lud5748w.203	D		85.67	0.036428		0.036428		0.036428		0.1531			0.1531				-76.85		-18.12		6.70		5.32		-33.88		-8.55		1				0.6936				0.8386		172.51			382972.70	66					2449445.9838179285
lud5811w.215	D		56.34	0.057160		0.057251		0.057160		0.1330			0.1328				137.02		-9.95		-168.95		6.27		164.17		-2.07		1				0.8021				0.9970		165.26			394630.50	64					2449448.471241273
lub5814w.191	B		116.92	0.043992		0.044633		0.043992		0.5349			0.5272				64.73		-20.77		-177.89		4.36		126.44		-15.49		0				0.6842				0.4593		94.70			369473.70	68					2449443.4970848956
lua5828w.281	A		96.6	0.073435		0.073435		0.073435		0.4189			0.4189				45.19		13.94		-54.58		11.24		-5.05		19.12		0				0.4770				0.0282		12.96			382929.70	66					2449462.1511054975
lua5684w.266	A		60.34	0.146892		0.146892		0.146892		0.3639			0.3639				46.69		20.56		-15.29		10.15		14.84		17.76		0				0.4944				0.0000		359.50			398182.30	63					2449459.0424669906
lub5819w.281	B		96.6	0.061442		0.061442		0.061442		0.3505			0.3505				45.20		13.94		-54.57		11.24		-5.04		19.12		0				0.4777				0.0282		12.96			382928.90	66					2449462.151090683
luc5867w.214	C		58.72	0.097400		0.097497		0.097400		0.2352			0.2349				-150.63		-10.76		-94.29		6.19		-122.28		-2.59		1				0.9155				1.0000		165.61			393810.10	64					2449448.2638873495
luc4879h.065	C		76.7	0.067518		0.073361		0.067518		0.2491			0.2292				-168.23		-20.79		-90.19		-5.93		-127.77		-16.99		1				0.9542				1.0000		248.10			379337.50	66					2449417.25861559
lud5673w.258	D		41.99	0.079678		0.081693		0.079678		0.1565			0.1527				-96.20		20.28		-138.34		9.56		-117.82		15.94		1				0.7354				1.0000		350.70			403041.90	62					2449457.3845567363
lub5820w.187	B		128.28	0.037647		0.039377		0.037647		0.8219			0.7858				-8.76		-19.91		120.55		4.04		59.47		-18.00		1				0.6620				0.9929		190.12			365464.50	69					2449442.668253148
lud5746w.197	D		101.1	0.026147		0.026147		0.026147		0.1720			0.1720				-5.61		-20.34		94.36		4.84		46.45		-11.94		1				0.5386				0.8244		178.34			376174.60	67					2449444.7405857984
lue5698w.257	E		39.71	0.164932		0.165730		0.164932		0.3096			0.3081				-23.95		20.06		-63.65		9.49		-44.30		15.66		1				0.6339				1.0000		349.54			403493.40	62					2449457.1771180322
lue5591w.194	E		109.09	0.046809		0.047126		0.046809		0.4111			0.4083				-150.38		-20.80		-41.81		4.60		-93.54		-13.69		1				0.8558				1.0000		181.71			372769.90	68					2449444.118945243
lua5967w.277	A		86.62	0.100565		0.100565		0.100565		0.4330			0.4330				-26.39		16.58		-116.08		10.95		-71.92		19.06		0				0.6813				0.8750		9.97			387636.40	65					2449461.322069491
luc5785w.211	C		65.91	0.090242		0.090242		0.090242		0.2464			0.2464				66.09		-13.07		129.50		5.95		98.16		-4.18		1				0.6886				0.8359		166.94			391138.10	64					2449447.6423571873
luc5784w.205	C		80.65	0.066846		0.066983		0.066846		0.2489			0.2483				139.11		-17.05		-142.56		5.48		179.22		-7.44		1				0.8838				0.9965		170.86			385148.00	65					2449446.3983499655
lud5840w.187	D		128.27	0.016852		0.016852		0.016852		0.3516			0.3516				-8.77		-19.91		120.54		4.04		59.46		-18.00		1				0.6623				0.9972		190.13			365467.50	69					2449442.668292037
lud5817w.270	D		69.72	0.060224		0.060749		0.060224		0.1783			0.1768				118.31		19.70		46.27		10.45		81.38		18.42		0				0.5573				0.4068		3.60			394835.00	64					2449459.8713207524
lud5676w.252	D		28.44	0.097459		0.097459		0.097459		0.1639			0.1639				-22.75		18.42		-50.47		9.11		-36.89		14.16		1				0.6063				1.0000		343.49			405173.30	62					2449456.140678565
luc5749w.203	C		85.67	0.071845		0.071845		0.071845		0.3019			0.3019				-76.85		-18.12		6.70		5.32		-33.88		-8.55		1				0.6936				0.8386		172.51			382972.60	66					2449445.983822558
lud5820w.221	D		42.27	0.075977		0.076442		0.075977		0.1469			0.1461				62.68		-4.84		103.26		6.74		82.93		1.01		1				0.5812				0.9751		164.31			398967.60	63					2449449.7148514586
luc5958w.279	C		91.58	0.069340		0.069439		0.069340		0.3419			0.3414				-170.62		15.33		94.65		11.10		141.48		19.12		1				0.8038				1.0000		11.54			385327.40	65					2449461.736661308
lub5728w.203	B		85.67	0.071413		0.071413		0.071413		0.3001			0.3001				-76.83		-18.12		6.71		5.32		-33.87		-8.55		1				0.6943				0.8386		172.50			382973.40	66					2449445.9837790392
lud5795j.102	D		13.54	0.110616		0.110616		0.110616		0.1704			0.1704				36.34		5.66		26.31		-2.93		31.32		1.37		0				0.5792				0.0000		243.54			405407.30	62					2449424.933658322
lua5953w.275	A		81.71	0.104121		0.104121		0.104121		0.3967			0.3967				117.80		17.67		33.16		10.81		74.69		18.94		0				0.5335				0.4502		8.28			389848.50	65					2449460.9075952778
lua6077w.219	A		46.92	0.190736		0.191709		0.190736		0.3899			0.3880				-153.68		-6.57		-108.72		6.58		-131.20		0.01		1				0.9203				1.0000		164.42			397305.70	63					2449449.303774167
lua5793w.224	A		35.17	0.230225		0.234222		0.230225		0.4177			0.4106				-154.57		-2.19		-120.51		6.97		-137.60		2.50		1				0.9190				1.0000		15.83			400770.80	63					2449450.3363237614
lue6255w.288	E		114.78	0.043066		0.043066		0.043066		0.4711			0.4711				-99.47		8.03		143.07		11.74		-157.67		18.56		1				0.8962				1.0000		16.68			374253.10	67					2449463.601871852
lue5876w.270	E		69.73	0.100705		0.100705		0.100705		0.2957			0.2957				118.27		19.70		46.23		10.45		81.34		18.42		0				0.5577				0.4037		3.61			394834.60	64					2449459.871432789
lua5691w.192	A		114.17	0.049957		0.049957		0.049957		0.5327			0.5327				-6.96		-20.84		107.46		4.44		53.12		-14.88		1				0.5504				0.9344		93.47			370554.10	68					2449443.7043848727
luc5755w.206	C		78.14	0.070988		0.071264		0.070988		0.2499			0.2489				66.83		-16.46		142.59		5.56		105.54		-6.89		1				0.7172				0.7797		170.08			386185.90	65					2449446.606219051
lud5667w.190	D		119.66	0.018788		0.018788		0.018788		0.2545			0.2545				136.39		-20.64		-103.27		4.28		-160.27		-16.09		1				0.9750				1.0000		95.91			368420.30	68					2449443.2898316784
lub5785w.189	B		122.4	0.042943		0.044327		0.042943		0.6834			0.6621				-151.99		-20.46		-28.66		4.20		-87.01		-16.72		1				0.8126				1.0000		97.10			367400.60	68					2449443.0826500347
lub6072w.219	B		46.92	0.111487		0.111765		0.111487		0.2273			0.2268				-153.68		-6.57		-108.72		6.58		-131.20		0.01		1				0.9203				1.0000		164.42			397306.60	63					2449449.3037644443
lub5911w.297	B		139.59	0.028726		0.029783		0.028726		1.2618			1.2170				-27.55		-1.20		-168.28		12.37		-96.05		16.22		0				0.6927				0.6765		17.76			364025.10	69					2449465.4664639006
lue6007w.277	E		86.61	0.075646		0.075646		0.075646		0.3257			0.3257				-26.42		16.58		-116.11		10.95		-71.95		19.06		0				0.6813				0.8679		9.96			387639.10	65					2449461.3221472683
lud6200w.288	D		114.78	0.022140		0.022437		0.022140		0.2454			0.2422				-99.43		8.03		143.11		11.74		-157.63		18.56		1				0.8959				1.0000		16.68			374243.50	67					2449463.6017649076
lue5892w.267	E		62.67	0.107196		0.107439		0.107196		0.2769			0.2763				-25.38		20.41		-89.87		10.23		-58.51		17.95		1				0.6841				0.9531		0.55			397404.20	63					2449459.249594873
lub5761w.188	B		125.36	0.042485		0.042562		0.042485		0.7608			0.7594				-80.40		-20.21		45.91		4.12		-13.80		-17.35		1				0.8963				1.0000		98.57			366420.30	69					2449442.875544595
lua5883w.191	A		116.89	0.050736		0.050773		0.050736		0.6077			0.6073				64.69		-20.77		-177.94		4.36		126.40		-15.48		0				0.6827				0.4315		94.65			369480.90	68					2449443.4972163774
lue5632w.190	E		119.65	0.041372		0.042926		0.041372		0.5813			0.5602				136.42		-20.64		-103.24		4.28		-160.24		-16.09		1				0.9744				1.0000		95.87			368416.20	68					2449443.289763623
luc5803w.186	C		131.08	0.034137		0.034137		0.034137		0.8346			0.8346				62.82		-19.55		-164.88		3.96		132.66		-18.67		0				0.6651				0.3213		191.38			364564.80	69					2449442.461143808
lud5820w.223	D		37.66	0.084420		0.085166		0.084420		0.1557			0.1543				-82.26		-3.07		-46.04		6.89		-64.20		2.01		0				0.7402				0.1309		164.48			400161.60	63					2449450.1295024767
lub5962w.277	B		86.61	0.075298		0.075298		0.075298		0.3242			0.3242				-26.38		16.58		-116.07		10.95		-71.91		19.06		0				0.6819				0.8750		9.97			387636.00	65					2449461.3220597687
lua5920w.297	A		139.59	0.027138		0.027138		0.027138		1.1497			1.1497				-27.56		-1.20		-168.28		12.37		-96.05		16.21		0				0.6910				0.6765		17.76			364026.90	69					2449465.466478715
lue5842w.270	E		69.72	0.100808		0.100808		0.100808		0.2960			0.2960				118.29		19.70		46.26		10.45		81.37		18.42		0				0.5573				0.4037		3.60			394834.80	64					2449459.8713693633
lud5808w.224	D		35.18	0.078266		0.079488		0.078266		0.1418			0.1396				-154.58		-2.19		-120.52		6.97		-137.61		2.50		1				0.9187				1.0000		15.83			400767.50	63					2449450.336352928
lua4878w.235	A		10.64	0.306178		0.321167		0.306178		0.4898			0.4670				129.44		7.36		139.94		7.82		134.69		7.62		1				0.7351				0.9658		177.84			405555.60	62					2449452.6123935184
luc5784w.207	C		75.68	0.090584		0.090584		0.090584		0.3008			0.3008				-5.24		-15.84		67.99		5.64		32.10		-6.34		0				0.6176				0.1020		169.36			387225.00	65					2449446.8134019095
lub5649w.256	B		37.44	0.169987		0.170035		0.169987		0.3102			0.3101				48.28		19.81		11.00		9.41		29.18		15.38		0				0.5067				0.0000		348.41			403902.70	62					2449456.9697801853
lua6043w.219	A		46.92	0.189679		0.190695		0.189679		0.3879			0.3858				-153.66		-6.57		-108.70		6.58		-131.18		0.01		1				0.9200				1.0000		164.42			397311.80	63					2449449.3037107405
lue5894w.202	E		88.2	0.072194		0.072194		0.072194		0.3241			0.3241				-4.92		-18.60		81.28		5.24		39.51		-9.11		0				0.5683				0.5273		173.37			381859.60	66					2449445.7766817594
lue6512w.233	E		14.98	0.205990		0.210480		0.205990		0.3262			0.3192				-85.69		5.69		-70.89		7.67		-78.31		6.74		1				0.7485				0.5594		172.32			404986.30	62					2449452.1981242592
lue4810g.065	E		76.4	0.066927		0.073345		0.066927		0.2474			0.2257				-167.93		-20.79		-89.87		-5.93		-127.46		-16.99		1				0.9548				1.0000		247.91			379324.00	66					2449417.257735243
lud5746w.195	D		106.4	0.023823		0.023823		0.023823		0.1882			0.1882				137.89		-20.70		-116.43		4.68		-166.88		-13.10		1				0.9773				1.0000		180.55			373897.20	67					2449444.3261851505
lua5684w.258	A		41.98	0.214494		0.214494		0.214494		0.4110			0.4110				-96.21		20.28		-138.35		9.56		-117.83		15.94		1				0.7358				1.0000		350.70			403040.30	62					2449457.38458081
lua5938w.267	A		62.67	0.150847		0.150847		0.150847		0.3887			0.3887				-25.42		20.41		-89.90		10.23		-58.54		17.94		1				0.6841				0.9531		0.55			397402.40	63					2449459.2496870025
lue5873w.293	E		128.36	0.038073		0.038073		0.038073		0.7982			0.7982				-103.33		2.99		126.28		12.09		-167.22		17.51		1				0.9347				1.0000		17.86			369366.20	68					2449464.6483739237
lua5825w.187	A		128.28	0.037769		0.037769		0.037769		0.7883			0.7883				-8.76		-19.91		120.55		4.04		59.47		-18.00		1				0.6620				0.9944		190.12			365465.30	69					2449442.6682628705
lua5963w.243	A		8.6	    0.305487		0.316736		0.305487		0.4803			0.4633				-91.72		13.43		-98.77		8.43		-95.27		10.95		1				0.7524				0.7889		321.94			406160.60	62					2449454.275175347
lua5661w.259	A		44.25	0.211465		0.211465		0.211465		0.4161			0.4161				-168.29		20.46		147.12		9.64		168.82		16.20		1				0.8509				1.0000		351.85			402581.80	63					2449457.5915634376
luc5822w.270	C		69.72	0.100308		0.100308		0.100308		0.2945			0.2945				118.31		19.70		46.27		10.45		81.38		18.42		0				0.5573				0.4068		3.60			394835.00	64					2449459.8713304745
luc5815w.209	C		70.76	0.078354		0.078495		0.078354		0.2352			0.2348				-149.53		-14.51		-81.27		5.80		-114.87		-5.26		1				0.9085				1.0000		168.06			389228.40	65					2449447.2279318636
lud5826w.285	D		106.88	0.026757		0.026757		0.026757		0.2150			0.2150				116.83		10.74		6.97		11.53		62.01		18.91		1				0.5272				0.5645		15.34			377978.90	67					2449462.980016794
luc5875w.187	C		128.29	0.036984		0.038437		0.036984		0.8027			0.7724				-8.80		-19.91		120.51		4.04		59.43		-18.00		1				0.6616				0.9944		190.11			365472.80	69					2449442.6683600927
luc5780w.225	C		33.07	0.153442		0.154493		0.153442		0.2702			0.2683				132.85		-1.30		164.74		7.05		148.73		2.99		1				0.7633				0.9832		164.92			401265.10	63					2449450.5439091665
luc6201w.288	C		114.78	0.042574		0.042574		0.042574		0.4657			0.4657				-99.44		8.03		143.11		11.74		-157.63		18.55		1				0.8964				1.0000		16.68			374243.90	67					2449463.601769537
lud8119w.245	D		12.92	0.116850		0.117236		0.116850		0.1802			0.1796				123.49		14.74		111.95		8.59		117.66		11.72		1				0.6938				0.8592		330.59			406146.10	62					2449454.689773588
luc5808w.230	C		21.7	0.185957		0.188234		0.185957		0.3020			0.2984				130.26		3.12		151.43		7.44		140.81		5.37		1				0.7464				0.9560		167.96			403436.00	62					2449451.5806792243
lub8149w.265	B		58.02	0.120417		0.120417		0.120417		0.2872			0.2872				118.82		20.67		59.35		10.08		88.25		17.57		1				0.5786				0.5385		358.44			398926.20	63					2449458.8351554284
lua5987w.295	A		133.93	0.031110		0.031110		0.031110		0.9031			0.9031				116.17		0.94		-19.30		12.23		50.03		16.94		0				0.5199				0.2137		17.95			366126.70	69					2449465.0526849423
lud5970w.283	D		101.71	0.025516		0.025637		0.025516		0.1721			0.1713				-99.03		12.41		156.15		11.38		-151.58		19.05		1				0.8454				0.9962		14.23			380479.70	66					2449462.5656800116
lue5753j.102	E		13.55	0.219263		0.219263		0.219263		0.3378			0.3378				36.37		5.66		26.35		-2.93		31.35		1.37		0				0.5794				0.0000		243.52			405414.20	62					2449424.9335578587
lua5797w.204	A		83.17	0.095258		0.095258		0.095258		0.3760			0.3760				-149.10		-17.60		-68.19		5.40		-107.58		-7.99		1				0.8997				1.0000		171.65			384050.80	66					2449446.191805764
luc5821w.223	C		37.66	0.162291		0.165669		0.162291		0.3029			0.2967				-82.26		-3.07		-46.05		6.89		-64.21		2.01		0				0.7402				0.1309		164.48			400161.10	63					2449450.1295071063
lud5802w.186	D		131.08	0.019514		0.019514		0.019514		0.4771			0.4771				62.82		-19.55		-164.87		3.96		132.66		-18.67		0				0.6650				0.3213		191.38			364564.40	69					2449442.4611391784
lue5850w.254	E		32.93	0.161449		0.163506		0.161449		0.2856			0.2820				-167.27		19.19		160.25		9.26		176.12		14.79		1				0.8484				1.0000		346.01			404603.70	62					2449456.5552639817
lub5746w.192	B		114.17	0.041377		0.041377		0.041377		0.4412			0.4412				-6.99		-20.84		107.43		4.44		53.09		-14.88		1				0.5500				0.9448		93.47			370559.30	68					2449443.704491817
lud5750w.187	D		128.27	0.016903		0.016903		0.016903		0.3526			0.3526				-8.71		-19.91		120.60		4.04		59.52		-18.00		1				0.6620				0.9972		190.11			365454.00	69					2449442.668117037
lua6067w.278	A		89.1	0.090445		0.090445		0.090445		0.4159			0.4159				-98.51		15.98		169.28		11.03		-145.23		19.10		1				0.8048				1.0000		10.77			386493.20	65					2449461.5293662385
lue5864w.281	E		96.59	0.062823		0.062823		0.062823		0.3583			0.3583				45.17		13.94		-54.60		11.24		-5.07		19.12		0				0.4779				0.0323		12.96			382933.80	66					2449462.151178183
lue6113j.102	E		13.54	0.218830		0.218830		0.218830		0.3371			0.3371				36.07		5.66		26.04		-2.93		31.05		1.37		0				0.5785				0.0000		243.52			405353.90	62					2449424.93441897
lud5808w.191	D		116.92	0.023452		0.023452		0.023452		0.2811			0.2811				64.74		-20.77		-177.89		4.36		126.45		-15.48		0				0.6837				0.4480		94.70			369472.90	68					2449443.497070544
lub5754w.203	B		85.67	0.071622		0.071622		0.071622		0.3010			0.3010				-76.85		-18.12		6.69		5.32		-33.89		-8.55		1				0.6937				0.8386		172.51			382972.40	66					2449445.98383228
lud5215w.251	D		26.2	0.101743		0.101935		0.101743		0.1685			0.1682				49.47		17.99		24.11		9.04		36.55		13.84		0				0.5149				0.1009		342.13			405391.70	62					2449455.933563403
lub5989w.280	B		94.08	0.058027		0.058027		0.058027		0.3070			0.3070				117.25		14.65		20.00		11.17		68.17		19.12		1				0.5161				0.6803		12.27			384142.80	66					2449461.943985602
luc5662w.239	C		3.41	0.202212		0.202930		0.202212		0.3049			0.3038				-161.75		10.55		-159.95		8.13		-160.85		9.34		1				0.8683				1.0000		234.03			405821.60	62					2449453.4452893864
lua5742w.190	A		119.64	0.047764		0.048233		0.047764		0.6529			0.6465				136.34		-20.64		-103.32		4.28		-160.32		-16.09		1				0.9753				1.0000		95.85			368429.20	68					2449443.2899775114
lud5806w.211	D		65.91	0.050678		0.050678		0.050678		0.1384			0.1384				66.08		-13.07		129.49		5.95		98.15		-4.18		1				0.6883				0.8328		166.95			391135.40	64					2449447.642400706
lub5671w.226	B		30.77	0.165567		0.167706		0.165567		0.2874			0.2838				60.30		-0.41		90.04		7.13		75.11		3.48		1				0.5643				0.9111		165.30			401744.10	63					2449450.7513669096
lud8059w.245	D		12.9	0.117097		0.117484		0.117097		0.1806			0.1800				123.53		14.74		111.99		8.59		117.70		11.72		1				0.6945				0.8617		330.57			406159.30	62					2449454.689656921
lue5751w.221	E		42.28	0.140850		0.142444		0.140850		0.2739			0.2708				62.73		-4.84		103.31		6.74		82.98		1.01		1				0.5832				0.9779		164.31			398981.30	63					2449449.7147199768
lud5623w.241	D		4.77	0.126724		0.127110		0.126724		0.1913			0.1907				53.46		12.03		50.86		8.28		52.15		10.16		1				0.5406				0.6768		300.13			406176.60	62					2449453.8596308567
lua5721w.259	A		44.25	0.211228		0.211228		0.211228		0.4156			0.4156				-168.33		20.46		147.08		9.64		168.78		16.20		1				0.8518				1.0000		351.85			402574.60	63					2449457.5916801044
lua8100w.245	A		12.91	0.292513		0.303753		0.292513		0.4669			0.4496				123.51		14.74		111.96		8.59		117.67		11.72		1				0.6939				0.8588		330.59			406150.00	62					2449454.689739329
lua5878w.267	A		62.67	0.150901		0.150901		0.150901		0.3889			0.3889				-25.37		20.41		-89.86		10.23		-58.50		17.95		1				0.6841				0.9531		0.55			397404.70	63					2449459.2495703357
lue5933w.293	E		128.36	0.037819		0.037819		0.037819		0.7928			0.7928				-103.37		2.99		126.23		12.09		-167.26		17.51		1				0.9349				1.0000		17.86			369377.50	68					2449464.6484905905
lue5789j.102	E		13.55	0.219580		0.219580		0.219580		0.3383			0.3383				36.34		5.66		26.32		-2.93		31.32		1.37		0				0.5791				0.0000		243.54			405408.30	62					2449424.9336439697
lua5717w.208	A		73.21	0.118722		0.118963		0.118722		0.3748			0.3740				-77.37		-15.19		-6.64		5.72		-41.38		-5.80		0				0.7104				0.5490		168.70			388239.10	65					2449447.020656875
lub5610w.194	B		109.1	0.047908		0.047908		0.047908		0.4180			0.4180				-150.39		-20.80		-41.82		4.60		-93.55		-13.69		1				0.8558				1.0000		181.70			372771.10	68					2449444.1189795025
lub6177w.294	B		131.16	0.036362		0.038291		0.036362		0.9406			0.8932				-171.78		2.00		55.37		12.16		123.24		17.25		1				0.6755				0.8450		17.93			367186.90	69					2449464.845323588
luc5681w.261	C		48.81	0.152509		0.152934		0.152509		0.3188			0.3179				47.37		20.69		-2.14		9.79		21.93		16.70		0				0.5014				0.0000		354.08			401514.60	63					2449458.0061127893
lue5727w.208	E		73.22	0.087362		0.087534		0.087362		0.2758			0.2753				-77.38		-15.19		-6.65		5.72		-41.39		-5.80		0				0.7107				0.5490		168.70			388238.20	65					2449447.0206763195
luc5809w.191	C		116.92	0.044987		0.045536		0.044987		0.5458			0.5392				64.74		-20.77		-177.89		4.36		126.45		-15.48		0				0.6837				0.4592		94.70			369473.10	68					2449443.4970751735
lue5697w.274	E		79.31	0.082775		0.083526		0.082775		0.3008			0.2981				-170.12		18.16		107.76		10.74		147.99		18.87		1				0.8258				1.0000		7.40			390911.90	64					2449460.7003970486
lua6103w.219	A		46.94	0.189820		0.191088		0.189820		0.3888			0.3862				-153.70		-6.57		-108.74		6.58		-131.22		0.01		1				0.9203				1.0000		164.42			397300.60	63					2449449.3038274073
lua7436w.264	A		55.7	0.174773		0.174773		0.174773		0.4020			0.4020				-169.12		20.74		133.91		10.01		161.59		17.37		1				0.8540				1.0000		357.36			399624.10	63					2449458.6280870372
luc5751w.187	C		128.28	0.036742		0.038283		0.036742		0.7991			0.7669				-8.71		-19.91		120.60		4.04		59.52		-18.00		1				0.6620				0.9944		190.11			365454.30	69					2449442.6681216666
luc5775w.247	C		17.29	0.208192		0.208705		0.208192		0.3269			0.3261				-21.26		15.94		-37.35		8.74		-29.42		12.46		1				0.6007				1.0000		335.59			406009.10	62					2449455.1044336576
lua5725w.247	A		17.27	0.281153		0.287437		0.281153		0.4502			0.4403				-21.23		15.94		-37.32		8.74		-29.39		12.46		1				0.6011				0.9970		335.60			406019.50	62					2449455.104336435
lua5763w.272	A		74.48	0.123092		0.123092		0.123092		0.3983			0.3983				-25.91		19.01		-102.99		10.59		-65.34		18.66		1				0.7065				0.8824		5.55			392941.00	64					2449460.28587397
lua5672w.241	A		4.79	0.293612		0.297058		0.293612		0.4471			0.4419				53.42		12.03		50.82		8.28		52.11		10.16		1				0.5407				0.6748		300.14			406165.40	62					2449453.859723449
lud5702w.252	D		28.44	0.097684		0.097684		0.097684		0.1643			0.1643				-22.77		18.42		-50.49		9.11		-36.91		14.16		1				0.6058				1.0000		343.49			405168.50	62					2449456.1407318055
lud5888w.214	D		58.72	0.054294		0.054430		0.054294		0.1313			0.1310				-150.65		-10.76		-94.31		6.19		-122.30		-2.59		1				0.9149				1.0000		165.60			393806.70	64					2449448.263930868
lue5712w.222	E		39.97	0.163990		0.166464		0.163990		0.3119			0.3072				-9.74		-3.96		28.65		6.82		9.41		1.51		1				0.6524				0.3446		164.36			399592.60	63					2449449.9220558447
lue5944w.279	E		91.58	0.068880		0.069610		0.068880		0.3427			0.3391				-170.61		15.33		94.66		11.10		141.49		19.12		1				0.8035				1.0000		11.54			385326.20	65					2449461.736636771
lua5854w.281	A		96.59	0.072989		0.072989		0.072989		0.4162			0.4162				45.18		13.94		-54.60		11.24		-5.07		19.12		0				0.4775				0.0323		12.96			382932.70	66					2449462.1511587384
lud5889w.228	D		26.23	0.090881		0.091259		0.090881		0.1509			0.1503				-84.75		1.37		-59.30		7.28		-72.08		4.43		0				0.7478				0.2193		166.35			402634.50	63					2449451.166119896
lue5681j.102	E		13.51	0.219444		0.219444		0.219444		0.3381			0.3381				36.43		5.66		26.41		-2.93		31.41		1.37		0				0.5786				0.0000		243.56			405426.10	62					2449424.9333856367
lub5668w.229	B		23.95	0.156431		0.156717		0.156431		0.2551			0.2546				-157.22		2.25		-133.91		7.36		-145.61		4.91		1				0.9030				1.0000		167.07			403056.90	62					2449451.373335255
luc5830w.254	C		32.92	0.161994		0.163243		0.161994		0.2851			0.2829				-167.26		19.19		160.27		9.26		176.14		14.79		1				0.8481				1.0000		346.00			404606.90	62					2449456.5552250925
luc5909w.275	C		81.72	0.078476		0.078476		0.078476		0.2991			0.2991				117.83		17.67		33.19		10.81		74.72		18.94		0				0.5344				0.4502		8.27			389846.60	65					2449460.9075124073
lub5816w.260	B		46.54	0.136851		0.136851		0.136851		0.2770			0.2770				119.45		20.60		72.40		9.71		95.28		16.46		0				0.6090				0.5763		352.97			402052.50	63					2449457.7990929396
lue5773w.191	E		116.92	0.045047		0.045828		0.045047		0.5493			0.5399				64.76		-20.77		-177.86		4.36		126.47		-15.49		0				0.6842				0.4726		94.67			369469.20	68					2449443.4970024885
lue6147w.276	E		84.16	0.082073		0.082073		0.082073		0.3320			0.3320				45.69		17.15		-41.48		10.88		1.36		19.01		0				0.4496				0.0000		9.15			388757.90	65					2449461.11488875
luc5623w.240	C		3.47	0.226670		0.234662		0.226670		0.3526			0.3406				125.92		11.30		125.52		8.20		125.72		9.75		1				0.7099				0.8815		273.24			405977.40	62					2449453.6522625233
luc5666w.226	C		30.77	0.167247		0.169210		0.167247		0.2900			0.2866				60.31		-0.41		90.04		7.13		75.12		3.48		1				0.5645				0.9111		165.30			401745.30	63					2449450.7513571875
luc6197j.102	C		13.55	0.216763		0.216763		0.216763		0.3340			0.3340				36.00		5.66		25.97		-2.93		30.98		1.37		0				0.5792				0.0000		243.51			405339.60	62					2449424.9346198956
luc5678w.258	C		41.99	0.145039		0.146280		0.145039		0.2803			0.2779				-96.20		20.28		-138.35		9.56		-117.83		15.94		1				0.7354				1.0000		350.70			403041.20	62					2449457.3845664584
lua5628w.258	A		41.98	0.215014		0.215014		0.215014		0.4119			0.4119				-96.17		20.28		-138.31		9.56		-117.79		15.94		1				0.7350				1.0000		350.70			403047.60	62					2449457.3844692362
lud6126w.276	D		84.16	0.042494		0.042494		0.042494		0.1719			0.1719				45.70		17.15		-41.47		10.88		1.37		19.01		0				0.4500				0.0000		9.15			388756.70	65					2449461.1148452316
lub5619w.258	B		41.98	0.144071		0.145248		0.144071		0.2783			0.2760				-96.16		20.28		-138.31		9.56		-117.79		15.94		1				0.7352				0.9970		350.71			403048.60	62					2449457.3844544212
lua5725w.246	A		15.09	0.271592		0.274291		0.271592		0.4253			0.4211				51.07		15.35		37.26		8.66		44.08		12.09		1				0.5282				0.2415		333.34			406079.80	62					2449454.8972162963
lud5749w.189	D		122.43	0.019489		0.019489		0.019489		0.3009			0.3009				-151.96		-20.46		-28.64		4.20		-86.99		-16.72		1				0.8125				0.8089		97.13			367395.80	68					2449443.0825773496
luc5632w.196	C		103.74	0.054586		0.054848		0.054586		0.3945			0.3926				66.16		-20.55		168.96		4.76		119.79		-12.52		1				0.7013				0.8382		179.44			375032.70	67					2449444.53337934
lue5697w.261	E		48.81	0.154482		0.154977		0.154482		0.3231			0.3221				47.36		20.69		-2.15		9.79		21.92		16.70		0				0.5015				0.0000		354.08			401512.80	63					2449458.0061465856
lua7343w.244	A		10.75	0.303882		0.313559		0.303882		0.4784			0.4636				-164.14		14.10		-173.43		8.51		-168.83		11.34		1				0.8550				1.0000		326.98			406161.10	62					2449454.482531215
luc5722w.199	C		95.9	0.053928		0.053928		0.053928		0.3012			0.3012				-149.27		-19.78		-54.90		5.00		-100.32		-10.80		1				0.8815				1.0000		176.27			378463.40	67					2449445.1550848493
lud5873w.281	D		96.6	0.031832		0.031924		0.031832		0.1821			0.1816				45.16		13.94		-54.61		11.24		-5.08		19.12		0				0.4777				0.0323		12.97			382934.60	66					2449462.1511929976
lue5885w.248	E		19.51	0.192111		0.195293		0.192111		0.3094			0.3044				-93.62		16.50		-112.01		8.81		-102.95		12.81		1				0.7504				0.8879		337.51			405895.00	62					2449455.3117742823
lub5721w.250	B		23.96	0.181657		0.184469		0.181657		0.3003			0.2957				121.75		17.52		98.72		8.96		110.03		13.50		1				0.6686				0.6773		340.70			405587.90	62					2449455.726333426
lud5687w.239	D		3.41	0.119087		0.119280		0.119087		0.1792			0.1789				-161.76		10.55		-159.97		8.13		-160.86		9.34		1				0.8687				1.0000		234.03			405815.60	62					2449453.4453379977
lue5731w.192	E		114.17	0.042298		0.042298		0.042298		0.4511			0.4511				-6.98		-20.84		107.44		4.44		53.10		-14.88		1				0.5507				0.9249		93.46			370557.90	68					2449443.70446265
luc5844w.207	C		75.69	0.090281		0.090281		0.090281		0.2998			0.2998				-5.28		-15.84		67.95		5.64		32.06		-6.34		0				0.6182				0.1020		169.37			387220.10	65					2449446.8135185763
lua7166w.290	A		120.17	0.044389		0.044389		0.044389		0.6157			0.6157				115.44		6.08		-7.15		11.88		54.98		18.21		0				0.5185				0.4493		17.30			372073.80	68					2449464.019085405
lue5742w.199	E		95.9	0.053726		0.053849		0.053726		0.3007			0.3000				-149.28		-19.78		-54.91		5.00		-100.33		-10.80		1				0.8815				1.0000		176.27			378463.70	67					2449445.1551237386
lub5937w.267	B		62.67	0.107612		0.107612		0.107612		0.2773			0.2773				-25.41		20.41		-89.90		10.23		-58.54		17.95		1				0.6835				0.9531		0.55			397402.40	63					2449459.249682373
lud5953w.279	D		91.58	0.040133		0.040793		0.040133		0.2009			0.1976				-170.62		15.33		94.65		11.10		141.48		19.12		1				0.8038				1.0000		11.54			385326.90	65					2449461.7366515854
lua6201w.292	A		125.62	0.041460		0.041460		0.041460		0.7511			0.7511				-27.70		4.08		-155.38		12.02		-90.40		17.78		0				0.6502				0.6483		17.74			369436.50	68					2449464.4307914004
lue5652w.196	E		103.75	0.054246		0.054767		0.054246		0.3940			0.3903				66.14		-20.55		168.95		4.76		119.78		-12.52		1				0.7013				0.8288		179.44			375033.60	67					2449444.5334182293
lub5959w.296	B		136.75	0.030333		0.031182		0.030333		1.0855			1.0559				44.43		-0.13		-93.66		12.30		-22.88		16.59		1				0.7453				1.0000		17.89			365011.60	69					2449465.259213889
luc5613w.274	C		79.29	0.083630		0.083987		0.083630		0.3023			0.3010				-170.06		18.16		107.82		10.74		148.05		18.87		1				0.8270				1.0000		7.40			390909.00	64					2449460.7002364006
lud5622w.240	D		3.47	0.130473		0.130617		0.130473		0.1963			0.1961				125.92		11.30		125.52		8.20		125.72		9.75		1				0.7099				0.8815		273.24			405978.00	62					2449453.6522578937
lub5602w.238	B		4.62	0.223631		0.228083		0.223631		0.3432			0.3365				-89.33		9.78		-85.36		8.05		-87.34		8.92		1				0.7518				0.8269		205.70			405662.40	62					2449453.2381202085
lud5777w.215	D		56.34	0.057314		0.057405		0.057314		0.1334			0.1331				137.04		-9.95		-168.93		6.27		164.19		-2.07		1				0.8017				0.9970		165.26			394635.70	64					2449448.471177847
lue5781w.223	E		37.66	0.161267		0.165679		0.161267		0.3029			0.2948				-82.23		-3.07		-46.02		6.89		-64.18		2.01		0				0.7398				0.1309		164.47			400169.70	63					2449450.1294293287
lue6192w.294	E		131.15	0.037963		0.040583		0.037963		0.9963			0.9320				-171.79		2.00		55.35		12.16		123.23		17.25		1				0.6758				0.8354		17.93			367190.10	69					2449464.8453527545
lua5969w.282	A		99.14	0.077292		0.077292		0.077292		0.4773			0.4773				-26.89		13.19		-129.18		11.31		-78.29		19.09		1				0.6186				0.8024		13.61			381704.80	66					2449462.358300046
lua5821w.211	A		65.91	0.130973		0.131795		0.130973		0.3599			0.3577				66.07		-13.07		129.48		5.95		98.14		-4.18		1				0.6881				0.8297		166.95			391133.50	64					2449447.642429873
lud5706w.259	D		44.24	0.079325		0.080691		0.079325		0.1588			0.1561				-168.32		20.46		147.09		9.64		168.79		16.20		1				0.8517				1.0000		351.85			402576.40	63					2449457.5916509377
luc6127w.276	C		84.16	0.080852		0.080852		0.080852		0.3270			0.3270				45.70		17.15		-41.47		10.88		1.37		19.01		0				0.4500				0.0000		9.15			388756.80	65					2449461.1148498612
lub7157w.290	B		120.17	0.037392		0.037392		0.037392		0.5186			0.5186				115.44		6.08		-7.14		11.88		54.99		18.21		0				0.5185				0.4601		17.30			372072.30	68					2449464.0190705904
lua5676w.262	A		51.1	0.189512		0.189512		0.189512		0.4076			0.4076				-24.83		20.75		-76.82		9.86		-51.55		16.93		1				0.6644				0.9970		355.19			400918.20	63					2449458.213519375
lub5845w.189	B		122.4	0.042483		0.043787		0.042483		0.6751			0.6550				-152.03		-20.46		-28.71		4.20		-87.06		-16.72		1				0.8137				1.0000		97.09			367408.40	68					2449443.0827667015
lub5754w.216	B		53.98	0.111660		0.112395		0.111660		0.2519			0.2503				64.67		-9.13		116.41		6.35		90.63		-1.54		1				0.6363				0.9478		164.96			395427.70	64					2449448.6785140624
lue5595w.200	E		93.32	0.054273		0.054437		0.054273		0.2817			0.2808				138.91		-19.43		-129.47		5.08		-173.67		-10.23		1				0.9366				1.0000		175.27			379603.10	66					2449445.3621863197
lub5678w.263	B		53.4	0.120646		0.121256		0.120646		0.2695			0.2681				-96.93		20.77		-151.41		9.93		-124.94		17.16		1				0.7521				1.0000		356.27			400295.30	63					2449458.420681956
luc5723w.204	C		83.14	0.064333		0.064333		0.064333		0.2537			0.2537				-149.05		-17.60		-68.14		5.40		-107.53		-7.99		1				0.8992				1.0000		171.64			384054.40	66					2449446.19166456
luc5597w.240	C		3.47	0.227110		0.236801		0.227110		0.3558			0.3413				125.94		11.30		125.54		8.20		125.74		9.75		1				0.7110				0.8967		273.25			405984.00	62					2449453.6522092824
lub8095w.245	B		12.91	0.203225		0.210684		0.203225		0.3238			0.3124				123.51		14.74		111.97		8.59		117.68		11.72		1				0.6940				0.8588		330.58			406151.10	62					2449454.6897296063
luc5455w.237	C		6.43	0.235758		0.236215		0.235758		0.3565			0.3558				-16.95		9.00		-10.81		7.98		-13.88		8.50		1				0.6159				0.6287		191.12			405461.60	62					2449453.0310703474
lua5761w.195	A		106.4	0.064122		0.064122		0.064122		0.5065			0.5065				137.88		-20.70		-116.44		4.68		-166.89		-13.10		1				0.9771				1.0000		180.56			373898.10	67					2449444.326214317
lua5654w.266	A		60.33	0.146778		0.146778		0.146778		0.3635			0.3635				46.71		20.56		-15.27		10.15		14.86		17.76		0				0.4929				0.0000		359.50			398183.80	63					2449459.0424086573
lud5646w.259	D		44.25	0.079505		0.080839		0.079505		0.1591			0.1564				-168.28		20.46		147.13		9.64		168.83		16.20		1				0.8513				1.0000		351.84			402583.60	63					2449457.591534271
lud5944w.243	D		8.6	    0.113277		0.113613		0.113277		0.1723			0.1718				-91.70		13.43		-98.76		8.43		-95.26		10.95		1				0.7527				0.7889		321.94			406164.60	62					2449454.275141088
lua5611w.200	A		93.32	0.080514		0.080782		0.080514		0.4180			0.4166				138.90		-19.43		-129.48		5.08		-173.68		-10.23		1				0.9365				1.0000		175.27			379603.00	66					2449445.362220116
lud5989w.286	D		109.49	0.024258		0.024258		0.024258		0.2148			0.2148				44.71		9.87		-67.68		11.60		-11.24		18.82		0				0.5744				0.5466		15.83			376736.90	67					2449463.1873519677
lue5910w.296	E		136.75	0.033196		0.035046		0.033196		1.2200			1.1556				44.46		-0.12		-93.62		12.30		-22.84		16.60		1				0.7428				0.9935		17.88			365000.80	69					2449465.2591212965
luc5906w.297	C		139.59	0.029671		0.030829		0.029671		1.3061			1.2571				-27.55		-1.20		-168.27		12.37		-96.04		16.21		0				0.6927				0.6765		17.76			364024.00	69					2449465.466454178
lua5836w.217	A		51.6	0.158908		0.160424		0.158908		0.3475			0.3442				-7.69		-8.29		41.78		6.43		17.10		-1.02		0				0.6701				0.0239		164.72			396194.70	64					2449448.8857913655
luc5683w.186	C		131.06	0.033900		0.033900		0.033900		0.8279			0.8279				62.90		-19.55		-164.79		3.96		132.74		-18.67		0				0.6685				0.3180		191.35			364545.50	69					2449442.4609104744
lub5743w.210	B		68.34	0.085976		0.085976		0.085976		0.2457			0.2457				138.28		-13.80		-155.90		5.87		171.64		-4.72		1				0.8370				1.0000		167.45			390194.00	65					2449447.4351803474
lua5649w.263	A		53.4	0.182704		0.182704		0.182704		0.4061			0.4061				-96.91		20.77		-151.39		9.93		-124.92		17.16		1				0.7523				1.0000		356.28			400297.50	63					2449458.4206282524
lub5952w.295	B		133.94	0.029148		0.029658		0.029148		0.8615			0.8466				116.20		0.94		-19.27		12.23		50.06		16.94		0				0.5217				0.2137		17.94			366118.90	69					2449465.052616887
lue5773w.224	E		35.18	0.138236		0.140354		0.138236		0.2503			0.2466				-154.55		-2.19		-120.50		6.97		-137.58		2.50		1				0.9189				1.0000		15.84			400775.20	63					2449450.3362848726
lub5877w.267	B		62.67	0.107571		0.107571		0.107571		0.2772			0.2772				-25.37		20.41		-89.86		10.23		-58.50		17.95		1				0.6841				0.9531		0.55			397404.80	63					2449459.249565706
lua5644w.198	A		98.54	0.075707		0.075707		0.075707		0.4587			0.4587				-77.46		-20.09		19.69		4.92		-26.97		-11.37		1				0.7284				1.0000		177.29			377320.80	67					2449444.9479343058
lue5744w.249	E		21.73	0.174247		0.180693		0.174247		0.2900			0.2796				-165.94		17.02		173.36		8.89		-176.46		13.16		1				0.8498				1.0000		339.18			405757.70	62					2449455.5190469674
lud5945w.280	D		94.08	0.034209		0.034209		0.034209		0.1810			0.1810				117.28		14.65		20.03		11.17		68.20		19.12		1				0.5170				0.6840		12.26			384138.60	66					2449461.9439027314
lub5778w.186	B		131.09	0.033189		0.033189		0.033189		0.8119			0.8119				62.83		-19.55		-164.86		3.96		132.67		-18.67		0				0.6654				0.3180		191.38			364560.80	69					2449442.4610951967
lue5671w.192	E		114.18	0.041789		0.041789		0.041789		0.4458			0.4458				-6.94		-20.84		107.48		4.44		53.14		-14.88		1				0.5518				0.9270		93.49			370552.20	68					2449443.704345984
lub5434w.237	B		6.43	0.230254		0.230639		0.230254		0.3481			0.3475				-16.93		9.00		-10.79		7.98		-13.86		8.50		1				0.6159				0.6287		191.11			405467.10	62					2449453.0310268286
luc5785w.206	C		78.14	0.071574		0.071806		0.071574		0.2518			0.2510				66.81		-16.46		142.57		5.56		105.52		-6.89		1				0.7177				0.7831		170.09			386183.70	65					2449446.6062773843
lua5791w.260	A		46.53	0.189798		0.189798		0.189798		0.3841			0.3841				119.47		20.60		72.42		9.71		95.30		16.46		0				0.6097				0.5690		352.97			402055.30	63					2449457.7990443287
lud5454w.237	D		6.43	0.119926		0.119926		0.119926		0.1810			0.1810				-16.95		9.00		-10.81		7.98		-13.88		8.50		1				0.6159				0.6287		191.12			405462.20	62					2449453.031065718
lua6178w.294	A		131.16	0.035225		0.035225		0.035225		0.8653			0.8653				-171.78		2.00		55.36		12.16		123.24		17.25		1				0.6754				0.7879		17.93			367187.40	69					2449464.8453282174
luc5724w.249	C		21.73	0.175843		0.179707		0.175843		0.2884			0.2822				-165.93		17.02		173.37		8.89		-176.45		13.16		1				0.8500				1.0000		339.19			405761.70	62					2449455.5190080786
lud5722w.204	D		83.15	0.031811		0.031811		0.031811		0.1255			0.1255				-149.05		-17.60		-68.14		5.40		-107.53		-7.99		1				0.8992				1.0000		171.64			384054.50	66					2449446.1916599306
lub5649w.257	B		39.7	0.162009		0.162060		0.162009		0.3027			0.3026				-23.91		20.06		-63.62		9.49		-44.27		15.66		1				0.6329				1.0000		349.57			403499.90	62					2449457.1770254397
lua5665w.246	A		15.09	0.272435		0.275086		0.272435		0.4265			0.4224				51.11		15.35		37.30		8.66		44.12		12.09		1				0.5279				0.2443		333.34			406092.70	62					2449454.8970996295
lud5809w.225	D		33.07	0.088812		0.088953		0.088812		0.1556			0.1553				132.83		-1.30		164.72		7.05		148.71		2.99		1				0.7633				0.9832		164.93			401258.90	63					2449450.5439628703
luc5988w.279	C		91.57	0.069863		0.070012		0.069863		0.3446			0.3439				-170.64		15.33		94.63		11.10		141.46		19.12		1				0.8038				1.0000		11.53			385330.00	65					2449461.7367196414
lud5605w.266	D		60.33	0.068982		0.069450		0.068982		0.1720			0.1708				46.74		20.56		-15.24		10.15		14.89		17.76		0				0.4924				0.0000		359.50			398186.20	63					2449459.0423160647
lud5682w.186	D		131.06	0.019541		0.019541		0.019541		0.4772			0.4772				62.90		-19.55		-164.79		3.96		132.74		-18.67		0				0.6685				0.3180		191.35			364545.10	69					2449442.460905845
lue5621w.200	E		93.32	0.053774		0.053939		0.053774		0.2791			0.2783				138.90		-19.43		-129.49		5.08		-173.68		-10.23		1				0.9365				1.0000		175.27			379603.00	66					2449445.36223956
lud5777w.188	D		125.27	0.019896		0.019896		0.019896		0.3540			0.3540				-80.41		-20.21		45.90		4.12		-13.81		-17.35		1				0.8960				1.0000		98.46			366422.80	69					2449442.8755783914
lub5924w.243	B		8.59	0.207664		0.212417		0.207664		0.3221			0.3149				-91.69		13.43		-98.74		8.43		-95.24		10.95		1				0.7532				0.7889		321.94			406169.10	62					2449454.275102199
lua5874w.228	A		26.23	0.257180		0.266853		0.257180		0.4413			0.4253				-84.74		1.37		-59.29		7.28		-72.07		4.43		0				0.7477				0.2193		166.35			402638.00	63					2449451.166090729
lue5664w.266	E		60.34	0.131240		0.131433		0.131240		0.3256			0.3251				46.70		20.56		-15.28		10.15		14.85		17.76		0				0.4933				0.0000		359.50			398183.30	63					2449459.042428102
lue5459w.242	E		6.6	    0.236834		0.238963		0.236834		0.3608			0.3576				-19.72		12.75		-24.56		8.36		-22.16		10.56		1				0.6073				0.8802		314.05			405983.50	62					2449454.069071794
luc5697w.272	C		74.48	0.091412		0.091412		0.091412		0.2958			0.2958				-25.86		19.01		-102.94		10.59		-65.29		18.66		1				0.7068				0.8791		5.54			392940.10	64					2449460.2857429516
luc5754w.205	C		80.64	0.067043		0.067179		0.067043		0.2495			0.2490				139.13		-17.05		-142.54		5.48		179.24		-7.44		1				0.8846				0.9965		170.85			385149.80	65					2449446.398291632
lue5743w.204	E		83.13	0.064412		0.064412		0.064412		0.2540			0.2540				-149.07		-17.60		-68.15		5.40		-107.55		-7.99		1				0.8989				1.0000		171.63			384053.40	66					2449446.191703449
luc5673w.263	C		53.4	0.120463		0.121052		0.120463		0.2690			0.2677				-96.93		20.77		-151.41		9.93		-124.94		17.16		1				0.7521				1.0000		356.27			400295.70	63					2449458.4206722337
lub5796w.221	B		42.28	0.137226		0.137976		0.137226		0.2653			0.2638				62.70		-4.84		103.27		6.74		82.95		1.01		1				0.5822				0.9779		164.31			398972.20	63					2449449.714807477
lub5728w.204	B		83.14	0.064459		0.064459		0.064459		0.2542			0.2542				-149.06		-17.60		-68.14		5.40		-107.54		-7.99		1				0.8989				1.0000		171.64			384054.20	66					2449446.1916742823
lud5643w.257	D		39.7	0.084292		0.085631		0.084292		0.1600			0.1575				-23.91		20.06		-63.61		9.49		-44.26		15.66		1				0.6329				1.0000		349.57			403500.90	62					2449457.177011088
lua5813j.102	A		13.54	0.279359		0.279359		0.279359		0.4304			0.4304				36.32		5.66		26.30		-2.93		31.30		1.37		0				0.5791				0.0000		243.54			405404.30	62					2449424.9337013774
luc5989w.282	C		99.14	0.060614		0.060614		0.060614		0.3743			0.3743				-26.90		13.19		-129.19		11.31		-78.30		19.09		1				0.6191				0.8065		13.63			381707.20	66					2449462.3583389353
lub5772w.208	B		73.21	0.085077		0.085077		0.085077		0.2680			0.2680				-77.41		-15.18		-6.68		5.72		-41.42		-5.79		0				0.7101				0.5458		168.68			388234.00	65					2449447.0207638196
lud6015w.286	D		109.49	0.024256		0.024256		0.024256		0.2148			0.2148				44.69		9.87		-67.70		11.60		-11.26		18.82		0				0.5752				0.5466		15.83			376741.20	67					2449463.187405208
luc5726w.222	C		39.97	0.161001		0.162790		0.161001		0.3050			0.3016				-9.75		-3.96		28.64		6.82		9.40		1.51		1				0.6524				0.3446		164.36			399589.90	63					2449449.922080382
lua6033w.278	A		89.08	0.090740		0.090740		0.090740		0.4170			0.4170				-98.48		15.98		169.31		11.03		-145.20		19.10		1				0.8044				1.0000		10.76			386490.70	65					2449461.5293028126
lub5913w.202	B		88.2	0.069546		0.069546		0.069546		0.3122			0.3122				-4.93		-18.60		81.27		5.24		39.50		-9.11		0				0.5681				0.5236		173.37			381859.20	66					2449445.7767160186
lub5671w.196	B		103.76	0.054473		0.054764		0.054473		0.3941			0.3920				66.13		-20.55		168.94		4.76		119.77		-12.52		1				0.7011				0.8868		179.45			375034.50	67					2449444.5334524885
luc7392w.264	C		55.7	0.113192		0.113192		0.113192		0.2604			0.2604				-169.09		20.74		133.94		10.01		161.62		17.37		1				0.8534				1.0000		357.37			399627.10	63					2449458.6280041668
luc5696w.262	C		51.11	0.131740		0.131901		0.131740		0.2837			0.2834				-24.84		20.75		-76.83		9.86		-51.56		16.93		1				0.6647				0.9970		355.19			400916.40	63					2449458.213558264
lua5716w.190	A		119.64	0.047261		0.047771		0.047261		0.6466			0.6397				136.36		-20.64		-103.30		4.28		-160.30		-16.09		1				0.9753				1.0000		95.87			368425.90	68					2449443.289924271
lue5621w.238	E		4.63	0.232130		0.240506		0.232130		0.3619			0.3493				-89.34		9.78		-85.37		8.05		-87.35		8.92		1				0.7515				0.8269		205.70			405658.20	62					2449453.2381544677
luc5647w.261	C		48.8	0.152705		0.152865		0.152705		0.3186			0.3183				47.40		20.69		-2.12		9.78		21.95		16.69		0				0.5008				0.0000		354.08			401517.90	63					2449458.0060493634
lub5688w.186	B		131.06	0.033238		0.033238		0.033238		0.8117			0.8117				62.89		-19.55		-164.79		3.96		132.74		-18.67		0				0.6665				0.3180		191.35			364546.30	69					2449442.460920197
lud5778w.224	D		35.18	0.078562		0.079780		0.078562		0.1423			0.1401				-154.56		-2.19		-120.50		6.97		-137.59		2.50		1				0.9187				1.0000		15.83			400774.10	63					2449450.3362945947
lua5718w.210	A		68.33	0.132441		0.132890		0.132441		0.3798			0.3785				138.30		-13.80		-155.88		5.87		171.66		-4.72		1				0.8370				1.0000		167.47			390196.90	65					2449447.435131736
luc5773w.186	C		131.09	0.033909		0.033909		0.033909		0.8295			0.8295				62.84		-19.55		-164.85		3.96		132.68		-18.67		0				0.6646				0.3180		191.39			364560.00	69					2449442.4610854746
luc5724w.271	C		72.08	0.102298		0.102453		0.102298		0.3153			0.3149				46.19		19.38		-28.37		10.52		8.01		18.55		0				0.4760				0.0000		4.58			393905.40	64					2449460.078621551
lua5743w.208	A		73.23	0.118249		0.118490		0.118249		0.3735			0.3727				-77.39		-15.19		-6.66		5.72		-41.40		-5.80		0				0.7107				0.5490		168.69			388236.60	65					2449447.020710116
lua5723w.186	A		131.08	0.033540		0.033540		0.033540		0.8200			0.8200				62.87		-19.55		-164.82		3.96		132.71		-18.67		0				0.6642				0.3069		191.37			364551.90	69					2449442.4609882524
lud5340i.065	D		76.72	0.036293		0.037516		0.036293		0.1274			0.1233				-171.13		-20.78		-93.20		-5.93		-130.73		-16.97		1				0.9578				1.0000		248.12			379467.50	66					2449417.266977315
lue5896w.297	E		139.59	0.031138		0.033222		0.031138		1.4075			1.3192				-27.54		-1.20		-168.27		12.37		-96.04		16.22		0				0.6938				0.6765		17.75			364021.70	69					2449465.466434734
lue5728w.210	E		68.34	0.086729		0.087118		0.086729		0.2490			0.2479				138.29		-13.80		-155.89		5.87		171.65		-4.72		1				0.8364				1.0000		167.46			390195.70	65					2449447.4351511807
lua5957w.293	A		128.36	0.038629		0.038629		0.038629		0.8098			0.8098				-103.39		2.99		126.22		12.09		-167.28		17.51		1				0.9358				1.0000		17.87			369381.80	68					2449464.6485345718
lub5073w.253	B		30.68	0.162873		0.162873		0.162873		0.2789			0.2789				-95.03		18.82		-125.12		9.19		-110.40		14.48		1				0.7393				0.9821		344.77			404902.60	62					2449456.348001829
luc5765w.221	C		42.27	0.139363		0.140252		0.139363		0.2696			0.2679				62.72		-4.84		103.30		6.74		82.97		1.01		1				0.5828				0.9779		164.30			398978.80	63					2449449.714744514
luc6009w.268	C		65.02	0.094492		0.094492		0.094492		0.2539			0.2539				-97.51		20.21		-164.51		10.30		-131.91		18.11		1				0.7773				1.0000		1.60			396584.20	63					2449459.4568991433
lua5844w.230	A		21.7	0.274623		0.285187		0.274623		0.4576			0.4407				130.23		3.12		151.41		7.44		140.78		5.37		1				0.7466				0.9560		167.98			403427.10	62					2449451.58075191
luc6009w.283	C		101.71	0.047661		0.047661		0.047661		0.3200			0.3200				-99.06		12.41		156.13		11.38		-151.61		19.05		1				0.8452				0.9877		14.23			380484.60	66					2449462.5657531596
lub5780w.192	B		114.17	0.041730		0.041730		0.041730		0.4450			0.4450				-7.01		-20.84		107.40		4.44		53.07		-14.88		1				0.5495				0.9437		93.48			370562.40	68					2449443.7045552433
lua5611w.238	A		4.62	0.316331		0.333310		0.316331		0.5016			0.4760				-89.34		9.78		-85.36		8.05		-87.35		8.92		1				0.7515				0.8269		205.69			405660.60	62					2449453.238135023
lue5726w.190	E		119.64	0.041670		0.043344		0.041670		0.5867			0.5640				136.35		-20.64		-103.31		4.28		-160.31		-16.09		1				0.9753				1.0000		95.86			368427.10	68					2449443.289943715
lua5737w.272	A		74.48	0.123125		0.123125		0.123125		0.3984			0.3984				-25.89		19.01		-102.97		10.59		-65.32		18.66		1				0.7074				0.8856		5.54			392940.60	64					2449460.285820729
lud5646w.261	D		48.8	0.068413		0.069805		0.068413		0.1455			0.1426				47.40		20.69		-2.12		9.78		21.95		16.69		0				0.5008				0.0000		354.08			401518.10	63					2449458.006044734
lue4854w.235	E		10.65	0.205901		0.214349		0.205901		0.3269			0.3140				129.45		7.36		139.96		7.82		134.70		7.62		1				0.7358				0.9658		177.83			405561.10	62					2449452.612349537
lud5772w.186	D		131.09	0.019433		0.019433		0.019433		0.4754			0.4754				62.84		-19.55		-164.85		3.96		132.68		-18.67		0				0.6646				0.3180		191.39			364559.60	69					2449442.461080845
lue5746w.222	E		39.97	0.163839		0.166309		0.163839		0.3116			0.3069				-9.76		-3.96		28.63		6.82		9.39		1.51		1				0.6521				0.3446		164.36			399585.80	63					2449449.922119271
luc5778w.230	C		21.69	0.186181		0.188105		0.186181		0.3018			0.2987				130.28		3.12		151.45		7.44		140.83		5.37		1				0.7463				0.9560		167.95			403443.20	62					2449451.5806208914
lua5796w.215	A		56.33	0.160948		0.162572		0.160948		0.3776			0.3738				137.03		-9.95		-168.94		6.27		164.18		-2.07		1				0.8017				0.9970		165.26			394632.90	64					2449448.4712121063
lud5748w.204	D		83.13	0.031831		0.031831		0.031831		0.1255			0.1255				-149.07		-17.60		-68.16		5.40		-107.55		-7.99		1				0.8989				1.0000		171.63			384053.20	66					2449446.191713171
lue5881w.285	E		106.88	0.047330		0.047330		0.047330		0.3804			0.3804				116.79		10.74		6.93		11.53		61.97		18.91		1				0.5268				0.7763		15.35			377987.00	67					2449462.9801237383
luc5894w.228	C		26.23	0.175849		0.178320		0.175849		0.2949			0.2908				-84.75		1.37		-59.30		7.28		-72.08		4.43		0				0.7478				0.2193		166.35			402633.30	63					2449451.166129618
luc5748w.199	C		95.9	0.053394		0.053394		0.053394		0.2982			0.2982				-149.28		-19.78		-54.91		5.00		-100.33		-10.80		1				0.8815				1.0000		176.27			378463.70	67					2449445.1551380903
lub5959w.279	B		91.58	0.069023		0.069164		0.069023		0.3405			0.3399				-170.62		15.33		94.64		11.10		141.47		19.12		1				0.8038				1.0000		11.54			385327.60	65					2449461.7366659376
lub5628w.240	B		3.47	0.223229		0.230829		0.223229		0.3469			0.3355				125.92		11.30		125.52		8.20		125.72		9.75		1				0.7099				0.8815		273.24			405976.30	62					2449453.6522722454
luc5957w.277	C		86.61	0.075826		0.075826		0.075826		0.3264			0.3264				-26.38		16.58		-116.07		10.95		-71.91		19.06		0				0.6819				0.8750		9.97			387635.70	65					2449461.322050046
lue5815w.223	E		37.66	0.160406		0.165055		0.160406		0.3017			0.2932				-82.25		-3.07		-46.04		6.89		-64.20		2.01		0				0.7400				0.1309		164.48			400162.70	63					2449450.1294927546
lud5778w.191	D		116.92	0.023396		0.023396		0.023396		0.2804			0.2804				64.76		-20.77		-177.87		4.36		126.47		-15.48		0				0.6842				0.4525		94.68			369469.70	68					2449443.4970122105
lub5945w.297	B		139.58	0.028963		0.030062		0.028963		1.2727			1.2262				-27.57		-1.20		-168.30		12.37		-96.07		16.22		0				0.6915				0.6765		17.76			364032.70	69					2449465.4665273265
lud5706w.261	D		48.81	0.068040		0.069399		0.068040		0.1447			0.1418				47.36		20.69		-2.16		9.79		21.91		16.70		0				0.5015				0.0000		354.08			401512.10	63					2449458.0061614006
lue5666w.190	E		119.66	0.040773		0.042096		0.040773		0.5703			0.5524				136.39		-20.64		-103.26		4.28		-160.26		-16.10		1				0.9750				1.0000		95.91			368420.00	68					2449443.289827049
lud5840w.209	D		70.77	0.041471		0.041558		0.041471		0.1246			0.1243				-149.55		-14.51		-81.29		5.80		-114.89		-5.26		1				0.9086				1.0000		168.06			389225.80	65					2449447.2279804745
lud5877w.270	D		69.73	0.060536		0.060898		0.060536		0.1788			0.1778				118.27		19.70		46.23		10.45		81.34		18.42		0				0.5577				0.4037		3.61			394834.60	64					2449459.871437419
lub5785w.205	B		80.66	0.067368		0.067412		0.067368		0.2505			0.2503				139.11		-17.05		-142.56		5.48		179.22		-7.44		1				0.8838				0.9965		170.87			385147.90	65					2449446.398354595
luc6198w.294	C		131.15	0.037483		0.039428		0.037483		0.9679			0.9202				-171.79		2.00		55.35		12.16		123.23		17.25		1				0.6758				0.8435		17.94			367191.70	69					2449464.8453671066
luc4910h.065	C		76.69	0.067702		0.073490		0.067702		0.2495			0.2298				-168.38		-20.79		-90.34		-5.93		-127.92		-16.99		1				0.9542				1.0000		248.10			379344.00	66					2449417.259034803
lud5780w.195	D		106.41	0.024640		0.024640		0.024640		0.1947			0.1947				137.87		-20.70		-116.45		4.68		-166.90		-13.10		1				0.9771				1.0000		180.56			373899.20	67					2449444.3262485764
lua5709w.273	A		76.88	0.114018		0.114018		0.114018		0.3887			0.3887				-98.00		18.61		-177.60		10.67		-138.67		18.78		1				0.7839				1.0000		6.48			391942.20	64					2449460.493096273
lua5765w.206	A		78.13	0.100004		0.100444		0.100004		0.3521			0.3506				66.82		-16.46		142.58		5.56		105.53		-6.89		1				0.7176				0.7797		170.08			386185.20	65					2449446.6062384956
lue5816w.270	E		69.72	0.100467		0.100467		0.100467		0.2950			0.2950				118.31		19.70		46.28		10.45		81.39		18.42		0				0.5573				0.4068		3.60			394835.00	64					2449459.871316123
lua5968w.279	A		91.57	0.090710		0.090710		0.090710		0.4465			0.4465				-170.63		15.33		94.64		11.10		141.47		19.12		1				0.8038				1.0000		11.54			385328.20	65					2449461.736680752
lud5903j.102	D		13.54	0.110620		0.110620		0.110620		0.1704			0.1704				36.25		5.66		26.22		-2.93		31.23		1.37		0				0.5787				0.0000		243.54			405389.30	62					2449424.933916655
luc5847w.287	C		112.13	0.045718		0.045718		0.045718		0.4487			0.4487				-27.38		8.96		-142.30		11.67		-84.45		18.69		1				0.6026				0.7347		16.28			375490.60	67					2449463.394598831
lud5776w.211	D		65.91	0.049662		0.049662		0.049662		0.1356			0.1356				66.10		-13.07		129.51		5.95		98.17		-4.18		1				0.6888				0.8359		166.93			391139.10	64					2449447.642342373
luc5685w.246	C		15.08	0.218043		0.219067		0.218043		0.3396			0.3381				51.10		15.35		37.29		8.66		44.11		12.09		1				0.5277				0.2415		333.34			406088.40	62					2449454.8971385187
lua5796w.188	A		125.18	0.042729		0.042729		0.042729		0.7567			0.7567				-80.42		-20.21		45.88		4.12		-13.83		-17.35		1				0.8950				1.0000		98.34			366425.20	69					2449442.8756126505
luc5664w.271	C		72.1	0.102111		0.102317		0.102111		0.3151			0.3144				46.23		19.38		-28.32		10.52		8.05		18.55		0				0.4754				0.0000		4.59			393905.30	64					2449460.078504884
lue6027w.219	E		46.92	0.110206		0.110568		0.110206		0.2249			0.2242				-153.65		-6.57		-108.69		6.58		-131.17		0.01		1				0.9196				1.0000		164.43			397315.10	63					2449449.303676944
lub5874w.191	B		116.89	0.043221		0.043821		0.043221		0.5245			0.5173				64.69		-20.77		-177.93		4.36		126.40		-15.49		0				0.6827				0.4545		94.65			369480.10	68					2449443.4972015624
luc5818w.281	C		96.6	0.061304		0.061304		0.061304		0.3497			0.3497				45.20		13.94		-54.57		11.24		-5.04		19.12		0				0.4777				0.0282		12.96			382928.60	66					2449462.1510860533
lub5618w.274	B		79.29	0.082218		0.082602		0.082218		0.2973			0.2959				-170.06		18.16		107.81		10.74		148.04		18.87		1				0.8270				1.0000		7.40			390909.20	64					2449460.7002461227
luc5841w.209	C		70.76	0.078008		0.078149		0.078008		0.2342			0.2338				-149.55		-14.51		-81.29		5.80		-114.89		-5.26		1				0.9086				1.0000		168.06			389225.60	65					2449447.227985104
lub6095j.102	B		13.56	0.212540		0.212540		0.212540		0.3275			0.3275				36.09		5.66		26.06		-2.93		31.07		1.37		0				0.5786				0.0000		243.52			405357.00	62					2449424.9343759143
luc5707w.261	C		48.81	0.152563		0.153097		0.152563		0.3192			0.3181				47.36		20.69		-2.16		9.79		21.91		16.70		0				0.5015				0.0000		354.08			401511.80	63					2449458.00616603
lua6197w.292	A		125.62	0.041573		0.041573		0.041573		0.7531			0.7531				-27.70		4.08		-155.38		12.02		-90.40		17.78		0				0.6502				0.6483		17.74			369435.90	68					2449464.430786308
luc5779w.191	C		116.92	0.043803		0.044312		0.043803		0.5311			0.5250				64.76		-20.77		-177.87		4.36		126.47		-15.48		0				0.6842				0.4712		94.68			369469.90	68					2449443.49701684
lua5656w.190	A		119.67	0.046409		0.046843		0.046409		0.6349			0.6290				136.40		-20.64		-103.26		4.28		-160.26		-16.09		1				0.9750				1.0000		95.91			368418.90	68					2449443.289807604
lub5820w.209	B		70.77	0.078330		0.078420		0.078330		0.2351			0.2348				-149.54		-14.51		-81.28		5.80		-114.88		-5.26		1				0.9085				1.0000		168.06			389227.90	65					2449447.2279415857
lud5613w.258	D		41.97	0.080115		0.082066		0.080115		0.1572			0.1535				-96.16		20.28		-138.30		9.56		-117.78		15.94		1				0.7352				0.9970		350.71			403049.60	62					2449457.3844400696
luc5781w.195	C		106.41	0.046437		0.046437		0.046437		0.3669			0.3669				137.87		-20.70		-116.45		4.68		-166.90		-13.10		1				0.9771				1.0000		180.56			373899.30	67					2449444.326253206
lub5195w.251	B		26.19	0.189755		0.190483		0.189755		0.3149			0.3137				49.48		17.99		24.12		9.04		36.56		13.84		0				0.5149				0.1063		342.13			405395.40	62					2449455.933524514
lud5684w.246	D		15.08	0.114667		0.115007		0.114667		0.1783			0.1778				51.10		15.35		37.29		8.66		44.11		12.09		1				0.5277				0.2415		333.34			406088.90	62					2449454.8971338887
lud5309i.065	D		76.68	0.036279		0.037340		0.036279		0.1267			0.1231				-170.89		-20.79		-92.95		-5.93		-130.48		-16.98		1				0.9581				1.0000		248.10			379456.60	66					2449417.266272338
lub5879w.281	B		96.6	0.061438		0.061438		0.061438		0.3505			0.3505				45.16		13.94		-54.61		11.24		-5.08		19.12		0				0.4777				0.0323		12.97			382935.40	66					2449462.1512073497
lub5782w.260	B		46.53	0.136460		0.136460		0.136460		0.2762			0.2762				119.47		20.60		72.42		9.71		95.30		16.46		0				0.6097				0.5690		352.97			402056.10	63					2449457.7990295137
lud6119j.102	D		13.53	0.110028		0.110028		0.110028		0.1695			0.1695				36.07		5.66		26.04		-2.93		31.05		1.37		0				0.5785				0.0000		243.53			405352.90	62					2449424.934433322
lue5803w.191	E		116.92	0.044524		0.045305		0.044524		0.5430			0.5336				64.74		-20.77		-177.88		4.36		126.45		-15.49		0				0.6837				0.4541		94.70			369472.40	68					2449443.497060822
lue5970w.280	E		94.08	0.059598		0.059598		0.059598		0.3153			0.3153				117.26		14.65		20.01		11.17		68.18		19.12		1				0.5164				0.6803		12.26			384141.10	66					2449461.9439513427
lud5836w.209	D		70.77	0.041428		0.041473		0.041428		0.1243			0.1242				-149.55		-14.51		-81.29		5.80		-114.89		-5.26		1				0.9086				1.0000		168.06			389226.10	65					2449447.227975382
lua5696w.250	A		23.96	0.262469		0.268612		0.262469		0.4373			0.4273				121.76		17.52		98.74		8.96		110.04		13.50		1				0.6688				0.6831		340.71			405592.60	62					2449455.726284815
lua5741j.102	A		13.52	0.279391		0.279391		0.279391		0.4304			0.4304				36.38		5.66		26.36		-2.93		31.36		1.37		0				0.5789				0.0000		243.53			405416.20	62					2449424.933529155
lua5645w.200	A		93.33	0.080815		0.081123		0.080815		0.4199			0.4183				138.88		-19.43		-129.50		5.08		-173.70		-10.23		1				0.9369				1.0000		175.27			379603.00	66					2449445.362283542
lue5944w.296	E		136.75	0.033172		0.035024		0.033172		1.2192			1.1548				44.44		-0.12		-93.65		12.30		-22.87		16.60		1				0.7443				1.0000		17.88			365008.20	69					2449465.2591847223
lud5671w.190	D		119.66	0.019383		0.019383		0.019383		0.2626			0.2626				136.39		-20.64		-103.27		4.28		-160.27		-16.09		1				0.9750				1.0000		95.91			368420.60	68					2449443.289836771
lub5771j.102	B		13.56	0.212572		0.212572		0.212572		0.3275			0.3275				36.36		5.66		26.34		-2.93		31.34		1.37		0				0.5792				0.0000		243.53			405411.20	62					2449424.933600914
lud6083j.102	D		13.57	0.110375		0.110375		0.110375		0.1701			0.1701				36.10		5.66		26.07		-2.93		31.08		1.37		0				0.5790				0.0000		243.51			405359.00	62					2449424.9343472105
lue5945w.282	E		99.15	0.059697		0.059697		0.059697		0.3688			0.3688				-26.87		13.19		-129.16		11.31		-78.27		19.09		1				0.6184				0.8024		13.62			381702.10	66					2449462.358256065
lub5987j.102	B		13.51	0.211957		0.211957		0.211957		0.3265			0.3265				36.18		5.66		26.15		-2.93		31.16		1.37		0				0.5781				0.0000		243.54			405375.20	62					2449424.934117581
lua5757w.260	A		46.52	0.189734		0.189734		0.189734		0.3840			0.3840				119.49		20.60		72.44		9.71		95.32		16.46		0				0.6099				0.5678		352.97			402058.80	63					2449457.798980903
luc5751w.197	C		101.09	0.054131		0.054527		0.054131		0.3587			0.3561				-5.62		-20.34		94.35		4.84		46.44		-11.94		1				0.5393				0.9020		178.35			376174.80	67					2449444.740595521
lua5784w.230	A		21.69	0.275750		0.286912		0.275750		0.4603			0.4424				130.28		3.12		151.45		7.44		140.83		5.37		1				0.7463				0.9560		167.95			403441.50	62					2449451.580635243
lua5760w.225	A		33.06	0.234311		0.240577		0.234311		0.4207			0.4097				132.86		-1.30		164.75		7.05		148.74		2.99		1				0.7636				0.9804		164.93			401269.60	63					2449450.5438702777
lud5839w.189	D		122.4	0.019539		0.019539		0.019539		0.3012			0.3012				-152.02		-20.46		-28.70		4.20		-87.05		-16.72		1				0.8131				0.8144		97.08			367407.40	68					2449443.0827523493
lud5938w.293	D		128.36	0.020254		0.020804		0.020254		0.4361			0.4246				-103.37		2.99		126.23		12.09		-167.26		17.51		1				0.9349				1.0000		17.86			369378.40	68					2449464.6485003126
lub5460w.237	B		6.43	0.230662		0.231147		0.230662		0.3489			0.3481				-16.95		9.00		-10.81		7.98		-13.88		8.50		1				0.6159				0.6287		191.12			405460.40	62					2449453.0310800695
lud5924w.255	D		35.19	0.089154		0.091013		0.089154		0.1623			0.1590				120.48		19.52		85.61		9.34		102.63		15.09		0				0.6449				0.4281		347.21			404266.60	62					2449456.762574398
lud5975j.102	D		13.53	0.110456		0.110456		0.110456		0.1702			0.1702				36.19		5.66		26.16		-2.93		31.17		1.37		0				0.5784				0.0000		243.52			405377.20	62					2449424.9340888774
lue5710w.249	E		21.74	0.174876		0.181655		0.174876		0.2916			0.2807				-165.92		17.02		173.38		8.89		-176.44		13.16		1				0.8501				1.0000		339.19			405764.20	62					2449455.5189835415
luc5681w.259	C		44.26	0.140122		0.140444		0.140122		0.2764			0.2757				-168.30		20.46		147.11		9.64		168.81		16.20		1				0.8510				1.0000		351.86			402579.40	63					2449457.5916023264
lua5610w.198	A		98.51	0.076683		0.076683		0.076683		0.4642			0.4642				-77.44		-20.09		19.72		4.92		-26.94		-11.37		1				0.7290				1.0000		177.29			377320.00	67					2449444.9478708794
luc5649w.269	C		67.37	0.092387		0.092387		0.092387		0.2592			0.2592				-169.59		19.98		120.89		10.37		154.74		18.27		1				0.8447				1.0000		2.61			395728.50	64					2449459.66408037
lud6011j.102	D		13.49	0.110036		0.110036		0.110036		0.1695			0.1695				36.16		5.66		26.13		-2.93		31.14		1.37		0				0.5783				0.0000		243.56			405371.20	62					2449424.9341749884
lue5620w.198	E		98.5	0.059906		0.059906		0.059906		0.3625			0.3625				-77.44		-20.09		19.71		4.92		-26.95		-11.37		1				0.7288				1.0000		177.29			377320.30	67					2449444.947890324
lud5807w.215	D		56.34	0.057182		0.057272		0.057182		0.1330			0.1328				137.02		-9.95		-168.95		6.27		164.17		-2.07		1				0.8021				0.9970		165.26			394630.90	64					2449448.4712361805
lub5915j.102	B		13.53	0.213255		0.213255		0.213255		0.3285			0.3285				36.24		5.66		26.21		-2.93		31.22		1.37		0				0.5791				0.0000		243.54			405387.30	62					2449424.9339453587
lua5721w.261	A		48.82	0.182680		0.182680		0.182680		0.3809			0.3809				47.35		20.69		-2.17		9.79		21.90		16.70		0				0.5014				0.0000		354.07			401510.50	63					2449458.0061905673
luc5754w.189	C		122.43	0.043517		0.044561		0.043517		0.6880			0.6719				-151.96		-20.46		-28.64		4.20		-86.99		-16.72		1				0.8125				1.0000		97.14			367396.40	68					2449443.0825870717
lue5604w.258	E		41.97	0.145059		0.146699		0.145059		0.2810			0.2779				-96.15		20.28		-138.30		9.56		-117.78		15.94		1				0.7355				0.9970		350.71			403050.50	62					2449457.3844252545
luc5924w.296	C		136.75	0.031198		0.032092		0.031198		1.1172			1.0861				44.45		-0.12		-93.63		12.30		-22.85		16.60		1				0.7438				0.9935		17.88			365003.60	69					2449465.2591458336
lue5767w.260	E		46.52	0.141072		0.141121		0.141072		0.2856			0.2855				119.48		20.60		72.43		9.71		95.31		16.46		0				0.6100				0.5650		352.97			402057.70	63					2449457.799000347
lud5750w.197	D		101.09	0.026081		0.026081		0.026081		0.1716			0.1716				-5.61		-20.34		94.35		4.84		46.44		-11.94		1				0.5385				0.8244		178.34			376174.70	67					2449444.7405908913
lue5630w.266	E		60.33	0.131394		0.131540		0.131394		0.3258			0.3254				46.72		20.56		-15.25		10.15		14.87		17.76		0				0.4925				0.0000		359.50			398185.00	63					2449459.042364676
lue5883w.214	E		58.72	0.098761		0.099697		0.098761		0.2405			0.2382				-150.64		-10.76		-94.30		6.19		-122.29		-2.59		1				0.9150				1.0000		165.60			393807.50	64					2449448.263921146
lub5861w.270	B		69.72	0.098695		0.098695		0.098695		0.2897			0.2897				118.28		19.70		46.24		10.45		81.35		18.42		0				0.5578				0.4037		3.60			394834.70	64					2449459.871403623
lue5709w.246	E		15.08	0.223566		0.226033		0.223566		0.3504			0.3466				51.08		15.35		37.27		8.66		44.09		12.09		1				0.5280				0.2415		333.34			406083.60	62					2449454.8971825
lud6225i.102	D		13.58	0.107305		0.115013		0.107305		0.1772			0.1653				35.98		5.66		25.94		-2.93		30.95		1.37		0				0.5792				0.0000		243.53			405334.60	62					2449424.934690035
luc5663w.229	C		23.95	0.155929		0.156181		0.155929		0.2542			0.2538				-157.22		2.25		-133.91		7.36		-145.61		4.91		1				0.9030				1.0000		167.07			403058.10	62					2449451.3733255323
lud5680w.259	D		44.26	0.079672		0.081077		0.079672		0.1596			0.1568				-168.30		20.46		147.11		9.64		168.81		16.20		1				0.8510				1.0000		351.86			402579.70	63					2449457.5915976968
luc5925w.255	C		35.19	0.162809		0.164004		0.162809		0.2925			0.2904				120.48		19.52		85.61		9.34		102.63		15.09		0				0.6449				0.4281		347.21			404266.20	62					2449456.7625790276
lub5673w.271	B		72.11	0.099184		0.099282		0.099184		0.3058			0.3055				46.23		19.38		-28.33		10.52		8.05		18.55		0				0.4754				0.0000		4.59			393905.30	64					2449460.078519699
lue5717w.204	E		83.15	0.063569		0.063569		0.063569		0.2508			0.2508				-149.05		-17.60		-68.14		5.40		-107.53		-7.99		1				0.8992				1.0000		171.64			384054.80	66					2449446.1916502086
lud6196w.288	D		114.78	0.022763		0.023061		0.022763		0.2522			0.2490				-99.43		8.03		143.11		11.74		-157.63		18.56		1				0.8959				1.0000		16.68			374243.00	67					2449463.6017598147
lub5623w.256	B		37.44	0.169890		0.169939		0.169890		0.3100			0.3099				48.30		19.81		11.02		9.41		29.20		15.38		0				0.5074				0.0000		348.40			403906.70	62					2449456.9697269443
luc6519w.233	C		14.98	0.205171		0.207321		0.205171		0.3213			0.3180				-85.70		5.69		-70.90		7.67		-78.32		6.74		1				0.7487				0.5594		172.32			404983.50	62					2449452.1981469328
lub5733w.271	B		72.08	0.099579		0.099873		0.099579		0.3074			0.3065				46.19		19.38		-28.37		10.52		8.01		18.55		0				0.4760				0.0000		4.58			393905.50	64					2449460.078636366
luc6518w.233	C		14.98	0.206174		0.206174		0.206174		0.3195			0.3195				-85.70		5.69		-70.90		7.67		-78.32		6.74		1				0.7487				0.5594		172.32			404983.80	62					2449452.198144618
lud5749w.205	D		80.64	0.038376		0.038376		0.038376		0.1425			0.1425				139.13		-17.05		-142.54		5.48		179.24		-7.44		1				0.8846				0.9965		170.85			385150.10	65					2449446.3982819095
lue5649w.246	E		15.1	0.223832		0.226248		0.223832		0.3508			0.3471				51.12		15.35		37.31		8.66		44.13		12.09		1				0.5279				0.2500		333.34			406096.40	62					2449454.897065833
lud5796w.192	D		114.17	0.019962		0.019962		0.019962		0.2129			0.2129				-7.03		-20.84		107.39		4.44		53.05		-14.88		1				0.5495				0.9368		93.48			370564.10	68					2449443.7045890396
lub5679w.266	B		60.34	0.124782		0.124830		0.124782		0.3092			0.3091				46.69		20.56		-15.29		10.15		14.84		17.76		0				0.4944				0.0000		359.50			398182.60	63					2449459.0424572686
lub5607w.196	B		103.75	0.054194		0.054442		0.054194		0.3917			0.3899				66.17		-20.55		168.98		4.76		119.81		-12.52		1				0.7013				0.8868		179.43			375031.50	67					2449444.533330729
lue5939w.243	E		8.6	    0.211507		0.217829		0.211507		0.3303			0.3208				-91.70		13.43		-98.75		8.43		-95.25		10.95		1				0.7527				0.7889		321.94			406165.70	62					2449454.2751313657
luc5632w.226	C		30.78	0.167645		0.169503		0.167645		0.2905			0.2874				60.33		-0.41		90.07		7.13		75.14		3.48		1				0.5644				0.9111		165.29			401752.70	63					2449450.7512937617
luc5781w.209	C		70.77	0.078503		0.078644		0.078503		0.2357			0.2353				-149.51		-14.51		-81.25		5.80		-114.85		-5.26		1				0.9082				1.0000		168.05			389231.80	65					2449447.2278684373
lud8143w.265	D		58.02	0.071068		0.073214		0.071068		0.1746			0.1695				118.83		20.67		59.36		10.08		88.26		17.57		1				0.5776				0.5354		358.44			398926.60	63					2449458.8351410762
lub5808w.186	B		131.07	0.033359		0.033359		0.033359		0.8151			0.8151				62.81		-19.55		-164.88		3.96		132.65		-18.67		0				0.6646				0.3180		191.39			364565.60	69					2449442.46115353
luc5666w.196	C		103.76	0.054817		0.055122		0.054817		0.3967			0.3945				66.13		-20.55		168.94		4.76		119.77		-12.52		1				0.7011				0.8382		179.45			375034.20	67					2449444.5334427664
lud6230w.284	D		104.28	0.030828		0.031315		0.030828		0.2295			0.2259				-171.15		11.59		81.52		11.46		135.17		18.99		1				0.7721				0.9268		14.81			379241.00	66					2449462.772972014
luc5904w.202	C		88.2	0.070838		0.070838		0.070838		0.3180			0.3180				-4.93		-18.60		81.28		5.24		39.50		-9.11		0				0.5682				0.5236		173.37			381859.40	66					2449445.7767012035
lue5858w.228	E		26.23	0.177788		0.182262		0.177788		0.3014			0.2940				-84.72		1.37		-59.28		7.28		-72.05		4.43		0				0.7476				0.2246		166.35			402642.10	63					2449451.166056933
lua5661w.261	A		48.8	0.183326		0.183326		0.183326		0.3821			0.3821				47.39		20.69		-2.13		9.78		21.94		16.69		0				0.5010				0.0000		354.08			401516.60	63					2449458.0060739005
lue5803w.224	E		35.18	0.138177		0.140340		0.138177		0.2503			0.2465				-154.57		-2.19		-120.52		6.97		-137.60		2.50		1				0.9190				1.0000		15.83			400768.60	63					2449450.336343206
luc5814w.225	C		33.06	0.153911		0.154914		0.153911		0.2709			0.2691				132.83		-1.30		164.72		7.05		148.71		2.99		1				0.7633				0.9832		164.93			401257.80	63					2449450.543972593
lub5731w.222	B		39.97	0.158406		0.160006		0.158406		0.2998			0.2968				-9.75		-3.96		28.64		6.82		9.40		1.51		1				0.6524				0.3446		164.36			399588.90	63					2449449.9220901043
lua7317w.244	A		10.74	0.303243		0.313104		0.303243		0.4777			0.4626				-164.12		14.10		-173.41		8.51		-168.81		11.34		1				0.8550				1.0000		327.00			406167.20	62					2449454.4824779746
luc5880w.297	C		139.59	0.029098		0.030167		0.029098		1.2781			1.2328				-27.53		-1.20		-168.25		12.37		-96.02		16.21		0				0.6938				0.6765		17.75			364017.60	69					2449465.4664009376
lua5755w.192	A		114.17	0.049166		0.049166		0.049166		0.5243			0.5243				-7.00		-20.84		107.42		4.44		53.08		-14.88		1				0.5495				0.9360		93.47			370560.10	68					2449443.704506632
lua5032w.236	A		8.52	0.288761		0.294147		0.288761		0.4460			0.4378				56.91		8.18		65.25		7.90		61.08		8.06		1				0.5508				0.9914		182.71			405760.70	62					2449452.81983147
lud5715w.250	D		23.96	0.103216		0.103216		0.103216		0.1680			0.1680				121.75		17.52		98.73		8.96		110.03		13.50		1				0.6686				0.6773		340.71			405589.30	62					2449455.726319074
lud5779w.225	D		33.06	0.088518		0.088612		0.088518		0.1550			0.1548				132.85		-1.30		164.74		7.05		148.73		2.99		1				0.7633				0.9832		164.92			401265.60	63					2449450.543904537
lua5820w.189	A		122.4	0.044507		0.044543		0.044507		0.6867			0.6862				-152.01		-20.46		-28.69		4.20		-87.04		-16.72		1				0.8131				1.0000		97.08			367405.20	68					2449443.08271809
lud5782w.272	D		74.48	0.047960		0.048254		0.047960		0.1561			0.1552				-25.92		19.01		-103.00		10.59		-65.35		18.66		1				0.7064				0.8791		5.54			392941.20	64					2449460.285908229
lua7132w.290	A		120.17	0.044421		0.044421		0.044421		0.6161			0.6161				115.46		6.08		-7.12		11.88		55.01		18.21		0				0.5196				0.4493		17.30			372067.70	68					2449464.019021979
luc5810w.207	C		75.69	0.090382		0.090382		0.090382		0.3002			0.3002				-5.26		-15.84		67.97		5.64		32.08		-6.34		0				0.6176				0.1020		169.36			387222.80	65					2449446.8134551505
lub6131j.102	B		13.54	0.213011		0.213011		0.213011		0.3282			0.3282				36.06		5.66		26.03		-2.93		31.04		1.37		0				0.5784				0.0000		243.52			405350.80	62					2449424.9344620253
lue5765w.192	E		114.17	0.042400		0.042400		0.042400		0.4521			0.4521				-7.00		-20.84		107.41		4.44		53.08		-14.88		1				0.5495				0.9244		93.47			370561.00	68					2449443.7045260766
luc5870w.189	C		122.41	0.044049		0.045345		0.044049		0.6994			0.6794				-152.04		-20.46		-28.72		4.20		-87.07		-16.72		1				0.8140				1.0000		97.10			367411.60	68					2449443.0828153123
lud5159w.251	D		26.18	0.101999		0.102143		0.101999		0.1689			0.1686				49.51		17.99		24.15		9.04		36.59		13.84		0				0.5152				0.1095		342.13			405402.30	62					2449455.9334518285
lud5751w.222	D		39.96	0.079758		0.079852		0.079758		0.1496			0.1494				-9.77		-3.96		28.62		6.82		9.38		1.51		1				0.6521				0.3446		164.36			399584.70	63					2449449.922128993
lud5878w.293	D		128.36	0.020056		0.020548		0.020056		0.4308			0.4204				-103.33		2.99		126.27		12.09		-167.22		17.51		1				0.9346				1.0000		17.86			369367.10	68					2449464.648383646
lue7327w.244	E		10.75	0.184045		0.187272		0.184045		0.2857			0.2808				-164.13		14.10		-173.42		8.51		-168.82		11.34		1				0.8551				1.0000		327.00			406165.00	62					2449454.4824974188
lub5759w.249	B		21.73	0.176228		0.180751		0.176228		0.2901			0.2828				-165.95		17.02		173.35		8.89		-176.47		13.16		1				0.8500				1.0000		339.17			405754.80	62					2449455.519076134
luc5647w.274	C		79.3	0.083382		0.083688		0.083382		0.3013			0.3002				-170.08		18.16		107.79		10.74		148.02		18.87		1				0.8259				1.0000		7.40			390910.10	64					2449460.7002998265
lud5692w.269	D		67.37	0.051980		0.052477		0.051980		0.1473			0.1459				-169.63		19.98		120.85		10.37		154.70		18.27		1				0.8442				1.0000		2.59			395727.50	64					2449459.6641924074
luc5994w.286	C		109.49	0.045967		0.045967		0.045967		0.4071			0.4071				44.70		9.87		-67.68		11.60		-11.25		18.81		0				0.5752				0.2847		15.83			376737.70	67					2449463.1873616898
lud5731w.190	D		119.64	0.019220		0.019220		0.019220		0.2602			0.2602				136.35		-20.64		-103.31		4.28		-160.31		-16.09		1				0.9753				1.0000		95.86			368427.70	68					2449443.2899534376
lud5881w.254	D		32.93	0.091685		0.094788		0.091685		0.1656			0.1601				-167.30		19.19		160.23		9.26		176.10		14.79		1				0.8485				1.0000		346.02			404598.40	62					2449456.555326944
lue5594w.198	E		98.5	0.059962		0.059962		0.059962		0.3628			0.3628				-77.43		-20.09		19.73		4.92		-26.93		-11.37		1				0.7290				1.0000		177.30			377319.60	67					2449444.947837083
luc5898w.267	C		62.67	0.107691		0.107691		0.107691		0.2775			0.2775				-25.39		20.41		-89.87		10.23		-58.51		17.94		1				0.6839				0.9531		0.56			397403.90	63					2449459.2496092245
lub8123w.265	B		58.02	0.120324		0.120324		0.120324		0.2870			0.2870				118.84		20.67		59.37		10.08		88.27		17.57		1				0.5772				0.5323		358.45			398927.80	63					2449458.8351021875
lue5652w.226	E		30.77	0.168223		0.172019		0.168223		0.2948			0.2883				60.32		-0.41		90.05		7.13		75.13		3.48		1				0.5644				0.9111		165.29			401748.10	63					2449450.7513326504
lud5759j.102	D		13.55	0.110660		0.110660		0.110660		0.1705			0.1705				36.37		5.66		26.35		-2.93		31.35		1.37		0				0.5794				0.0000		243.52			405413.20	62					2449424.933572211
lua5667w.238	A		4.64	0.315944		0.333133		0.315944		0.5013			0.4754				-89.38		9.78		-85.40		8.05		-87.39		8.92		1				0.7519				0.8239		205.72			405646.70	62					2449453.2382465973
lud5780w.209	D		70.77	0.041990		0.042034		0.041990		0.1260			0.1259				-149.51		-14.51		-81.25		5.80		-114.85		-5.26		1				0.9082				1.0000		168.05			389232.00	65					2449447.2278638077
lue5617w.240	E		3.47	0.228250		0.239431		0.228250		0.3598			0.3430				125.92		11.30		125.53		8.20		125.72		9.75		1				0.7099				0.8818		273.24			405979.20	62					2449453.652248171
luc5064w.253	C		30.68	0.163782		0.163782		0.163782		0.2805			0.2805				-95.02		18.82		-125.11		9.19		-110.39		14.48		1				0.7394				0.9821		344.77			404903.90	62					2449456.347987014
lub5729w.205	B		80.64	0.067392		0.067522		0.067392		0.2508			0.2503				139.15		-17.05		-142.52		5.48		179.26		-7.44		1				0.8850				1.0000		170.84			385151.30	65					2449446.3982430208
lua6101j.102	A		13.55	0.278014		0.278014		0.278014		0.4283			0.4283				36.08		5.66		26.05		-2.93		31.06		1.37		0				0.5784				0.0000		243.52			405355.90	62					2449424.9343902664
luc5902w.267	C		62.67	0.107686		0.107686		0.107686		0.2775			0.2775				-25.39		20.41		-89.88		10.23		-58.52		17.95		1				0.6839				0.9531		0.56			397403.80	63					2449459.249614317
lud5643w.256	D		37.44	0.089944		0.090116		0.089944		0.1644			0.1641				48.29		19.81		11.01		9.41		29.19		15.38		0				0.5069				0.0000		348.41			403903.80	62					2449456.969765833
luc5673w.274	C		79.29	0.082511		0.082868		0.082511		0.2983			0.2970				-170.10		18.16		107.78		10.74		148.01		18.87		1				0.8261				1.0000		7.38			390911.10	64					2449460.700353067
lua5623w.274	A		79.29	0.116412		0.116412		0.116412		0.4190			0.4190				-170.07		18.16		107.81		10.74		148.04		18.87		1				0.8266				1.0000		7.40			390909.30	64					2449460.7002558447
lud6193w.294	D		131.15	0.019788		0.020045		0.019788		0.4921			0.4858				-171.79		2.00		55.35		12.16		123.23		17.25		1				0.6758				0.7036		17.93			367190.60	69					2449464.845357384
lub5662w.238	B		4.64	0.223949		0.228162		0.223949		0.3433			0.3370				-89.37		9.78		-85.40		8.05		-87.38		8.92		1				0.7515				0.8239		205.72			405647.90	62					2449453.238236875
luc5909j.102	C		13.54	0.216821		0.216821		0.216821		0.3341			0.3341				36.24		5.66		26.22		-2.93		31.22		1.37		0				0.5790				0.0000		243.54			405388.30	62					2449424.933931007
luc7156w.290	C		120.17	0.036564		0.036564		0.036564		0.5072			0.5072				115.45		6.08		-7.14		11.88		54.99		18.21		0				0.5193				0.4641		17.30			372071.90	68					2449464.019065961
luc5844w.189	C		122.4	0.044296		0.045549		0.044296		0.7022			0.6829				-152.03		-20.46		-28.70		4.20		-87.05		-16.72		1				0.8135				1.0000		97.08			367408.10	68					2449443.082762072
lue5743w.203	E		85.67	0.072895		0.072895		0.072895		0.3063			0.3063				-76.84		-18.12		6.70		5.32		-33.88		-8.55		1				0.6941				0.8386		172.51			382972.80	66					2449445.983808206
lud5968w.275	D		81.72	0.046927		0.047152		0.046927		0.1797			0.1788				117.79		17.67		33.15		10.81		74.68		18.94		0				0.5343				0.4502		8.29			389849.20	65					2449460.9076244445
lub5654w.269	B		67.37	0.092800		0.092800		0.092800		0.2604			0.2604				-169.59		19.98		120.89		10.37		154.74		18.27		1				0.8447				1.0000		2.61			395728.50	64					2449459.6640900928
lua5909w.255	A		35.18	0.229623		0.229623		0.229623		0.4096			0.4096				120.49		19.52		85.62		9.34		102.64		15.09		0				0.6450				0.4313		347.21			404268.90	62					2449456.7625452313
luc5826w.254	C		32.92	0.162086		0.163284		0.162086		0.2852			0.2831				-167.26		19.19		160.27		9.26		176.14		14.79		1				0.8481				1.0000		346.00			404607.40	62					2449456.55522
lub5845w.207	B		75.68	0.088427		0.088427		0.088427		0.2936			0.2936				-5.28		-15.84		67.95		5.64		32.06		-6.34		0				0.6182				0.1020		169.37			387219.90	65					2449446.813523206
lud5743w.199	D		95.9	0.025230		0.025230		0.025230		0.1409			0.1409				-149.28		-19.78		-54.91		5.00		-100.33		-10.80		1				0.8815				1.0000		176.27			378463.70	67					2449445.155128368
lue5861j.102	E		13.54	0.219938		0.219938		0.219938		0.3389			0.3389				36.28		5.66		26.26		-2.93		31.26		1.37		0				0.5789				0.0000		243.52			405396.30	62					2449424.933816192
lud5714w.246	D		15.08	0.114157		0.114399		0.114157		0.1774			0.1770				51.08		15.35		37.27		8.66		44.09		12.09		1				0.5280				0.2415		333.34			406082.50	62					2449454.897192222
luc5959w.282	C		99.14	0.060359		0.060359		0.060359		0.3727			0.3727				-26.88		13.19		-129.17		11.31		-78.28		19.09		1				0.6189				0.8024		13.61			381703.60	66					2449462.358280602
luc6205w.284	C		104.28	0.054898		0.054898		0.054898		0.4023			0.4023				-171.13		11.59		81.54		11.46		135.19		18.99		1				0.7713				1.0000		14.82			379237.60	66					2449462.772923403
luc5811w.211	C		65.91	0.090590		0.090590		0.090590		0.2474			0.2474				66.07		-13.07		129.49		5.95		98.15		-4.18		1				0.6880				0.8297		166.95			391134.80	64					2449447.6424104283
lue5776w.215	E		56.34	0.102017		0.102994		0.102017		0.2393			0.2370				137.04		-9.95		-168.93		6.27		164.19		-2.07		1				0.8017				0.9970		165.26			394636.10	64					2449448.4711732175
lud5672w.274	D		79.29	0.048065		0.049422		0.048065		0.1779			0.1730				-170.10		18.16		107.78		10.74		148.01		18.87		1				0.8261				1.0000		7.38			390911.00	64					2449460.7003484373
luc5618w.258	C		41.98	0.144796		0.145984		0.144796		0.2797			0.2774				-96.16		20.28		-138.30		9.56		-117.78		15.94		1				0.7352				0.9970		350.71			403048.90	62					2449457.3844497916
lub5723w.199	B		95.9	0.054427		0.054427		0.054427		0.3040			0.3040				-149.27		-19.78		-54.90		5.00		-100.32		-10.80		1				0.8815				1.0000		176.27			378463.50	67					2449445.155089479
lue4884w.235	E		10.64	0.206002		0.214795		0.206002		0.3276			0.3142				129.43		7.36		139.94		7.82		134.68		7.62		1				0.7352				0.9658		177.85			405553.80	62					2449452.6124078706
luc5801j.102	C		13.53	0.216274		0.216274		0.216274		0.3332			0.3332				36.33		5.66		26.31		-2.93		31.31		1.37		0				0.5791				0.0000		243.55			405406.30	62					2449424.9336726735
lub7312w.244	B		10.74	0.185473		0.187952		0.185473		0.2868			0.2830				-164.12		14.10		-173.41		8.51		-168.81		11.34		1				0.8550				1.0000		327.01			406168.30	62					2449454.4824682525
lub5750w.192	B		114.17	0.041329		0.041329		0.041329		0.4407			0.4407				-6.99		-20.84		107.42		4.44		53.09		-14.88		1				0.5499				0.9444		93.47			370559.60	68					2449443.70449691
lue5846w.254	E		32.92	0.161314		0.163070		0.161314		0.2848			0.2817				-167.27		19.19		160.26		9.26		176.13		14.79		1				0.8482				1.0000		346.01			404604.10	62					2449456.5552588888
lud5746w.187	D		128.28	0.016891		0.016891		0.016891		0.3525			0.3525				-8.71		-19.91		120.60		4.04		59.52		-18.00		1				0.6620				0.9972		190.11			365453.60	69					2449442.6681119446
luc5720w.250	C		23.96	0.184471		0.186625		0.184471		0.3038			0.3003				121.75		17.52		98.72		8.96		110.03		13.50		1				0.6686				0.6773		340.70			405588.30	62					2449455.7263287962
lue5735w.216	E		53.98	0.115328		0.116582		0.115328		0.2613			0.2585				64.68		-9.13		116.43		6.35		90.65		-1.54		1				0.6360				0.9478		164.96			395430.60	64					2449448.6784798033
lud5813w.281	D		96.6	0.031734		0.031823		0.031734		0.1815			0.1810				45.20		13.94		-54.57		11.24		-5.04		19.12		0				0.4777				0.0282		12.96			382928.10	66					2449462.151076331
luc5723w.203	C		85.67	0.071817		0.071817		0.071817		0.3018			0.3018				-76.83		-18.12		6.72		5.32		-33.86		-8.55		1				0.6942				0.8386		172.50			382973.60	66					2449445.983769317
lub5606w.194	B		109.1	0.047960		0.047960		0.047960		0.4185			0.4185				-150.39		-20.80		-41.82		4.60		-93.55		-13.69		1				0.8558				1.0000		181.70			372770.90	68					2449444.1189744095
lue6199w.284	E		104.29	0.055180		0.055313		0.055180		0.4054			0.4045				-171.12		11.59		81.54		11.46		135.19		18.99		1				0.7718				1.0000		14.82			379236.60	66					2449462.772909051
lue5969j.102	E		13.54	0.220124		0.220124		0.220124		0.3391			0.3391				36.19		5.66		26.17		-2.93		31.17		1.37		0				0.5783				0.0000		243.52			405378.20	62					2449424.9340745253
lue4872h.065	E		76.71	0.067186		0.073544		0.067186		0.2498			0.2282				-168.22		-20.79		-90.17		-5.93		-127.76		-16.99		1				0.9540				1.0000		248.11			379336.90	66					2449417.258573669
lua5108w.253	A		30.69	0.249644		0.250744		0.249644		0.4295			0.4276				-95.05		18.82		-125.14		9.19		-110.42		14.48		1				0.7392				0.9821		344.77			404896.60	62					2449456.3480698843
lud6204w.284	D		104.28	0.031195		0.031712		0.031195		0.2324			0.2286				-171.13		11.59		81.54		11.46		135.19		18.99		1				0.7713				0.9249		14.82			379237.30	66					2449462.7729187733
lud5810w.211	D		65.91	0.050737		0.050737		0.050737		0.1385			0.1385				66.08		-13.07		129.49		5.95		98.15		-4.18		1				0.6883				0.8328		166.95			391135.10	64					2449447.6424057987
lue7531l.234	E		12.79	0.177891		0.177891		0.177891		0.2733			0.2733				-159.15		6.54		-146.52		7.74		-152.84		7.18		1				0.8858				1.0000		174.70			404917.40	62					2449452.4081731364
luc5715w.246	C		15.08	0.217791		0.218615		0.217791		0.3389			0.3377				51.08		15.35		37.26		8.66		44.08		12.09		1				0.5280				0.2415		333.34			406082.00	62					2449454.8971968517
lue5837w.224	E		35.18	0.138020		0.140091		0.138020		0.2499			0.2462				-154.60		-2.19		-120.54		6.97		-137.63		2.50		1				0.9186				1.0000		15.84			400761.50	63					2449450.336406632
lub5667w.226	B		30.77	0.165532		0.167573		0.165532		0.2872			0.2837				60.31		-0.41		90.04		7.13		75.12		3.48		1				0.5645				0.9111		165.30			401744.70	63					2449450.751361817
lub5679w.258	B		41.98	0.144019		0.145245		0.144019		0.2783			0.2759				-96.20		20.28		-138.35		9.56		-117.83		15.94		1				0.7354				1.0000		350.70			403040.90	62					2449457.384571088
luc5655w.246	C		15.1	0.218176		0.219150		0.218176		0.3398			0.3383				51.12		15.35		37.31		8.66		44.13		12.09		1				0.5279				0.2500		333.33			406094.80	62					2449454.8970801854
lue5776w.188	E		125.28	0.043364		0.043555		0.043364		0.7753			0.7719				-80.41		-20.21		45.90		4.12		-13.81		-17.35		1				0.8960				1.0000		98.48			366422.40	69					2449442.8755737618
luc6097w.219	C		46.93	0.110065		0.110408		0.110065		0.2246			0.2239				-153.69		-6.57		-108.74		6.58		-131.22		0.01		1				0.9205				1.0000		164.42			397302.00	63					2449449.3038130556
lud5665w.266	D		60.34	0.068725		0.069328		0.068725		0.1717			0.1702				46.70		20.56		-15.28		10.15		14.85		17.76		0				0.4933				0.0000		359.50			398183.20	63					2449459.0424327315
lud5830w.285	D		106.88	0.026779		0.026779		0.026779		0.2152			0.2152				116.83		10.74		6.97		11.53		62.01		18.91		1				0.5272				0.5645		15.34			377979.30	67					2449462.9800218865
lud5750w.195	D		106.4	0.023906		0.023906		0.023906		0.1888			0.1888				137.89		-20.70		-116.43		4.68		-166.88		-13.10		1				0.9773				1.0000		180.55			373897.40	67					2449444.326190243
lue6177w.292	E		125.63	0.036961		0.037382		0.036961		0.6775			0.6699				-27.69		4.08		-155.37		12.02		-90.39		17.78		0				0.6502				0.6736		17.73			369431.90	68					2449464.430747419
lub5755w.205	B		80.64	0.067471		0.067600		0.067471		0.2511			0.2506				139.13		-17.05		-142.54		5.48		179.24		-7.44		1				0.8846				0.9965		170.85			385149.70	65					2449446.3982962617
lub5725w.249	B		21.73	0.176323		0.180702		0.176323		0.2900			0.2830				-165.93		17.02		173.37		8.89		-176.45		13.16		1				0.8500				1.0000		339.19			405761.20	62					2449455.519012708
lua5764w.205	A		80.64	0.102917		0.103234		0.102917		0.3834			0.3823				139.12		-17.05		-142.55		5.48		179.23		-7.44		1				0.8841				0.9965		170.85			385149.20	65					2449446.398311076
luc5648w.257	C		39.7	0.162960		0.163014		0.162960		0.3045			0.3044				-23.91		20.06		-63.62		9.49		-44.27		15.66		1				0.6329				1.0000		349.57			403500.20	62					2449457.17702081
lue5933w.295	E		133.94	0.031744		0.032238		0.031744		0.9364			0.9220				116.21		0.94		-19.26		12.23		50.07		16.94		0				0.5217				0.2137		17.94			366115.00	69					2449465.052582627
luc5987w.277	C		86.62	0.075834		0.075834		0.075834		0.3266			0.3266				-26.40		16.58		-116.09		10.95		-71.93		19.06		0				0.6813				0.8786		9.96			387637.70	65					2449461.3221083796
lub5989w.279	B		91.57	0.069165		0.069305		0.069165		0.3411			0.3405				-170.64		15.33		94.62		11.10		141.45		19.12		1				0.8038				1.0000		11.53			385330.20	65					2449461.736724271
lud5776w.206	D		78.14	0.038003		0.038091		0.038003		0.1336			0.1332				66.82		-16.46		142.57		5.56		105.52		-6.89		1				0.7176				0.7797		170.08			386184.30	65					2449446.6062625693
lue5851w.285	E		106.89	0.047710		0.047710		0.047710		0.3836			0.3836				116.81		10.74		6.95		11.53		61.99		18.91		1				0.5280				0.7763		15.36			377982.60	67					2449462.980065405
luc5831w.285	C		106.88	0.047063		0.047063		0.047063		0.3782			0.3782				116.83		10.74		6.97		11.53		62.01		18.91		1				0.5272				0.7763		15.34			377979.70	67					2449462.980026516
lub5752w.260	B		46.52	0.136374		0.136374		0.136374		0.2760			0.2760				119.49		20.60		72.44		9.71		95.32		16.46		0				0.6099				0.5678		352.97			402059.40	63					2449457.7989711803
lud5654w.246	D		15.1	0.114720		0.115011		0.114720		0.1783			0.1779				51.12		15.35		37.31		8.66		44.13		12.09		1				0.5279				0.2500		333.33			406095.40	62					2449454.8970755558
lua5671w.200	A		93.32	0.080494		0.080764		0.080494		0.4179			0.4165				138.86		-19.43		-129.52		5.08		-173.72		-10.23		1				0.9369				1.0000		175.28			379603.00	66					2449445.3623367823
lud5773w.230	D		21.69	0.106671		0.106860		0.106671		0.1715			0.1712				130.28		3.12		151.46		7.44		140.83		5.37		1				0.7463				0.9560		167.95			403444.40	62					2449451.580611169
lub5883w.202	B		88.2	0.069737		0.069737		0.069737		0.3130			0.3130				-4.91		-18.60		81.29		5.24		39.52		-9.11		1				0.5681				0.5273		173.38			381860.00	66					2449445.776657685
lue5944w.280	E		94.08	0.059488		0.059488		0.059488		0.3147			0.3147				117.28		14.65		20.03		11.17		68.20		19.12		1				0.5170				0.6840		12.26			384138.40	66					2449461.943898102
lua5465w.237	A		6.43	0.304688		0.307237		0.304688		0.4637			0.4599				-16.96		9.00		-10.81		7.98		-13.88		8.50		1				0.6160				0.6317		191.12			405459.20	62					2449453.0310897916
lua5686w.190	A		119.65	0.047114		0.047583		0.047114		0.6444			0.6380				136.38		-20.64		-103.28		4.28		-160.28		-16.09		1				0.9744				1.0000		95.90			368422.40	68					2449443.2898659375
lue5995w.268	E		65.01	0.095387		0.095387		0.095387		0.2562			0.2562				-97.50		20.21		-164.50		10.30		-131.90		18.11		1				0.7769				1.0000		1.59			396584.60	63					2449459.4568746067
lud5745w.249	D		21.73	0.103013		0.103884		0.103013		0.1667			0.1653				-165.94		17.02		173.36		8.89		-176.46		13.16		1				0.8498				1.0000		339.18			405757.30	62					2449455.5190515975
luc5751w.195	C		106.4	0.046275		0.046275		0.046275		0.3655			0.3655				137.89		-20.70		-116.43		4.68		-166.88		-13.10		1				0.9773				1.0000		180.55			373897.50	67					2449444.3261948726
lue5995w.283	E		101.7	0.048329		0.048329		0.048329		0.3244			0.3244				-99.05		12.41		156.14		11.38		-151.60		19.05		1				0.8452				0.9877		14.23			380482.90	66					2449462.5657286225
lua5174w.251	A		26.18	0.241172		0.243773		0.241172		0.4030			0.3987				49.50		17.99		24.14		9.04		36.58		13.84		0				0.5151				0.1095		342.13			405399.50	62					2449455.9334809952
lub5718w.186	B		131.07	0.033543		0.033543		0.033543		0.8196			0.8196				62.87		-19.55		-164.82		3.96		132.71		-18.67		0				0.6642				0.3180		191.37			364551.10	69					2449442.46097853
luc8094w.245	C		12.91	0.205453		0.212251		0.205453		0.3262			0.3158				123.51		14.74		111.97		8.59		117.68		11.72		1				0.6940				0.8588		330.58			406151.60	62					2449454.6897249767
lub5640w.200	B		93.33	0.055063		0.055063		0.055063		0.2850			0.2850				138.88		-19.43		-129.50		5.08		-173.70		-10.23		1				0.9369				1.0000		175.27			379603.00	66					2449445.3622738193
luc5815w.187	C		128.28	0.037069		0.038604		0.037069		0.8057			0.7737				-8.75		-19.91		120.55		4.04		59.47		-18.00		1				0.6620				0.9943		190.12			365463.80	69					2449442.668243426
lub6014w.268	B		65.02	0.094506		0.094506		0.094506		0.2539			0.2539				-97.51		20.21		-164.51		10.30		-131.91		18.11		1				0.7773				1.0000		1.60			396584.10	63					2449459.456908866
luc5651w.259	C		44.25	0.139565		0.139836		0.139565		0.2752			0.2746				-168.28		20.46		147.13		9.64		168.83		16.20		1				0.8513				1.0000		351.84			402583.00	63					2449457.591543993
lud5685w.250	D		23.96	0.103264		0.103264		0.103264		0.1681			0.1681				121.77		17.52		98.75		8.96		110.05		13.50		1				0.6692				0.6860		340.72			405595.00	62					2449455.726260741
luc5953w.243	C		8.6	    0.210210		0.215105		0.210210		0.3262			0.3188				-91.71		13.43		-98.76		8.43		-95.26		10.95		1				0.7528				0.7889		321.93			406162.80	62					2449454.275155903
lua5825w.209	A		70.77	0.121915		0.122240		0.121915		0.3664			0.3654				-149.54		-14.51		-81.28		5.80		-114.88		-5.26		1				0.9085				1.0000		168.06			389227.40	65					2449447.227951308
lub5809w.230	B		21.7	0.184255		0.187030		0.184255		0.3001			0.2957				130.26		3.12		151.43		7.44		140.81		5.37		1				0.7464				0.9560		167.96			403435.50	62					2449451.580683854
lud5656w.200	D		93.32	0.030361		0.030361		0.030361		0.1571			0.1571				138.87		-19.43		-129.51		5.08		-173.71		-10.23		1				0.9368				1.0000		175.28			379603.00	66					2449445.3623076156
luc8148w.265	C		58.02	0.121896		0.121896		0.121896		0.2907			0.2907				118.83		20.67		59.36		10.08		88.26		17.57		1				0.5776				0.5354		358.44			398926.30	63					2449458.835150799
luc6261w.288	C		114.78	0.042657		0.042657		0.042657		0.4666			0.4666				-99.48		8.03		143.07		11.74		-157.67		18.55		1				0.8967				1.0000		16.68			374254.30	67					2449463.6018862035
luc5781w.197	C		101.1	0.053456		0.053762		0.053456		0.3538			0.3517				-5.64		-20.34		94.33		4.84		46.42		-11.94		1				0.5397				0.9247		178.36			376175.80	67					2449444.7406538543
lua5787w.260	A		46.53	0.189718		0.189718		0.189718		0.3840			0.3840				119.47		20.60		72.42		9.71		95.30		16.46		0				0.6097				0.5690		352.97			402055.50	63					2449457.7990392363
lud5872w.287	D		112.14	0.025018		0.025137		0.025018		0.2468			0.2457				-27.40		8.96		-142.32		11.67		-84.47		18.69		1				0.6033				0.6886		16.29			375494.70	67					2449463.3946474423
luc5665w.273	C		76.88	0.074819		0.074819		0.074819		0.2550			0.2550				-97.97		18.61		-177.57		10.67		-138.64		18.78		1				0.7844				1.0000		6.47			391941.20	64					2449460.493013403
lub6014w.283	B		101.71	0.048044		0.048044		0.048044		0.3226			0.3226				-99.06		12.41		156.12		11.38		-151.61		19.05		1				0.8452				0.9861		14.23			380485.20	66					2449462.565762882
lub6192w.292	B		125.62	0.036386		0.036560		0.036386		0.6623			0.6592				-27.70		4.08		-155.38		12.02		-90.40		17.78		0				0.6502				0.6726		17.74			369434.90	68					2449464.430776586
lud6260w.288	D		114.78	0.022214		0.022540		0.022214		0.2465			0.2430				-99.47		8.03		143.07		11.74		-157.67		18.56		1				0.8962				1.0000		16.68			374253.90	67					2449463.601881574
lua5879w.248	A		19.51	0.286781		0.294959		0.286781		0.4673			0.4544				-93.62		16.50		-112.01		8.81		-102.95		12.81		1				0.7504				0.8879		337.51			405896.50	62					2449455.3117599306
lub5760w.206	B		78.13	0.070237		0.070412		0.070237		0.2468			0.2462				66.83		-16.46		142.59		5.56		105.54		-6.89		1				0.7172				0.7797		170.08			386185.50	65					2449446.606228773
lua5990w.280	A		94.08	0.076732		0.076732		0.076732		0.4059			0.4059				117.25		14.65		20.00		11.17		68.17		19.12		1				0.5161				0.6803		12.27			384143.10	66					2449461.9439902315
lud5650w.259	D		44.25	0.079225		0.080626		0.079225		0.1586			0.1559				-168.28		20.46		147.13		9.64		168.83		16.20		1				0.8513				1.0000		351.84			402583.30	63					2449457.5915393634
luc5648w.256	C		37.44	0.174743		0.174796		0.174743		0.3188			0.3187				48.28		19.81		11.00		9.41		29.18		15.38		0				0.5067				0.0000		348.41			403903.00	62					2449456.9697755557
lua5708w.271	A		72.09	0.117946		0.117946		0.117946		0.3631			0.3631				46.20		19.38		-28.35		10.52		8.02		18.55		0				0.4754				0.0000		4.59			393905.40	64					2449460.0785877546
lue5676w.250	E		23.95	0.185006		0.189119		0.185006		0.3078			0.3011				121.78		17.52		98.75		8.96		110.06		13.50		1				0.6691				0.6890		340.72			405596.50	62					2449455.7262459258
lue5853w.214	E		58.73	0.098880		0.099814		0.098880		0.2408			0.2385				-150.62		-10.76		-94.28		6.19		-122.27		-2.59		1				0.9151				1.0000		165.62			393812.00	64					2449448.2638628124
lub5785w.207	B		75.68	0.088358		0.088358		0.088358		0.2934			0.2934				-5.24		-15.84		67.99		5.64		32.10		-6.34		0				0.6176				0.1020		169.36			387224.80	65					2449446.813406539
lub5994w.282	B		99.15	0.060470		0.060470		0.060470		0.3735			0.3735				-26.90		13.19		-129.19		11.31		-78.30		19.09		1				0.6191				0.8065		13.63			381707.80	66					2449462.3583486574
luc5734w.210	C		68.34	0.085919		0.085919		0.085919		0.2456			0.2456				138.29		-13.80		-155.89		5.87		171.65		-4.72		1				0.8364				1.0000		167.46			390194.90	65					2449447.4351655324
lud5780w.197	D		101.11	0.025986		0.025986		0.025986		0.1710			0.1710				-5.64		-20.34		94.33		4.84		46.42		-11.94		1				0.5397				0.8262		178.37			376175.70	67					2449444.7406492247
luc6053j.102	C		13.54	0.216301		0.216301		0.216301		0.3332			0.3332				36.12		5.66		26.09		-2.93		31.10		1.37		0				0.5786				0.0000		243.53			405364.10	62					2449424.9342754516
lue5815w.221	E		42.27	0.141595		0.143283		0.141595		0.2754			0.2722				62.68		-4.84		103.26		6.74		82.93		1.01		1				0.5812				0.9751		164.31			398968.60	63					2449449.714841736
luc5784w.189	C		122.4	0.042903		0.044198		0.042903		0.6814			0.6615				-151.98		-20.46		-28.66		4.20		-87.01		-16.72		1				0.8134				1.0000		97.10			367400.30	68					2449443.082645405
lue5764w.230	E		21.69	0.187975		0.193961		0.187975		0.3112			0.3016				130.29		3.12		151.46		7.44		140.84		5.37		1				0.7463				0.9560		167.96			403446.20	62					2449451.5805963543
luc5873w.287	C		112.14	0.046937		0.046937		0.046937		0.4609			0.4609				-27.40		8.96		-142.32		11.67		-84.47		18.69		1				0.6033				0.7353		16.29			375495.10	67					2449463.394652072
lud5893w.267	D		62.67	0.056001		0.056833		0.056001		0.1465			0.1443				-25.38		20.41		-89.87		10.23		-58.51		17.95		1				0.6841				0.9531		0.56			397404.10	63					2449459.2495995024
luc5910w.297	C		139.59	0.029547		0.030530		0.029547		1.2934			1.2518				-27.55		-1.20		-168.27		12.37		-96.04		16.21		0				0.6927				0.6765		17.76			364024.60	69					2449465.466459271
lub5636w.200	B		93.33	0.054999		0.054999		0.054999		0.2847			0.2847				138.89		-19.43		-129.50		5.08		-173.69		-10.23		1				0.9368				1.0000		175.27			379603.00	66					2449445.362268727
luc6089j.102	C		13.56	0.216545		0.216545		0.216545		0.3337			0.3337				36.09		5.66		26.06		-2.93		31.07		1.37		0				0.5786				0.0000		243.51			405358.00	62					2449424.9343615626
lua5785w.192	A		114.17	0.049715		0.049715		0.049715		0.5302			0.5302				-7.02		-20.84		107.40		4.44		53.06		-14.88		1				0.5495				0.9350		93.48			370562.90	68					2449443.7045649653
lub5732w.272	B		74.48	0.090291		0.090337		0.090291		0.2923			0.2922				-25.89		19.01		-102.97		10.59		-65.32		18.66		1				0.7074				0.8856		5.54			392940.50	64					2449460.285811007
luc5715w.247	C		17.28	0.207929		0.208801		0.207929		0.3270			0.3257				-21.22		15.94		-37.31		8.74		-29.38		12.46		1				0.6013				0.9970		335.59			406021.60	62					2449455.104316991
lud5724w.273	D		76.89	0.041243		0.041437		0.041243		0.1413			0.1406				-98.01		18.61		-177.61		10.67		-138.68		18.78		1				0.7843				1.0000		6.49			391942.60	64					2449460.4931254396
lue5888w.228	E		26.23	0.177065		0.180840		0.177065		0.2991			0.2928				-84.75		1.37		-59.30		7.28		-72.08		4.43		0				0.7478				0.2193		166.35			402635.00	63					2449451.1661152663
luc5869w.191	C		116.89	0.045189		0.045612		0.045189		0.5459			0.5409				64.70		-20.77		-177.93		4.36		126.41		-15.48		0				0.6839				0.4560		94.65			369479.60	68					2449443.4971918403
luc6020w.286	C		109.49	0.046209		0.046209		0.046209		0.4092			0.4092				44.69		9.87		-67.70		11.60		-11.26		18.82		0				0.5752				0.2847		15.83			376742.00	67					2449463.1874149307
lua5761w.187	A		128.28	0.037073		0.037073		0.037073		0.7738			0.7738				-8.72		-19.91		120.59		4.04		59.51		-18.00		1				0.6623				0.9944		190.11			365455.80	69					2449442.6681411113
lub5831w.254	B		32.92	0.162469		0.163550		0.162469		0.2856			0.2837				-167.26		19.19		160.27		9.26		176.14		14.79		1				0.8481				1.0000		346.00			404606.60	62					2449456.555229722
lue5801w.260	E		46.53	0.140765		0.140864		0.140765		0.2851			0.2849				119.46		20.60		72.41		9.71		95.29		16.46		0				0.6096				0.5690		352.97			402054.20	63					2449457.7990637734
lub6226w.292	B		125.61	0.037030		0.037203		0.037030		0.6736			0.6705				-27.72		4.08		-155.40		12.02		-90.42		17.78		0				0.6505				0.6687		17.74			369441.60	68					2449464.4308400117
luc5765w.223	C		37.65	0.162895		0.166272		0.162895		0.3039			0.2978				-82.22		-3.08		-46.01		6.89		-64.17		2.00		0				0.7402				0.1333		164.47			400173.40	63					2449450.1293955324
lue5913w.214	E		58.72	0.099171		0.100237		0.099171		0.2418			0.2392				-150.66		-10.76		-94.32		6.19		-122.31		-2.59		1				0.9147				1.0000		165.60			393802.90	64					2449448.263979479
lud5021w.236	D		8.52	0.116700		0.117232		0.116700		0.1777			0.1769				56.91		8.18		65.26		7.90		61.09		8.06		1				0.5508				0.9914		182.71			405763.70	62					2449452.819807396
lub5952w.293	B		128.36	0.036904		0.036904		0.036904		0.7737			0.7737				-103.38		2.99		126.22		12.09		-167.27		17.51		1				0.9353				1.0000		17.87			369380.80	68					2449464.6485248497
lud5860w.248	D		19.5	0.105292		0.105436		0.105292		0.1670			0.1668				-93.60		16.50		-111.99		8.81		-102.93		12.81		1				0.7514				0.8846		337.49			405900.10	62					2449455.3117256714
luc5753w.272	C		74.48	0.091151		0.091199		0.091151		0.2951			0.2949				-25.90		19.01		-102.98		10.59		-65.33		18.66		1				0.7067				0.8791		5.55			392940.90	64					2449460.2858545254
lud5710w.259	D		44.24	0.079768		0.081242		0.079768		0.1598			0.1569				-168.32		20.46		147.09		9.64		168.79		16.20		1				0.8517				1.0000		351.84			402576.10	63					2449457.59165603
luc6131w.276	C		84.16	0.080897		0.080897		0.080897		0.3272			0.3272				45.70		17.15		-41.47		10.88		1.37		19.01		0				0.4500				0.0000		9.15			388757.00	65					2449461.1148549654
lua5703w.272	A		74.48	0.122926		0.122926		0.122926		0.3978			0.3978				-25.87		19.01		-102.95		10.59		-65.30		18.66		1				0.7076				0.8791		5.54			392940.20	64					2449460.2857573032
lud5672w.261	D		48.81	0.058506		0.059593		0.058506		0.1242			0.1220				47.38		20.69		-2.14		9.79		21.93		16.70		0				0.5012				0.0000		354.08			401515.30	63					2449458.0060979747
lue5745w.273	E		76.89	0.074251		0.074251		0.074251		0.2532			0.2532				-98.02		18.61		-177.63		10.67		-138.69		18.78		1				0.7840				1.0000		6.49			391943.10	64					2449460.4931689585
luc5725w.273	C		76.89	0.074464		0.074464		0.074464		0.2539			0.2539				-98.01		18.61		-177.61		10.67		-138.68		18.78		1				0.7843				1.0000		6.49			391942.60	64					2449460.493130069
lue6151w.276	E		84.16	0.082071		0.082071		0.082071		0.3320			0.3320				45.69		17.15		-41.48		10.88		1.36		19.01		0				0.4496				0.0000		9.15			388758.10	65					2449461.114893854
lue5622w.241	E		4.77	0.247134		0.249550		0.247134		0.3756			0.3720				53.46		12.03		50.86		8.28		52.15		10.16		1				0.5406				0.6768		300.13			406177.20	62					2449453.859626227
lud7121w.290	D		120.16	0.021969		0.022086		0.021969		0.3062			0.3046				115.47		6.08		-7.12		11.88		55.01		18.21		0				0.5190				0.4136		17.30			372065.30	68					2449464.0189979053
luc6057w.278	C		89.09	0.061575		0.061575		0.061575		0.2831			0.2831				-98.50		15.98		169.29		11.03		-145.22		19.10		1				0.8045				1.0000		10.77			386492.40	65					2449461.529346794
lud5868w.191	D		116.89	0.023468		0.023468		0.023468		0.2809			0.2809				64.70		-20.77		-177.93		4.36		126.41		-15.48		0				0.6839				0.4480		94.65			369479.30	68					2449443.4971872107
lua5641w.194	A		109.1	0.060305		0.060343		0.060305		0.5266			0.5262				-150.41		-20.80		-41.84		4.60		-93.57		-13.69		1				0.8556				1.0000		181.68			372773.40	68					2449444.1190424655
lue5804w.281	E		96.61	0.062703		0.062703		0.062703		0.3578			0.3578				45.21		13.94		-54.56		11.24		-5.03		19.12		0				0.4775				0.0282		12.96			382927.30	66					2449462.1510615163
lud5851w.254	D		32.93	0.091602		0.094295		0.091602		0.1647			0.1600				-167.27		19.19		160.25		9.26		176.12		14.79		1				0.8484				1.0000		346.01			404603.30	62					2449456.5552686113
lue6040w.286	E		109.49	0.047077		0.047077		0.047077		0.4169			0.4169				44.67		9.87		-67.72		11.60		-11.28		18.82		0				0.5773				0.2782		15.84			376745.10	67					2449463.1874538194
luc5747w.186	C		131.09	0.033976		0.033976		0.033976		0.8312			0.8312				62.86		-19.55		-164.84		3.96		132.70		-18.67		0				0.6639				0.3180		191.38			364555.60	69					2449442.4610322337
lue5214w.251	E		26.2	0.201429		0.203748		0.201429		0.3369			0.3331				49.47		17.99		24.11		9.04		36.55		13.84		0				0.5149				0.1009		342.13			405392.10	62					2449455.9335587732
lua5777w.208	A		73.21	0.118627		0.118869		0.118627		0.3745			0.3737				-77.41		-15.18		-6.68		5.72		-41.42		-5.79		0				0.7101				0.5458		168.68			388233.60	65					2449447.0207735416
lub5796w.223	B		37.66	0.161764		0.164864		0.161764		0.3014			0.2957				-82.24		-3.07		-46.03		6.89		-64.19		2.01		0				0.7402				0.1309		164.48			400166.50	63					2449450.1294584954
lud5189w.251	D		26.18	0.101911		0.102152		0.101911		0.1689			0.1685				49.49		17.99		24.12		9.04		36.56		13.84		0				0.5151				0.1034		342.13			405396.80	62					2449455.933510162
luc5711w.259	C		44.24	0.139671		0.139887		0.139671		0.2752			0.2748				-168.32		20.46		147.09		9.64		168.79		16.20		1				0.8517				1.0000		351.84			402575.80	63					2449457.5916606598
lue5680w.249	E		21.73	0.174277		0.181339		0.174277		0.2910			0.2797				-165.90		17.02		173.40		8.89		-176.42		13.16		1				0.8499				1.0000		339.18			405770.10	62					2449455.518925208
lub5663w.239	B		3.41	0.200949		0.201869		0.200949		0.3033			0.3020				-161.75		10.55		-159.96		8.13		-160.85		9.34		1				0.8683				1.0000		234.03			405821.00	62					2449453.445294016
lud5752w.272	D		74.48	0.047562		0.047855		0.047562		0.1548			0.1539				-25.90		19.01		-102.98		10.59		-65.33		18.66		1				0.7067				0.8791		5.55			392940.80	64					2449460.285849896


==> supp_data/if_phasecurve_coeff.dat <==
filter  x^5         x^4         x^3         x^2         x^1         C
A	    4.6668e-12	-3.5734e-09	8.1415e-07	-6.2861e-05	-1.2878e-03	3.2469e-01	
B	    -2.9513e-13	-9.8387e-10	3.2751e-07	-2.5701e-05	-1.4386e-03	2.2960e-01	
C	    -1.0982e-12	-6.2112e-10	2.6843e-07	-2.1126e-05	-1.6365e-03	2.3444e-01	
D	    -3.4532e-12	8.4468e-10	-2.4812e-08	-1.6069e-06	-1.0766e-03	1.2700e-01	
E	    -4.2994e-12	5.9572e-10	1.0448e-07	-1.1446e-05	-1.9135e-03	2.3975e-01	


==> supp_data/messenger.dat <==
KEY                         PHASE           I/F             A_APP           SIDE        TIMESTAMP                       DISTANCE        SSCLON      SSCLAT      SSOLLON     SSOLLAT     SPECLON     SPECLAT
CW0031570968C_IF_5.IMG		99.87061		0.059439		0.375741		512			2005-08-03T15:43:45.783452		352573.986		36.04		-30.67		-54.35		17.36		-12.15		-9.39
CW0031542894E_IF_5.IMG		101.7042		0.047505		0.318891		512			2005-08-03T07:55:51.786061		229759.978		154.97		-29.57		62.63		17.45		106.05		-8.71
CW0031530891D_IF_5.IMG		103.1527		0.051559		0.363412		512			2005-08-03T04:35:48.786894		175795.792		-153.50		-28.61		112.65		17.48		157.04		-8.11
CW0031588254E_IF_5.IMG		99.16915		0.046736		0.288868		512			2005-08-03T20:31:51.782693		426840.255		-36.73		-31.03		-126.38		17.31		-84.63		-9.62
CW0031522251D_IF_5.IMG		104.8733		0.047361		0.354297		512			2005-08-03T02:11:48.786774		135958.382		-115.77		-27.42		148.65		17.51		-165.82		-7.35
CW0031541931D_IF_5.IMG		101.7999		0.052944		0.356538		512			2005-08-03T07:39:48.781048		225474.017		159.08		-29.51		66.64		17.45		110.12		-8.67
CW0031551771D_IF_5.IMG		100.9442		0.051162		0.334925		512			2005-08-03T10:23:48.776185		268993.577		117.21		-30.03		25.64		17.42		68.57		-8.99
CW0031594734E_IF_5.IMG		98.96559		0.050138		0.307892		512			2005-08-03T22:19:51.781783		454505.889		-63.96		-31.14		-153.38		17.29		-111.77		-9.68
CW0031558491D_IF_5.IMG		100.5246		0.048477		0.313014		512			2005-08-03T12:15:48.783279		298418.735		88.74		-30.30		-2.36		17.40		40.27		-9.16
CW0031564011D_IF_5.IMG		100.2210		0.048045		0.307181		512			2005-08-03T13:47:48.776355		322446.207		65.40		-30.48		-25.36		17.38		17.07		-9.27
CW0031528014E_IF_5.IMG		103.6335		0.045103		0.323179		512			2005-08-03T03:47:51.787854		162646.173		-141.02		-28.28		124.64		17.49		169.35		-7.90
CW0031526568C_IF_5.IMG		103.8915		0.058253		0.421135		512			2005-08-03T03:23:45.785834		155996.881		-134.72		-28.09		130.66		17.50		175.55		-7.78
CW0031582011D_IF_5.IMG		99.39418		0.045993		0.286324		512			2005-08-03T18:47:48.771606		400103.227		-10.47		-30.92		-100.36		17.33		-58.47		-9.54
CW0031595211D_IF_5.IMG		98.95059		0.054148		0.332363		512			2005-08-03T22:27:48.779789		456539.187		-65.97		-31.15		-155.37		17.29		-113.76		-9.69
CW0031571691D_IF_5.IMG		99.83841		0.051057		0.322422		512			2005-08-03T15:55:48.781462		355696.133		32.99		-30.69		-57.36		17.36		-15.18		-9.40
CW0031560168C_IF_5.IMG		100.4230		0.056121		0.361178		512			2005-08-03T12:43:45.782302		305730.987		81.64		-30.35		-9.35		17.39		33.22		-9.19
CW0031520091D_IF_5.IMG		105.4518		0.047295		0.361102		512			2005-08-03T01:35:48.786744		125809.1		-106.18		-27.00		157.65		17.52		-156.43		-7.07
CW0031591368C_IF_5.IMG		99.06820		0.064931		0.400041		512			2005-08-03T21:23:45.779736		440145.458		-49.82		-31.08		-139.35		17.30		-97.67		-9.65
CW0031525851D_IF_5.IMG		104.0296		0.048054		0.349061		512			2005-08-03T03:11:48.784824		152688.939		-131.59		-27.99		133.65		17.50		178.63		-7.72
CW0031545294E_IF_5.IMG		101.4821		0.047549		0.316844		512			2005-08-03T08:35:51.786095		240414.182		144.74		-29.71		52.63		17.44		95.90		-8.79
CW0031579614E_IF_5.IMG		99.48642		0.040821		0.254881		512			2005-08-03T18:07:51.777573		389813.609		-0.38		-30.87		-90.38		17.33		-48.42		-9.51
CW0031549368C_IF_5.IMG		101.1351		0.061906		0.407811		512			2005-08-03T09:43:45.779152		258417.927		127.41		-29.92		35.65		17.43		78.70		-8.92
CW0031574811D_IF_5.IMG		99.69593		0.048641		0.305758		512			2005-08-03T16:47:48.781506		369151.794		19.85		-30.76		-70.36		17.35		-28.27		-9.45
CW0031542408C_IF_5.IMG		101.7483		0.061722		0.414938		512			2005-08-03T07:47:45.783055		227597.781		157.04		-29.54		64.66		17.45		108.10		-8.69
CW0031572174E_IF_5.IMG		99.81993		0.046391		0.292783		512			2005-08-03T16:03:51.786469		357781.028		30.96		-30.70		-59.38		17.36		-17.21		-9.41
CW0031592811D_IF_5.IMG		99.02632		0.054330		0.334280		512			2005-08-03T21:47:48.776756		446304.407		-55.88		-31.11		-145.37		17.29		-103.71		-9.66
CW0031526328C_IF_5.IMG		103.9378		0.057933		0.419489		512			2005-08-03T03:19:45.784831		154890.447		-133.67		-28.06		131.66		17.50		176.58		-7.76
CW0031538814E_IF_5.IMG		102.1117		0.049688		0.338117		512			2005-08-03T06:47:51.788004		211554.827		172.41		-29.30		79.63		17.46		123.33		-8.54
CW0031477658H_IF_5.IMG		51.09920		0.055173		0.118665		1024		2005-08-02T13:48:35.510121		109218.897		-53.94		-25.59		-25.54		17.64		-39.34		-4.10
CW0031555608C_IF_5.IMG		100.6939		0.057953		0.376276		512			2005-08-03T11:27:45.773238		285820.15		100.94		-30.19		9.65		17.41		52.41		-9.09
CW0031531128C_IF_5.IMG		103.1158		0.061293		0.431477		512			2005-08-03T04:39:45.786897		176874.632		-154.53		-28.63		111.66		17.48		156.02		-8.12
CW0031569288C_IF_5.IMG		99.95516		0.059253		0.375589		512			2005-08-03T15:15:45.780429		345313.026		43.13		-30.63		-47.35		17.37		-5.10		-9.36
CW0031557288C_IF_5.IMG		100.5930		0.057724		0.373559		512			2005-08-03T11:55:45.779262		293166.063		93.83		-30.25		2.65		17.40		45.34		-9.13
CW0031581774E_IF_5.IMG		99.39630		0.040530		0.252334		512			2005-08-03T18:43:51.779603		399086.49		-9.47		-30.91		-99.38		17.33		-57.47		-9.54
CW0031533528C_IF_5.IMG		102.7502		0.061757		0.429381		512			2005-08-03T05:19:45.784931		187765.145		-164.89		-28.87		101.66		17.48		145.79		-8.27
CW0031577934E_IF_5.IMG		99.56403		0.042104		0.263546		512			2005-08-03T17:39:51.778549		382593.35		6.69		-30.83		-83.38		17.34		-41.37		-9.49
CW0031534968C_IF_5.IMG		102.5567		0.062510		0.431780		512			2005-08-03T05:43:45.784951		194271.181		-171.09		-28.99		95.66		17.47		139.66		-8.35
CW0031540008C_IF_5.IMG		101.9872		0.062861		0.425979		512			2005-08-03T07:07:45.783021		216895.446		167.30		-29.38		74.66		17.45		118.27		-8.59
CW0031558251D_IF_5.IMG		100.5391		0.048583		0.313848		512			2005-08-03T12:11:48.783275		297371.311		89.75		-30.29		-1.36		17.40		41.28		-9.15
CW0031575768C_IF_5.IMG		99.64682		0.057379		0.360115		512			2005-08-03T17:03:45.781519		373273.561		15.81		-30.79		-74.35		17.35		-32.29		-9.46
CW0031565928C_IF_5.IMG		100.1156		0.058467		0.372536		512			2005-08-03T14:19:45.772382		330764.033		57.31		-30.53		-33.35		17.38		9.01		-9.30
CW0031547694E_IF_5.IMG		101.2753		0.047886		0.316916		512			2005-08-03T09:15:51.783128		251031.997		134.53		-29.83		42.63		17.43		85.76		-8.87
CW0031521534E_IF_5.IMG		105.0553		0.042733		0.321727		512			2005-08-03T01:59:51.789764		132599.461		-112.59		-27.29		151.64		17.51		-162.71		-7.26
CW0031535691D_IF_5.IMG		102.4590		0.052701		0.362828		512			2005-08-03T05:55:48.780961		197530.279		-174.20		-29.06		92.65		17.47		136.59		-8.39
CW0031593768C_IF_5.IMG		98.99408		0.065738		0.404057		512			2005-08-03T22:03:45.777769		450386.825		-59.90		-31.12		-149.35		17.29		-107.72		-9.68
CW0031583928C_IF_5.IMG		99.32704		0.056951		0.353786		512			2005-08-03T19:19:45.780633		408322.529		-18.53		-30.95		-108.35		17.32		-66.50		-9.57
CW0031588494E_IF_5.IMG		99.16819		0.047671		0.294641		512			2005-08-03T20:35:51.781696		427866.41		-37.74		-31.04		-127.38		17.31		-85.63		-9.62
CW0031522491D_IF_5.IMG		104.8120		0.047086		0.351485		512			2005-08-03T02:15:48.786777		137080.587		-116.83		-27.46		147.65		17.51		-166.86		-7.37
CW0031552014E_IF_5.IMG		100.9244		0.046030		0.301131		512			2005-08-03T10:27:51.781188		270061.361		116.18		-30.04		24.63		17.42		67.54		-9.00
CW0031562568C_IF_5.IMG		100.3046		0.055087		0.353157		512			2005-08-03T13:23:45.781335		316176.376		71.50		-30.43		-19.35		17.39		23.13		-9.24
CW0031561851D_IF_5.IMG		100.3363		0.047856		0.307118		512			2005-08-03T13:11:48.781325		313058.133		74.53		-30.41		-16.36		17.39		26.14		-9.23
CW0031567134E_IF_5.IMG		100.0622		0.047361		0.301250		512			2005-08-03T14:39:51.781399		335990.379		52.22		-30.57		-38.37		17.37		3.95		-9.32
CW0031550808C_IF_5.IMG		101.0213		0.059823		0.392614		512			2005-08-03T10:07:45.778172		264759.056		121.30		-29.99		29.66		17.42		72.63		-8.96
CW0031477653G_IF_5.IMG		51.10042		0.123807		0.266285		1024		2005-08-02T13:48:30.705121		109242.45		-53.92		-25.59		-25.52		17.64		-39.32		-4.10
CW0031524168C_IF_5.IMG		104.4068		0.056667		0.417053		512			2005-08-03T02:43:45.784800		144893.838		-124.21		-27.74		140.66		17.50		-174.11		-7.55
CW0031566411D_IF_5.IMG		100.0950		0.050613		0.322279		512			2005-08-03T14:27:48.776389		332857.762		55.27		-30.55		-35.36		17.38		6.98		-9.31
CW0031536174E_IF_5.IMG		102.4111		0.048598		0.334041		512			2005-08-03T06:03:51.787968		199704.865		-176.27		-29.09		90.63		17.47		134.53		-8.41
CW0031562328C_IF_5.IMG		100.3124		0.056224		0.360541		512			2005-08-03T13:19:45.782332		315132.83		72.51		-30.42		-18.35		17.39		24.14		-9.23
CW0031522734E_IF_5.IMG		104.7332		0.042726		0.318057		512			2005-08-03T02:19:51.788780		138215.766		-117.90		-27.50		146.64		17.51		-167.91		-7.40
CW0031588731D_IF_5.IMG		99.15046		0.051837		0.320207		512			2005-08-03T20:39:48.781699		428879.622		-38.73		-31.04		-128.37		17.31		-86.62		-9.62
CW0031546014E_IF_5.IMG		101.4158		0.047074		0.312991		512			2005-08-03T08:47:51.786105		243603.21		141.68		-29.75		49.63		17.44		92.86		-8.82
CW0031534011D_IF_5.IMG		102.6857		0.052745		0.365920		512			2005-08-03T05:27:48.786938		189949.644		-166.97		-28.91		99.65		17.47		143.73		-8.30
CW0031540971D_IF_5.IMG		101.8897		0.052932		0.357526		512			2005-08-03T07:23:48.781035		221194.839		163.18		-29.45		70.64		17.45		114.19		-8.63
CW0031523211D_IF_5.IMG		104.6324		0.047541		0.352658		512			2005-08-03T02:27:48.786787		140441.031		-120.00		-27.58		144.65		17.51		-169.98		-7.45
CW0031587768C_IF_5.IMG		99.18250		0.061577		0.380760		512			2005-08-03T20:23:45.778686		424761.909		-34.68		-31.02		-124.35		17.31		-82.59		-9.61
CW0031589214E_IF_5.IMG		99.13716		0.046826		0.289127		512			2005-08-03T20:47:51.781706		430944.162		-40.76		-31.05		-130.38		17.31		-88.65		-9.63
CW0031553694E_IF_5.IMG		100.8134		0.044810		0.292082		512			2005-08-03T10:55:51.781212		277435.451		109.05		-30.11		17.63		17.41		60.47		-9.04
CW0031571928C_IF_5.IMG		99.82575		0.059204		0.373712		512			2005-08-03T15:59:45.783466		356719.242		32.00		-30.69		-58.35		17.36		-16.18		-9.40
CW0031560891D_IF_5.IMG		100.3880		0.047430		0.304898		512			2005-08-03T12:55:48.781312		308880.008		78.59		-30.38		-12.36		17.39		30.18		-9.21
CW0031594251D_IF_5.IMG		98.98433		0.055183		0.339077		512			2005-08-03T22:11:48.776776		452446.569		-61.93		-31.13		-151.37		17.29		-109.74		-9.68
CW0031527528C_IF_5.IMG		103.7146		0.059025		0.424125		512			2005-08-03T03:39:45.784847		160414.521		-138.91		-28.22		126.66		17.49		171.43		-7.86
CW0031541688C_IF_5.IMG		101.8195		0.061973		0.417618		512			2005-08-03T07:35:45.783045		224391.485		160.12		-29.49		67.66		17.45		111.15		-8.66
CW0031578654E_IF_5.IMG		99.52469		0.041714		0.260776		512			2005-08-03T17:51:51.779559		385688.628		3.66		-30.85		-86.38		17.34		-44.39		-9.50
CW0031556814E_IF_5.IMG		100.6156		0.045026		0.291595		512			2005-08-03T11:47:51.778255		291094.728		95.83		-30.23		4.63		17.40		47.33		-9.12
CW0031568814E_IF_5.IMG		99.96952		0.047755		0.302847		512			2005-08-03T15:07:51.785422		343262.817		45.13		-30.61		-45.37		17.37		-3.11		-9.35
CW0031579371D_IF_5.IMG		99.49449		0.046552		0.290738		512			2005-08-03T18:03:48.775569		388769.687		0.64		-30.86		-89.36		17.33		-47.40		-9.51
CW0031523451D_IF_5.IMG		104.5708		0.047462		0.351314		512			2005-08-03T02:31:48.786790		141559.173		-121.06		-27.62		143.65		17.51		-171.02		-7.48
CW0031589454E_IF_5.IMG		99.13352		0.047159		0.291151		512			2005-08-03T20:51:51.785709		431969.85		-41.77		-31.05		-131.38		17.31		-89.65		-9.63
CW0031561128C_IF_5.IMG		100.3716		0.056259		0.361459		512			2005-08-03T12:59:45.784315		309911.82		77.58		-30.39		-13.35		17.39		29.18		-9.21
CW0031539288C_IF_5.IMG		102.0576		0.063172		0.429093		512			2005-08-03T06:55:45.785011		213676.313		170.38		-29.33		77.66		17.46		121.32		-8.56
CW0031572411D_IF_5.IMG		99.80908		0.050043		0.315719		512			2005-08-03T16:07:48.781472		358803.783		29.96		-30.71		-60.36		17.36		-18.20		-9.41
CW0031530168C_IF_5.IMG		103.2711		0.060547		0.428489		512			2005-08-03T04:23:45.784884		172500.656		-150.37		-28.53		115.66		17.49		160.12		-8.06
CW0031554648C_IF_5.IMG		100.7523		0.058515		0.380652		512			2005-08-03T11:11:45.774225		281616.788		105.01		-30.15		13.65		17.41		56.45		-9.06
CW0031544808C_IF_5.IMG		101.5250		0.061438		0.409977		512			2005-08-03T08:27:45.783088		238259.736		146.81		-29.68		54.66		17.44		97.96		-8.78
CW0031519368C_IF_5.IMG		105.6695		0.056423		0.434141		512			2005-08-03T01:23:45.784734		122390.621		-102.95		-26.84		160.66		17.52		-153.27		-6.97
CW0031581291D_IF_5.IMG		99.41412		0.046323		0.288563		512			2005-08-03T18:35:48.771596		397013.938		-7.44		-30.90		-97.36		17.33		-55.45		-9.53
CW0031573134E_IF_5.IMG		99.77416		0.044409		0.279858		512			2005-08-03T16:19:51.786483		361922.865		26.91		-30.72		-63.38		17.35		-21.24		-9.42
CW0031559211D_IF_5.IMG		100.4811		0.048329		0.311617		512			2005-08-03T12:27:48.781289		301559.567		85.69		-30.32		-5.36		17.40		37.24		-9.17
CW0031565691D_IF_5.IMG		100.1236		0.050502		0.321868		512			2005-08-03T14:15:48.771379		329736.386		58.31		-30.53		-32.36		17.38		10.01		-9.30
CW0031583691D_IF_5.IMG		99.33342		0.047439		0.294753		512			2005-08-03T19:15:48.776630		407306.826		-17.54		-30.95		-107.36		17.32		-65.51		-9.56
CW0031517694E_IF_5.IMG		106.2537		0.043230		0.339656		512			2005-08-03T00:55:51.787710		114430.207		-95.42		-26.44		167.64		17.52		-145.93		-6.70
CW0031529694E_IF_5.IMG		103.3456		0.045936		0.325919		512			2005-08-03T04:15:51.788877		170337.038		-148.32		-28.48		117.64		17.49		162.15		-8.02
CW0031535928C_IF_5.IMG		102.4342		0.062446		0.429560		512			2005-08-03T05:59:45.782964		198597.573		-175.21		-29.08		91.66		17.47		135.58		-8.40
CW0031558734E_IF_5.IMG		100.5082		0.043497		0.280713		512			2005-08-03T12:19:51.786282		299479.014		87.71		-30.30		-3.37		17.40		39.25		-9.16
CW0031594491D_IF_5.IMG		98.96595		0.055946		0.343564		512			2005-08-03T22:15:48.776779		453469.882		-62.94		-31.13		-152.37		17.29		-110.75		-9.68
CW0031576974E_IF_5.IMG		99.60079		0.042496		0.266314		512			2005-08-03T17:23:51.783536		378464.235		10.73		-30.81		-79.38		17.34		-37.35		-9.48
CW0031532568C_IF_5.IMG		102.8973		0.061263		0.428075		512			2005-08-03T05:03:45.783917		183416.265		-160.75		-28.77		105.66		17.48		149.88		-8.21
CW0031570011D_IF_5.IMG		99.91594		0.051365		0.325177		512			2005-08-03T15:27:48.781439		348438.901		40.08		-30.65		-50.36		17.36		-8.13		-9.37
CW0031563528C_IF_5.IMG		100.2408		0.056796		0.363361		512			2005-08-03T13:39:45.780349		320348.426		67.44		-30.46		-23.35		17.38		19.10		-9.26
CW0031521051D_IF_5.IMG		105.1812		0.047235		0.357206		512			2005-08-03T01:51:48.784757		130331.217		-110.45		-27.19		153.65		17.51		-160.61		-7.20
CW0031545771D_IF_5.IMG		101.4347		0.052605		0.349985		512			2005-08-03T08:43:48.781101		242527.263		142.71		-29.73		50.64		17.44		93.89		-8.81
CW0031582968C_IF_5.IMG		99.35128		0.056496		0.351228		512			2005-08-03T19:03:45.778620		404207.521		-14.50		-30.94		-104.35		17.32		-62.48		-9.56
CW0031524891D_IF_5.IMG		104.2418		0.048115		0.352087		512			2005-08-03T02:55:48.786811		148247.938		-127.39		-27.85		137.65		17.50		-177.23		-7.63
CW0031520574E_IF_5.IMG		105.3061		0.043022		0.326786		512			2005-08-03T01:43:51.789750		128086.649		-108.33		-27.10		155.64		17.51		-158.53		-7.14
CW0031564968C_IF_5.IMG		100.1715		0.056583		0.361188		512			2005-08-03T14:03:45.776369		326600.228		61.36		-30.51		-29.35		17.38		13.05		-9.29
CW0031559451D_IF_5.IMG		100.4638		0.047854		0.308385		512			2005-08-03T12:31:48.781292		302606.039		84.68		-30.33		-6.36		17.40		36.24		-9.18
CW0031525128C_IF_5.IMG		104.1852		0.057450		0.419573		512			2005-08-03T02:59:45.783814		149345.613		-128.43		-27.89		136.66		17.50		-178.25		-7.65
CW0031586811D_IF_5.IMG		99.21851		0.049344		0.305469		512			2005-08-03T20:07:48.783673		420667.927		-30.66		-31.01		-120.37		17.31		-78.58		-9.60
CW0031532328C_IF_5.IMG		102.9322		0.061328		0.429037		512			2005-08-03T04:59:45.784914		182327.549		-159.71		-28.75		106.66		17.48		150.90		-8.20
CW0031566174E_IF_5.IMG		100.1079		0.046785		0.298028		512			2005-08-03T14:23:51.776386		331830.508		56.27		-30.54		-34.37		17.38		7.98		-9.31
CW0031543854E_IF_5.IMG		101.6123		0.047285		0.316445		512			2005-08-03T08:11:51.786075		234026.225		150.88		-29.62		58.63		17.44		101.99		-8.74
CW0031551294E_IF_5.IMG		100.9855		0.046705		0.306163		512			2005-08-03T10:15:51.781178		266896.712		119.23		-30.01		27.63		17.42		70.58		-8.98
CW0031537134E_IF_5.IMG		102.2897		0.049278		0.337333		512			2005-08-03T06:19:51.787981		204020.822		179.61		-29.17		86.63		17.46		130.46		-8.46
CW0031585368C_IF_5.IMG		99.27381		0.058439		0.362410		512			2005-08-03T19:43:45.780653		414491.105		-24.59		-30.98		-114.35		17.32		-72.53		-9.58
CW0031531851D_IF_5.IMG		103.0091		0.051850		0.363678		512			2005-08-03T04:51:48.784907		180161.896		-157.65		-28.70		108.65		17.48		152.94		-8.17
CW0031536411D_IF_5.IMG		102.3769		0.053616		0.368111		512			2005-08-03T06:07:48.780971		200771.106		-177.29		-29.11		89.65		17.47		133.53		-8.43
CW0031520334E_IF_5.IMG		105.3746		0.043168		0.328692		512			2005-08-03T01:39:51.789747		126955.556		-107.26		-27.05		156.64		17.51		-157.49		-7.11
CW0031568571D_IF_5.IMG		99.98542		0.051418		0.326246		512			2005-08-03T15:03:48.781419		342211.469		46.15		-30.61		-44.36		17.37		-2.09		-9.35
CW0031556571D_IF_5.IMG		100.6344		0.049552		0.321108		512			2005-08-03T11:43:48.776252		290032.457		96.86		-30.22		5.64		17.41		48.35		-9.11
CW0031540254E_IF_5.IMG		101.9650		0.048967		0.331575		512			2005-08-03T07:11:51.786025		217994.407		166.25		-29.40		73.63		17.45		117.22		-8.60
CW0031570728C_IF_5.IMG		99.88279		0.059173		0.374211		512			2005-08-03T15:39:45.782449		351537.236		37.06		-30.66		-53.35		17.36		-11.14		-9.38
CW0031528488C_IF_5.IMG		103.5412		0.060023		0.428728		512			2005-08-03T03:55:45.784861		164819.714		-143.08		-28.33		122.66		17.49		167.31		-7.93
CW0031516488C_IF_5.IMG		106.6886		0.056407		0.450195		512			2005-08-03T00:35:45.784693		108652.354		-89.96		-26.11		172.66		17.53		-140.61		-6.49
CW0031533774E_IF_5.IMG		102.7216		0.047677		0.331167		512			2005-08-03T05:23:51.786934		188878.039		-165.95		-28.89		100.63		17.47		144.74		-8.28
CW0031589931D_IF_5.IMG		99.11456		0.053681		0.331219		512			2005-08-03T20:59:48.781716		434008.03		-43.78		-31.06		-133.37		17.30		-91.65		-9.64
CW0031523934E_IF_5.IMG		104.4587		0.042873		0.316102		512			2005-08-03T02:39:51.787797		143806.481		-123.18		-27.70		141.64		17.50		-173.10		-7.53
CW0031569054E_IF_5.IMG		99.96067		0.046521		0.294937		512			2005-08-03T15:11:51.785426		344300.992		44.12		-30.62		-46.37		17.37		-4.11		-9.36
CW0031557054E_IF_5.IMG		100.6105		0.044636		0.289023		512			2005-08-03T11:51:51.781259		292143.633		94.82		-30.24		3.63		17.40		46.32		-9.12
CW0031581528C_IF_5.IMG		99.41104		0.055968		0.348615		512			2005-08-03T18:39:45.774599		398030.973		-8.44		-30.91		-98.35		17.33		-56.44		-9.54
CW0031552248C_IF_5.IMG		100.9150		0.059727		0.390615		512			2005-08-03T10:31:45.787192		271089.318		115.18		-30.05		23.66		17.42		66.56		-9.00
CW0031594974E_IF_5.IMG		98.95681		0.049677		0.304981		512			2005-08-03T22:23:51.783786		455528.991		-64.97		-31.14		-154.38		17.29		-112.77		-9.69
CW0031576491D_IF_5.IMG		99.61991		0.048415		0.303592		512			2005-08-03T17:15:48.781529		376385.848		12.77		-30.80		-77.36		17.34		-35.32		-9.47
CW0031593534E_IF_5.IMG		99.00102		0.049910		0.306841		512			2005-08-03T21:59:51.781766		449388.786		-58.92		-31.12		-148.38		17.29		-106.74		-9.67
CW0031539531D_IF_5.IMG		102.0395		0.054147		0.367566		512			2005-08-03T06:59:48.781014		214763.214		169.34		-29.35		76.64		17.46		120.29		-8.57
CW0031575534E_IF_5.IMG		99.66786		0.044155		0.277308		512			2005-08-03T16:59:51.785516		372265.971		16.80		-30.78		-73.38		17.35		-31.31		-9.46
CW0031545048C_IF_5.IMG		101.5061		0.061859		0.412529		512			2005-08-03T08:31:45.782091		239323.842		145.79		-29.69		53.66		17.44		96.94		-8.78
CW0031521768C_IF_5.IMG		104.9990		0.056391		0.423716		512			2005-08-03T02:03:45.784767		133696.729		-113.63		-27.33		150.66		17.51		-163.73		-7.29
CW0031568331D_IF_5.IMG		99.99646		0.051055		0.324058		512			2005-08-03T14:59:48.781416		341172.923		47.17		-30.60		-43.36		17.37		-1.08		-9.35
CW0031556331D_IF_5.IMG		100.6487		0.049588		0.321487		512			2005-08-03T11:39:48.771248		288983.038		97.88		-30.22		6.64		17.41		49.36		-9.11
CW0031579854E_IF_5.IMG		99.47898		0.040759		0.254434		512			2005-08-03T18:11:51.777576		390844.494		-1.39		-30.87		-91.38		17.33		-49.42		-9.52
CW0031567368C_IF_5.IMG		100.0438		0.059199		0.376327		512			2005-08-03T14:43:45.777402		337003.87		51.23		-30.58		-39.35		17.37		2.96		-9.33
CW0031527291D_IF_5.IMG		103.7587		0.049322		0.354941		512			2005-08-03T03:35:48.784844		159325.098		-137.88		-28.18		127.65		17.49		172.45		-7.84
CW0031525611D_IF_5.IMG		104.0770		0.048292		0.351367		512			2005-08-03T03:07:48.784821		151579.995		-130.54		-27.96		134.65		17.50		179.67		-7.69
CW0031550088C_IF_5.IMG		101.0697		0.061078		0.401486		512			2005-08-03T09:55:45.777162		261589.881		124.35		-29.95		32.65		17.42		75.67		-8.94
CW0031584174E_IF_5.IMG		99.30570		0.042671		0.264892		512			2005-08-03T19:23:51.786636		409376.672		-19.57		-30.96		-109.38		17.32		-67.53		-9.57
CW0031555848C_IF_5.IMG		100.6780		0.057409		0.372555		512			2005-08-03T11:31:45.777242		286870.342		99.93		-30.20		8.65		17.41		51.40		-9.09
CW0031547208C_IF_5.IMG		101.3210		0.061598		0.408277		512			2005-08-03T09:07:45.782121		248884.679		136.59		-29.81		44.66		17.43		87.82		-8.86
CW0031559934E_IF_5.IMG		100.4379		0.043533		0.280298		512			2005-08-03T12:39:51.786299		304711.366		82.63		-30.34		-8.37		17.40		34.20		-9.19
CW0031587051D_IF_5.IMG		99.21260		0.049858		0.308595		512			2005-08-03T20:11:48.776676		421694.803		-31.67		-31.01		-121.37		17.31		-79.59		-9.60
CW0031477673K_IF_5.IMG		51.10905		0.122988		0.264556		1024		2005-08-02T13:48:50.629122		109146.544		-54.01		-25.59		-25.60		17.64		-39.41		-4.10
CW0031576251D_IF_5.IMG		99.62902		0.048551		0.304538		512			2005-08-03T17:11:48.776526		375352.869		13.78		-30.80		-76.36		17.34		-34.31		-9.47
CW0031588008C_IF_5.IMG		99.18312		0.060689		0.375275		512			2005-08-03T20:27:45.777690		425788.309		-35.69		-31.03		-125.35		17.31		-83.60		-9.61
CW0031586574E_IF_5.IMG		99.22673		0.044719		0.276912		512			2005-08-03T20:03:51.783670		419653.751		-29.66		-31.00		-119.38		17.31		-77.59		-9.60
CW0031534728C_IF_5.IMG		102.5912		0.062354		0.431205		512			2005-08-03T05:39:45.782948		193188.231		-170.06		-28.97		96.66		17.47		140.68		-8.34
CW0031552488C_IF_5.IMG		100.8999		0.059601		0.389602		512			2005-08-03T10:35:45.776195		272143.31		114.17		-30.06		22.66		17.42		65.55		-9.01
CW0031540494E_IF_5.IMG		101.9391		0.048680		0.329351		512			2005-08-03T07:15:51.786028		219066.115		165.22		-29.41		72.63		17.45		116.21		-8.61
CW0031528248C_IF_5.IMG		103.5836		0.059886		0.428371		512			2005-08-03T03:51:45.791857		163719.565		-142.04		-28.31		123.66		17.49		168.34		-7.92
CW0031516248C_IF_5.IMG		106.7811		0.055920		0.447809		512			2005-08-03T00:31:45.785690		107497.902		-88.86		-26.05		173.66		17.53		-139.54		-6.44
CW0031547448C_IF_5.IMG		101.2963		0.062198		0.411915		512			2005-08-03T09:11:45.790125		249945.272		135.57		-29.82		43.66		17.43		86.80		-8.86
CW0031549134E_IF_5.IMG		101.1522		0.047449		0.312751		512			2005-08-03T09:39:51.783148		257386.439		128.41		-29.91		36.63		17.43		79.69		-8.91
CW0031591134E_IF_5.IMG		99.07875		0.049075		0.302453		512			2005-08-03T21:19:51.783733		439146.332		-48.83		-31.08		-138.38		17.30		-96.69		-9.65
CW0031563291D_IF_5.IMG		100.2601		0.047508		0.304129		512			2005-08-03T13:35:48.776345		319318.758		68.44		-30.45		-22.36		17.39		20.09		-9.25
CW0031561611D_IF_5.IMG		100.3461		0.047160		0.302745		512			2005-08-03T13:07:48.781322		312013.934		75.54		-30.40		-15.36		17.39		27.15		-9.22
CW0031574091D_IF_5.IMG		99.73442		0.049385		0.310819		512			2005-08-03T16:35:48.781496		366049.107		22.88		-30.75		-67.36		17.35		-25.25		-9.44
CW0031586334E_IF_5.IMG		99.23641		0.044346		0.274682		512			2005-08-03T19:59:51.783666		418626.613		-28.65		-31.00		-118.38		17.31		-76.58		-9.60
CW0031548411D_IF_5.IMG		101.2192		0.052547		0.347120		512			2005-08-03T09:27:48.776138		254197.435		131.48		-29.87		39.64		17.43		82.74		-8.89
CW0031590411D_IF_5.IMG		99.09481		0.054202		0.334223		512			2005-08-03T21:07:48.776723		436058.561		-45.79		-31.07		-135.37		17.30		-93.66		-9.64
CW0031592091D_IF_5.IMG		99.04540		0.055858		0.343893		512			2005-08-03T21:35:48.776746		443231.838		-52.86		-31.10		-142.37		17.30		-100.70		-9.66
CW0031538094E_IF_5.IMG		102.1924		0.049591		0.338369		512			2005-08-03T06:35:51.787994		208328.839		175.49		-29.24		82.63		17.46		126.38		-8.51
CW0031543371D_IF_5.IMG		101.6580		0.051871		0.347666		512			2005-08-03T08:03:48.781068		231880.537		152.94		-29.60		60.64		17.44		104.03		-8.72
CW0031531374E_IF_5.IMG		103.0740		0.047043		0.330690		512			2005-08-03T04:43:51.789901		177993.779		-155.59		-28.66		110.64		17.48		154.97		-8.14
CW0031542654E_IF_5.IMG		101.7252		0.047170		0.316869		512			2005-08-03T07:51:51.786058		228692.434		156.00		-29.55		63.63		17.45		107.06		-8.70
CW0031518174E_IF_5.IMG		106.0723		0.043198		0.337202		512			2005-08-03T01:03:51.787717		116719.555		-97.59		-26.56		165.64		17.52		-148.04		-6.78
CW0031554171D_IF_5.IMG		100.7857		0.049445		0.322005		512			2005-08-03T11:03:48.779218		279526.661		107.03		-30.13		15.64		17.41		58.46		-9.05
CW0031530651D_IF_5.IMG		103.2003		0.051227		0.361659		512			2005-08-03T04:31:48.799891		174702.672		-152.46		-28.58		113.65		17.48		158.06		-8.09
CW0031520811D_IF_5.IMG		105.2482		0.047275		0.358357		512			2005-08-03T01:47:48.781754		129202.433		-109.38		-27.15		154.65		17.51		-159.57		-7.17
CW0031540731D_IF_5.IMG		101.9136		0.052874		0.357422		512			2005-08-03T07:19:48.781031		220123.989		164.21		-29.43		71.64		17.45		115.20		-8.62
CW0031580568C_IF_5.IMG		99.44934		0.055866		0.348404		512			2005-08-03T18:23:45.768586		393910.514		-4.40		-30.89		-94.35		17.33		-52.42		-9.52
CW0031522974E_IF_5.IMG		104.6978		0.042576		0.316548		512			2005-08-03T02:23:51.787784		139335.894		-118.96		-27.54		145.64		17.51		-168.95		-7.43
CW0031588971D_IF_5.IMG		99.15094		0.053170		0.328442		512			2005-08-03T20:43:48.776703		429905.53		-39.74		-31.05		-129.37		17.31		-87.63		-9.62
CW0031541214E_IF_5.IMG		101.8643		0.048422		0.326790		512			2005-08-03T07:27:51.787038		222278.653		162.14		-29.46		69.63		17.45		113.16		-8.64
CW0031557531D_IF_5.IMG		100.5723		0.048214		0.311806		512			2005-08-03T11:59:48.776265		294227.565		92.80		-30.26		1.64		17.40		44.31		-9.13
CW0031569531D_IF_5.IMG		99.93601		0.051392		0.325558		512			2005-08-03T15:19:48.781432		346363.816		42.10		-30.63		-48.36		17.37		-6.12		-9.36
CW0031546488C_IF_5.IMG		101.3840		0.061294		0.407106		512			2005-08-03T08:55:45.781111		245700.896		139.66		-29.77		47.66		17.44		90.86		-8.83
CW0031574574E_IF_5.IMG		99.70760		0.043299		0.272278		512			2005-08-03T16:43:51.786503		368130.663		20.84		-30.76		-69.38		17.35		-27.28		-9.44
CW0031538571D_IF_5.IMG		102.1317		0.054468		0.370894		512			2005-08-03T06:43:48.781001		210466.513		173.45		-29.28		80.64		17.46		124.36		-8.53
CW0031592574E_IF_5.IMG		99.02622		0.049083		0.301995		512			2005-08-03T21:43:51.781753		445293.141		-54.89		-31.10		-144.38		17.30		-102.72		-9.66
CW0031589688C_IF_5.IMG		99.12078		0.062144		0.383508		512			2005-08-03T20:55:45.779713		432969.761		-42.76		-31.06		-132.35		17.30		-90.63		-9.63
CW0031575051D_IF_5.IMG		99.68721		0.049399		0.310433		512			2005-08-03T16:51:48.781509		370185.702		18.83		-30.77		-71.36		17.35		-29.28		-9.45
CW0031539054E_IF_5.IMG		102.0827		0.049632		0.337408		512			2005-08-03T06:51:51.788008		212629.224		171.38		-29.31		78.63		17.46		122.31		-8.55
CW0031593051D_IF_5.IMG		99.01956		0.054379		0.334511		512			2005-08-03T21:51:48.776759		447328.375		-56.89		-31.11		-146.37		17.29		-104.72		-9.67
CW0031563774E_IF_5.IMG		100.2307		0.044820		0.286650		512			2005-08-03T13:43:51.783352		321416.978		66.40		-30.47		-24.37		17.38		18.06		-9.26
CW0031553208C_IF_5.IMG		100.8477		0.059236		0.386550		512			2005-08-03T10:47:45.776205		275303.645		111.11		-30.09		19.66		17.42		62.51		-9.03
CW0031580328C_IF_5.IMG		99.45928		0.055851		0.348422		512			2005-08-03T18:19:45.773583		392880.063		-3.39		-30.88		-93.35		17.33		-51.41		-9.52
CW0031524651D_IF_5.IMG		104.3010		0.048001		0.351979		512			2005-08-03T02:51:48.786807		147135.468		-126.33		-27.82		138.65		17.50		-176.20		-7.60
CW0031525374E_IF_5.IMG		104.1298		0.043095		0.314128		512			2005-08-03T03:03:51.787817		150484.072		-129.50		-27.92		135.64		17.50		-179.31		-7.67
CW0031541454E_IF_5.IMG		101.8460		0.047722		0.321867		512			2005-08-03T07:31:51.786041		223348.648		161.12		-29.48		68.63		17.45		112.14		-8.65
CW0031586091D_IF_5.IMG		99.24353		0.050304		0.311660		512			2005-08-03T19:55:48.776663		417586.494		-27.63		-30.99		-117.37		17.32		-75.56		-9.59
CW0031584411D_IF_5.IMG		99.30906		0.048347		0.300166		512			2005-08-03T19:27:48.783640		410392.099		-20.57		-30.96		-110.37		17.32		-68.52		-9.57
CW0031538331D_IF_5.IMG		102.1549		0.054184		0.369245		512			2005-08-03T06:39:48.786998		209391.193		174.48		-29.26		81.65		17.46		125.38		-8.52
CW0031592334E_IF_5.IMG		99.03576		0.049102		0.302204		512			2005-08-03T21:39:51.781749		444268.953		-53.88		-31.10		-143.38		17.30		-101.72		-9.66
CW0031585134E_IF_5.IMG		99.27272		0.040538		0.251392		512			2005-08-03T19:39:51.783650		413489.034		-23.61		-30.98		-113.38		17.32		-71.55		-9.58
CW0031478011D_IF_5.IMG		51.12874		0.114906		0.247240		512			2005-08-02T13:54:28.785127		107520.619		-55.55		-25.49		-27.01		17.64		-40.88		-4.05
CW0031553448C_IF_5.IMG		100.8320		0.059200		0.386117		512			2005-08-03T10:51:45.776208		276356.526		110.10		-30.10		18.65		17.42		61.50		-9.03
CW0031537368C_IF_5.IMG		102.2655		0.063355		0.433349		512			2005-08-03T06:23:45.783984		205071.612		178.61		-29.19		85.66		17.46		129.46		-8.47
CW0031551048C_IF_5.IMG		101.0071		0.059876		0.392779		512			2005-08-03T10:11:45.778175		265814.839		120.28		-30.00		28.66		17.42		71.62		-8.97
CW0031587534E_IF_5.IMG		99.18038		0.045712		0.282640		512			2005-08-03T20:19:51.783683		423761.061		-33.70		-31.02		-123.38		17.31		-81.61		-9.61
CW0031577211D_IF_5.IMG		99.59201		0.047827		0.299636		512			2005-08-03T17:27:48.776539		379483.822		9.74		-30.82		-80.36		17.34		-38.34		-9.48
CW0031554888C_IF_5.IMG		100.7370		0.058582		0.380899		512			2005-08-03T11:15:45.774228		282668.027		103.99		-30.16		12.65		17.41		55.44		-9.07
CW0031546248C_IF_5.IMG		101.3901		0.061721		0.410026		512			2005-08-03T08:51:45.781108		244638.943		140.68		-29.76		48.66		17.44		91.87		-8.82
CW0031576734E_IF_5.IMG		99.60881		0.040845		0.256031		512			2005-08-03T17:19:51.761533		377431.528		11.75		-30.81		-78.38		17.34		-36.34		-9.47
CW0031558974E_IF_5.IMG		100.4973		0.044000		0.283854		512			2005-08-03T12:23:51.785285		300525.953		86.69		-30.31		-4.37		17.40		38.24		-9.17
CW0031517208C_IF_5.IMG		106.4239		0.056653		0.447851		512			2005-08-03T00:47:45.785704		112106.374		-93.22		-26.31		169.66		17.52		-143.79		-6.62
CW0031527774E_IF_5.IMG		103.6676		0.045299		0.324968		512			2005-08-03T03:43:51.788851		161544.522		-139.98		-28.25		125.64		17.49		170.37		-7.88
CW0031529208C_IF_5.IMG		103.4267		0.060308		0.429079		512			2005-08-03T04:07:45.784871		168115.808		-146.21		-28.42		119.66		17.49		164.23		-7.99
CW0031564728C_IF_5.IMG		100.1791		0.057617		0.367877		512			2005-08-03T13:59:45.775365		325558.77		62.37		-30.50		-28.35		17.38		14.05		-9.28
CW0031578894E_IF_5.IMG		99.51616		0.041688		0.260541		512			2005-08-03T17:55:51.779563		386720.093		2.65		-30.85		-87.38		17.34		-45.40		-9.50
CW0031582728C_IF_5.IMG		99.36982		0.055177		0.343233		512			2005-08-03T18:59:45.777616		403178.434		-13.49		-30.93		-103.35		17.33		-61.47		-9.55
CW0031561374E_IF_5.IMG		100.3634		0.043522		0.279548		512			2005-08-03T13:03:51.786319		310982.582		76.54		-30.39		-14.37		17.39		28.15		-9.22
CW0031577451D_IF_5.IMG		99.58104		0.047681		0.298618		512			2005-08-03T17:31:48.776543		380516.18		8.73		-30.82		-81.36		17.34		-39.35		-9.48
CW0031560651D_IF_5.IMG		100.3967		0.046926		0.301742		512			2005-08-03T12:51:48.781309		307834.917		79.60		-30.37		-11.36		17.39		31.19		-9.20
CW0031590174E_IF_5.IMG		99.10504		0.047241		0.291391		512			2005-08-03T21:03:51.783719		435046.179		-44.80		-31.07		-134.38		17.30		-92.67		-9.64
CW0031548174E_IF_5.IMG		101.2405		0.047233		0.312234		512			2005-08-03T09:23:51.783135		253151.455		132.49		-29.86		40.63		17.43		83.74		-8.89
CW0031578408C_IF_5.IMG		99.53296		0.056015		0.350275		512			2005-08-03T17:47:45.775556		384631.216		4.70		-30.84		-85.35		17.34		-43.36		-9.50
CW0031544088C_IF_5.IMG		101.5865		0.060600		0.405209		512			2005-08-03T08:15:45.782078		235065.178		149.88		-29.64		57.66		17.44		101.00		-8.75
CW0031531611D_IF_5.IMG		103.0375		0.051493		0.361521		512			2005-08-03T04:47:48.784904		179071.327		-156.62		-28.68		109.65		17.48		153.96		-8.15
CW0031555131D_IF_5.IMG		100.7201		0.049113		0.319156		512			2005-08-03T11:19:48.771232		283732.128		102.96		-30.17		11.64		17.41		54.42		-9.08
CW0031533291D_IF_5.IMG		102.7905		0.052308		0.364178		512			2005-08-03T05:15:48.786928		186692.399		-163.87		-28.84		102.65		17.48		146.80		-8.26
CW0031517448C_IF_5.IMG		106.3377		0.056132		0.442358		512			2005-08-03T00:51:45.784707		113254.692		-94.31		-26.38		168.66		17.52		-144.85		-6.66
CW0031519134E_IF_5.IMG		105.7441		0.043346		0.334411		512			2005-08-03T01:19:51.787730		121281.783		-101.90		-26.79		161.64		17.52		-152.25		-6.93
CW0031529448C_IF_5.IMG		103.3899		0.059848		0.425271		512			2005-08-03T04:11:45.785874		169213.071		-147.25		-28.45		118.66		17.49		163.20		-8.01
CW0031573368C_IF_5.IMG		99.76206		0.058831		0.370602		512			2005-08-03T16:23:45.782486		362932.025		25.93		-30.73		-64.35		17.35		-22.22		-9.43
CW0031543614E_IF_5.IMG		101.6319		0.047414		0.317520		512			2005-08-03T08:07:51.785071		232960.244		151.90		-29.61		59.63		17.44		103.00		-8.73
CW0031556094E_IF_5.IMG		100.6604		0.045129		0.292695		512			2005-08-03T11:35:51.778245		287946.513		98.88		-30.21		7.63		17.41		50.36		-9.10
CW0031568094E_IF_5.IMG		100.0078		0.047653		0.302575		512			2005-08-03T14:55:51.783412		340147.181		48.17		-30.59		-42.37		17.37		-0.09		-9.34
CW0031554414E_IF_5.IMG		100.7703		0.045290		0.294795		512			2005-08-03T11:07:51.779222		280591.582		106.00		-30.14		14.63		17.41		57.43		-9.06
CW0031518411D_IF_5.IMG		105.9960		0.047704		0.371353		512			2005-08-03T01:07:48.786720		117847.859		-98.65		-26.62		164.65		17.52		-149.08		-6.82
CW0031569528C_IF_5.IMG		99.93213		0.058962		0.373467		512			2005-08-03T15:19:45.782432		346350.846		42.12		-30.63		-48.35		17.37		-6.11		-9.36
CW0031557528C_IF_5.IMG		100.5731		0.057516		0.371971		512			2005-08-03T11:59:45.781265		294214.473		92.81		-30.26		1.65		17.40		44.33		-9.13
CW0031581054E_IF_5.IMG		99.43334		0.040749		0.253999		512			2005-08-03T18:31:51.775593		395996.784		-6.44		-30.90		-96.38		17.33		-54.45		-9.53
CW0031588968C_IF_5.IMG		99.15103		0.062127		0.383776		512			2005-08-03T20:43:45.778703		429892.711		-39.73		-31.05		-129.35		17.31		-87.62		-9.62
CW0031584894E_IF_5.IMG		99.29057		0.041060		0.254772		512			2005-08-03T19:35:51.783646		412461.136		-22.60		-30.97		-112.38		17.32		-70.55		-9.58
CW0031580571D_IF_5.IMG		99.45104		0.046517		0.290117		512			2005-08-03T18:23:48.772586		393923.403		-4.41		-30.89		-94.36		17.33		-52.43		-9.52
CW0031570254E_IF_5.IMG		99.90644		0.047654		0.301590		512			2005-08-03T15:31:51.786442		349489.152		39.05		-30.65		-51.38		17.36		-9.15		-9.38
CW0031540728C_IF_5.IMG		101.9111		0.062713		0.423896		512			2005-08-03T07:19:45.781031		220110.601		164.22		-29.43		71.66		17.45		115.22		-8.62
CW0031553211D_IF_5.IMG		100.8494		0.050479		0.329421		512			2005-08-03T10:47:48.776205		275316.808		111.10		-30.09		19.64		17.42		62.50		-9.03
CW0031593048C_IF_5.IMG		99.01766		0.065788		0.404672		512			2005-08-03T21:51:45.776759		447315.576		-56.88		-31.11		-146.35		17.29		-104.71		-9.67
CW0031545534E_IF_5.IMG		101.4543		0.047615		0.316990		512			2005-08-03T08:39:51.786098		241477.551		143.72		-29.72		51.63		17.44		94.89		-8.80
CW0031589691D_IF_5.IMG		99.12191		0.053385		0.329467		512			2005-08-03T20:55:48.776713		432982.574		-42.77		-31.06		-132.37		17.30		-90.65		-9.63
CW0031575048C_IF_5.IMG		99.68743		0.057856		0.363587		512			2005-08-03T16:51:45.781509		370172.779		18.85		-30.77		-71.35		17.35		-29.27		-9.45
CW0031523694E_IF_5.IMG		104.5188		0.042809		0.316294		512			2005-08-03T02:35:51.787794		142690.296		-122.13		-27.66		142.64		17.50		-172.07		-7.51
CW0031534494E_IF_5.IMG		102.6219		0.048225		0.333846		512			2005-08-03T05:35:51.787944		192131.842		-169.05		-28.95		97.63		17.47		141.68		-8.32
CW0031552734E_IF_5.IMG		100.8843		0.046014		0.300632		512			2005-08-03T10:39:51.781198		273223.39		113.12		-30.07		21.63		17.42		64.51		-9.02
CW0031538568C_IF_5.IMG		102.1412		0.062556		0.426098		512			2005-08-03T06:43:45.784001		210453.081		173.46		-29.28		80.66		17.46		124.37		-8.53
CW0031546491D_IF_5.IMG		101.3839		0.052439		0.348294		512			2005-08-03T08:55:48.781111		245714.169		139.65		-29.77		47.64		17.44		90.85		-8.83
CW0031549854E_IF_5.IMG		101.0968		0.047378		0.311708		512			2005-08-03T09:51:51.781158		260559.312		125.35		-29.94		33.63		17.43		76.65		-8.94
CW0031567614E_IF_5.IMG		100.0334		0.047562		0.302249		512			2005-08-03T14:47:51.781406		338069.157		50.19		-30.58		-40.37		17.37		1.93		-9.33
CW0031477999J_IF_5.IMG		51.12902		0.090774		0.195315		512			2005-08-02T13:54:16.787127		107578.38		-55.49		-25.50		-26.96		17.64		-40.83		-4.05
CW0031591854E_IF_5.IMG		99.05259		0.049389		0.304136		512			2005-08-03T21:31:51.781743		442220.242		-51.86		-31.09		-141.38		17.30		-99.71		-9.65
CW0031580331D_IF_5.IMG		99.45929		0.046496		0.290065		512			2005-08-03T18:19:48.771583		392892.941		-3.40		-30.88		-93.36		17.33		-51.42		-9.52
CW0031524648C_IF_5.IMG		104.3003		0.057182		0.419291		512			2005-08-03T02:51:45.783807		147121.549		-126.32		-27.81		138.66		17.50		-176.18		-7.60
CW0031537371D_IF_5.IMG		102.2687		0.053611		0.366738		512			2005-08-03T06:23:48.780984		205085.074		178.59		-29.19		85.65		17.46		129.45		-8.47
CW0031553451D_IF_5.IMG		100.8314		0.050400		0.328712		512			2005-08-03T10:51:48.776208		276369.685		110.08		-30.10		18.64		17.42		61.49		-9.03
CW0031536654E_IF_5.IMG		102.3461		0.048922		0.335532		512			2005-08-03T06:11:51.787974		201863.856		-178.33		-29.13		88.63		17.47		132.49		-8.44
CW0031538328C_IF_5.IMG		102.1555		0.063016		0.429439		512			2005-08-03T06:39:45.783998		209377.741		174.49		-29.26		81.66		17.46		125.39		-8.52
CW0031526814E_IF_5.IMG		103.8423		0.043984		0.317437		512			2005-08-03T03:27:51.794837		157130.145		-135.80		-28.12		129.64		17.50		174.49		-7.80
CW0031584408C_IF_5.IMG		99.30558		0.057726		0.358353		512			2005-08-03T19:27:45.781640		410379.242		-20.55		-30.96		-110.35		17.32		-68.51		-9.57
CW0031586088C_IF_5.IMG		99.24356		0.059548		0.368930		512			2005-08-03T19:55:45.779663		417573.659		-27.62		-30.99		-117.35		17.32		-75.55		-9.59
CW0031546251D_IF_5.IMG		101.3919		0.052645		0.349756		512			2005-08-03T08:51:48.781108		244652.219		140.67		-29.76		48.64		17.44		91.86		-8.82
CW0031554891D_IF_5.IMG		100.7349		0.049056		0.318940		512			2005-08-03T11:15:48.771228		282681.159		103.98		-30.16		12.64		17.41		55.42		-9.07
CW0031518894E_IF_5.IMG		105.8278		0.043313		0.335148		512			2005-08-03T01:15:51.788727		120143.228		-100.82		-26.73		162.64		17.52		-151.20		-6.90
CW0031550574E_IF_5.IMG		101.0421		0.047021		0.308806		512			2005-08-03T10:03:51.781168		263729.383		122.29		-29.97		30.63		17.42		73.61		-8.96
CW0031534254E_IF_5.IMG		102.6547		0.048100		0.333350		512			2005-08-03T05:31:51.787941		191047.805		-168.02		-28.93		98.63		17.47		142.70		-8.31
CW0031577208C_IF_5.IMG		99.59039		0.056597		0.354561		512			2005-08-03T17:27:45.778539		379470.921		9.75		-30.82		-80.35		17.34		-38.33		-9.48
CW0031551051D_IF_5.IMG		101.0044		0.051184		0.335732		512			2005-08-03T10:11:48.776175		265828.03		120.26		-30.00		28.64		17.42		71.60		-8.97
CW0031528734E_IF_5.IMG		103.5087		0.045310		0.323280		512			2005-08-03T03:59:51.788864		165946.625		-144.15		-28.36		121.64		17.49		166.26		-7.95
CW0031570494E_IF_5.IMG		99.88910		0.047489		0.300381		512			2005-08-03T15:35:51.786446		350526.247		38.04		-30.66		-52.38		17.36		-10.16		-9.38
CW0031516734E_IF_5.IMG		106.5757		0.043491		0.345696		512			2005-08-03T00:39:51.787697		109834.04		-91.07		-26.18		171.64		17.53		-141.69		-6.53
CW0031582731D_IF_5.IMG		99.37069		0.046126		0.286936		512			2005-08-03T18:59:48.776616		403191.297		-13.50		-30.93		-103.36		17.33		-61.48		-9.55
CW0031594014E_IF_5.IMG		98.98338		0.049793		0.305948		512			2005-08-03T22:07:51.780773		451435.95		-60.94		-31.13		-150.38		17.29		-108.75		-9.68
CW0031564731D_IF_5.IMG		100.1806		0.048650		0.310639		512			2005-08-03T13:59:48.776365		325571.792		62.36		-30.50		-28.36		17.38		14.04		-9.28
CW0031529211D_IF_5.IMG		103.4248		0.050211		0.357219		512			2005-08-03T04:07:48.784871		168129.528		-146.22		-28.42		119.65		17.49		164.22		-7.99
CW0031517211D_IF_5.IMG		106.4239		0.047772		0.377646		512			2005-08-03T00:47:48.786704		112120.74		-93.24		-26.31		169.65		17.52		-143.80		-6.62
CW0031583214E_IF_5.IMG		99.35018		0.041850		0.260170		512			2005-08-03T19:07:51.780623		405262.198		-15.53		-30.94		-105.38		17.32		-63.51		-9.56
CW0031559694E_IF_5.IMG		100.4477		0.043012		0.277033		512			2005-08-03T12:35:51.788295		303665.368		83.65		-30.34		-7.37		17.40		35.21		-9.18
CW0031565214E_IF_5.IMG		100.1607		0.044941		0.286771		512			2005-08-03T14:07:51.779372		327667.517		60.32		-30.51		-30.37		17.38		12.01		-9.29
CW0031544091D_IF_5.IMG		101.5875		0.051675		0.345545		512			2005-08-03T08:15:48.781078		235078.494		149.87		-29.64		57.64		17.44		100.99		-8.75
CW0031578411D_IF_5.IMG		99.53591		0.046999		0.293920		512			2005-08-03T17:47:48.779556		384644.121		4.68		-30.84		-85.36		17.34		-43.37		-9.50
CW0031560648C_IF_5.IMG		100.4049		0.055404		0.356352		512			2005-08-03T12:51:45.783309		307821.857		79.61		-30.37		-11.35		17.39		31.20		-9.20
CW0031550334E_IF_5.IMG		101.0494		0.046595		0.306083		512			2005-08-03T09:59:51.781165		262673.0		123.31		-29.96		31.63		17.42		74.63		-8.95
CW0031577448C_IF_5.IMG		99.57939		0.056656		0.354810		512			2005-08-03T17:31:45.778543		380503.281		8.74		-30.82		-81.35		17.34		-39.33		-9.48
CW0031521294E_IF_5.IMG		105.1144		0.042752		0.322541		512			2005-08-03T01:55:51.788760		131472.954		-111.53		-27.24		152.64		17.51		-161.67		-7.23
CW0031579134E_IF_5.IMG		99.50727		0.040651		0.253987		512			2005-08-03T17:59:51.779566		387751.411		1.64		-30.86		-88.38		17.34		-46.40		-9.51
CW0031572654E_IF_5.IMG		99.80075		0.045067		0.284249		512			2005-08-03T16:11:51.786476		359852.282		28.94		-30.71		-61.38		17.36		-19.23		-9.41
CW0031562814E_IF_5.IMG		100.2852		0.043715		0.280077		512			2005-08-03T13:27:51.785339		317245.798		70.46		-30.44		-20.37		17.39		22.10		-9.24
CW0031518408C_IF_5.IMG		105.9963		0.056631		0.440857		512			2005-08-03T01:07:45.784720		117833.58		-98.64		-26.62		164.66		17.52		-149.07		-6.82
CW0031573371D_IF_5.IMG		99.76570		0.049155		0.309682		512			2005-08-03T16:23:48.781486		362944.96		25.91		-30.73		-64.36		17.35		-22.23		-9.43
CW0031477683A_IF_5.IMG		51.10884		0.105840		0.227670		1024		2005-08-02T13:49:00.733122		109098.246		-54.06		-25.59		-25.64		17.64		-39.45		-4.10
CW0031529451D_IF_5.IMG		103.3905		0.050584		0.359446		512			2005-08-03T04:11:48.786874		169226.784		-147.27		-28.45		118.65		17.49		163.19		-8.01
CW0031517451D_IF_5.IMG		106.3387		0.047871		0.377269		512			2005-08-03T00:51:48.786707		113269.041		-94.32		-26.38		168.65		17.52		-144.86		-6.66
CW0031583454E_IF_5.IMG		99.33380		0.041792		0.259674		512			2005-08-03T19:11:51.783626		406291.018		-16.54		-30.94		-106.38		17.32		-64.51		-9.56
CW0031533288C_IF_5.IMG		102.7887		0.061453		0.427823		512			2005-08-03T05:15:45.784927		186678.812		-163.85		-28.84		102.66		17.48		146.81		-8.26
CW0031555128C_IF_5.IMG		100.7201		0.058609		0.380864		512			2005-08-03T11:19:45.776232		283719.004		102.97		-30.17		11.65		17.41		54.43		-9.08
CW0031565454E_IF_5.IMG		100.1403		0.046046		0.293631		512			2005-08-03T14:11:51.779376		328708.565		59.31		-30.52		-31.37		17.38		11.00		-9.30
CW0031531608C_IF_5.IMG		103.0382		0.060718		0.426300		512			2005-08-03T04:47:45.784904		179057.691		-156.60		-28.68		109.66		17.48		153.98		-8.15
CW0031571214E_IF_5.IMG		99.86313		0.046811		0.295845		512			2005-08-03T15:47:51.783456		353636.471		35.01		-30.68		-55.38		17.36		-13.18		-9.39
CW0031581531D_IF_5.IMG		99.41275		0.045639		0.284293		512			2005-08-03T18:39:48.771600		398043.839		-8.45		-30.91		-98.36		17.33		-56.45		-9.54
CW0031589928C_IF_5.IMG		99.11637		0.062430		0.385225		512			2005-08-03T20:59:45.780716		433995.211		-43.76		-31.06		-133.35		17.30		-91.64		-9.64
CW0031516491D_IF_5.IMG		106.6885		0.048278		0.385312		512			2005-08-03T00:35:48.786694		108666.779		-89.97		-26.11		172.65		17.53		-140.62		-6.49
CW0031582494E_IF_5.IMG		99.37184		0.041224		0.256456		512			2005-08-03T18:55:51.781613		402174.956		-12.50		-30.93		-102.38		17.33		-60.49		-9.55
CW0031570731D_IF_5.IMG		99.87976		0.051377		0.324874		512			2005-08-03T15:39:48.781449		351550.194		37.04		-30.66		-53.36		17.36		-11.15		-9.38
CW0031528491D_IF_5.IMG		103.5416		0.049909		0.356493		512			2005-08-03T03:55:48.786861		164833.466		-143.10		-28.33		122.65		17.49		167.30		-7.93
CW0031556568C_IF_5.IMG		100.6347		0.057868		0.375000		512			2005-08-03T11:43:45.779252		290019.347		96.88		-30.22		5.65		17.41		48.37		-9.11
CW0031568568C_IF_5.IMG		99.98861		0.058863		0.373524		512			2005-08-03T15:03:45.782419		342198.491		46.17		-30.61		-44.35		17.37		-2.08		-9.35
CW0031558014E_IF_5.IMG		100.5523		0.044472		0.287413		512			2005-08-03T12:07:51.786272		296336.749		90.75		-30.28		-0.37		17.40		42.28		-9.14
CW0031564494E_IF_5.IMG		100.1889		0.044899		0.286763		512			2005-08-03T13:55:51.781362		324543.168		63.36		-30.49		-27.37		17.38		15.04		-9.28
CW0031521771D_IF_5.IMG		104.9963		0.047269		0.355146		512			2005-08-03T02:03:48.786767		133710.795		-113.64		-27.33		150.65		17.51		-163.74		-7.29
CW0031545051D_IF_5.IMG		101.5053		0.052613		0.350858		512			2005-08-03T08:31:48.781091		239337.139		145.78		-29.69		53.64		17.44		96.93		-8.78
CW0031539528C_IF_5.IMG		102.0383		0.062780		0.426158		512			2005-08-03T06:59:45.784014		214749.805		169.35		-29.35		76.66		17.46		120.30		-8.57
CW0031576488C_IF_5.IMG		99.61990		0.057229		0.358865		512			2005-08-03T17:15:45.779529		376372.932		12.78		-30.80		-77.35		17.34		-35.31		-9.47
CW0031544574E_IF_5.IMG		101.5434		0.047270		0.315625		512			2005-08-03T08:23:51.786085		237221.882		147.81		-29.67		55.63		17.44		98.94		-8.77
CW0031552251D_IF_5.IMG		100.9150		0.050829		0.332423		512			2005-08-03T10:31:48.776192		271102.471		115.17		-30.05		23.64		17.42		66.55		-9.00
CW0031525608C_IF_5.IMG		104.0754		0.057364		0.417351		512			2005-08-03T03:07:45.785821		151566.13		-130.53		-27.96		134.66		17.50		179.68		-7.69
CW0031527288C_IF_5.IMG		103.7583		0.058584		0.421582		512			2005-08-03T03:35:45.784844		159311.303		-137.86		-28.18		127.66		17.49		172.46		-7.84
CW0031571454E_IF_5.IMG		99.84662		0.046338		0.292700		512			2005-08-03T15:51:51.786459		354672.873		33.99		-30.68		-56.38		17.36		-14.19		-9.40
CW0031567371D_IF_5.IMG		100.0402		0.050482		0.320876		512			2005-08-03T14:43:48.776402		337016.86		51.22		-30.58		-39.36		17.37		2.95		-9.33
CW0031566654E_IF_5.IMG		100.0777		0.047118		0.299853		512			2005-08-03T14:31:51.776392		333910.826		54.24		-30.55		-36.37		17.37		5.96		-9.32
CW0031556328C_IF_5.IMG		100.6479		0.057944		0.375657		512			2005-08-03T11:39:45.772248		288969.921		97.89		-30.22		6.65		17.41		49.38		-9.11
CW0031568328C_IF_5.IMG		99.99432		0.058466		0.371069		512			2005-08-03T14:59:45.781416		341159.94		47.18		-30.60		-43.35		17.37		-1.07		-9.35
CW0031555851D_IF_5.IMG		100.6761		0.049227		0.319437		512			2005-08-03T11:31:48.776242		286883.465		99.91		-30.20		8.64		17.41		51.38		-9.10
CW0031519854E_IF_5.IMG		105.5209		0.043035		0.329386		512			2005-08-03T01:31:51.787740		124689.764		-105.12		-26.95		158.64		17.52		-155.39		-7.04
CW0031537614E_IF_5.IMG		102.2431		0.049829		0.340574		512			2005-08-03T06:27:51.785988		206175.799		177.55		-29.21		84.63		17.46		128.42		-8.48
CW0031544334E_IF_5.IMG		101.5672		0.047556		0.317785		512			2005-08-03T08:19:51.786081		236157.04		148.83		-29.65		56.63		17.44		99.96		-8.76
CW0031550091D_IF_5.IMG		101.0697		0.052129		0.342666		512			2005-08-03T09:55:48.776162		261603.089		124.34		-29.95		32.64		17.42		75.65		-8.94
CW0031552491D_IF_5.IMG		100.8966		0.050805		0.332063		512			2005-08-03T10:35:48.776195		272156.483		114.15		-30.06		22.64		17.42		65.54		-9.01
CW0031534731D_IF_5.IMG		102.5803		0.052848		0.365333		512			2005-08-03T05:39:48.780948		193201.767		-170.07		-28.97		96.65		17.47		140.67		-8.34
CW0031522014E_IF_5.IMG		104.9313		0.042877		0.321405		512			2005-08-03T02:07:51.788770		134849.175		-114.72		-27.38		149.64		17.51		-164.79		-7.32
CW0031588011D_IF_5.IMG		99.18308		0.051753		0.320020		512			2005-08-03T20:27:48.776690		425801.136		-35.71		-31.03		-125.37		17.31		-83.61		-9.61
CW0031576248C_IF_5.IMG		99.62841		0.057297		0.359391		512			2005-08-03T17:11:45.780526		375339.964		13.79		-30.80		-76.35		17.34		-34.30		-9.47
CW0031546734E_IF_5.IMG		101.3572		0.047356		0.314256		512			2005-08-03T08:59:51.786115		246789.048		138.61		-29.78		46.63		17.43		89.82		-8.84
CW0031535214E_IF_5.IMG		102.5215		0.048410		0.333988		512			2005-08-03T05:47:51.787954		195380.642		-172.15		-29.01		94.63		17.47		138.61		-8.36
CW0031551534E_IF_5.IMG		100.9594		0.046311		0.303314		512			2005-08-03T10:19:51.781182		267951.89		118.21		-30.02		26.63		17.42		69.57		-8.98
CW0031587048C_IF_5.IMG		99.21157		0.061000		0.377542		512			2005-08-03T20:11:45.778676		421681.972		-31.66		-31.01		-121.35		17.31		-79.57		-9.60
CW0031547211D_IF_5.IMG		101.3214		0.052563		0.348397		512			2005-08-03T09:07:48.781121		248897.936		136.58		-29.81		44.64		17.43		87.80		-8.86
CW0031564254E_IF_5.IMG		100.2043		0.044786		0.286185		512			2005-08-03T13:51:51.783359		323501.314		64.38		-30.48		-26.37		17.38		16.05		-9.27
CW0031548894E_IF_5.IMG		101.1748		0.047749		0.314961		512			2005-08-03T09:35:51.783145		256328.178		129.43		-29.89		37.63		17.43		80.70		-8.91
CW0031590894E_IF_5.IMG		99.08512		0.048726		0.300362		512			2005-08-03T21:15:51.781729		438121.462		-47.83		-31.08		-137.38		17.30		-95.68		-9.65
CW0031516251D_IF_5.IMG		106.7834		0.047955		0.384052		512			2005-08-03T00:31:48.786690		107512.345		-88.88		-26.05		173.65		17.53		-139.56		-6.44
CW0031582254E_IF_5.IMG		99.38699		0.041427		0.257844		512			2005-08-03T18:51:51.778610		401145.599		-11.49		-30.92		-101.38		17.33		-59.49		-9.55
CW0031528251D_IF_5.IMG		103.5808		0.050350		0.360124		512			2005-08-03T03:51:48.786857		163733.31		-142.05		-28.31		123.65		17.49		168.33		-7.92
CW0031592088C_IF_5.IMG		99.04376		0.065225		0.401541		512			2005-08-03T21:35:45.778746		443219.038		-52.84		-31.10		-142.35		17.30		-100.68		-9.66
CW0031590408C_IF_5.IMG		99.09468		0.063196		0.389682		512			2005-08-03T21:07:45.780723		436045.755		-45.78		-31.07		-135.35		17.30		-93.65		-9.64
CW0031578174E_IF_5.IMG		99.54541		0.041286		0.258272		512			2005-08-03T17:43:51.780553		383625.261		5.68		-30.84		-84.38		17.34		-42.38		-9.49
CW0031548408C_IF_5.IMG		101.2192		0.061480		0.406128		512			2005-08-03T09:27:45.780138		254184.205		131.49		-29.87		39.66		17.43		82.75		-8.89
CW0031532814E_IF_5.IMG		102.8642		0.047438		0.331100		512			2005-08-03T05:07:51.787921		184531.581		-161.81		-28.80		104.63		17.48		148.83		-8.23
CW0031574088C_IF_5.IMG		99.73335		0.058732		0.369631		512			2005-08-03T16:35:45.783496		366036.181		22.89		-30.75		-67.35		17.35		-25.24		-9.44
CW0031561608C_IF_5.IMG		100.3455		0.054773		0.351616		512			2005-08-03T13:07:45.781322		312000.88		75.56		-30.40		-15.35		17.39		27.17		-9.22
CW0031563288C_IF_5.IMG		100.2601		0.056767		0.363402		512			2005-08-03T13:35:45.778345		319305.727		68.46		-30.45		-22.35		17.39		20.10		-9.25
CW0031535454E_IF_5.IMG		102.4931		0.048807		0.336404		512			2005-08-03T05:51:51.787958		196462.491		-173.18		-29.03		93.63		17.47		137.59		-8.38
CW0031547451D_IF_5.IMG		101.2956		0.051848		0.343365		512			2005-08-03T09:11:48.781125		249958.508		135.56		-29.82		43.64		17.43		86.79		-8.86
CW0031520808C_IF_5.IMG		105.2485		0.056461		0.427991		512			2005-08-03T01:47:45.784754		129188.323		-109.37		-27.15		154.66		17.51		-159.55		-7.17
CW0031530648C_IF_5.IMG		103.1998		0.061032		0.430870		512			2005-08-03T04:31:45.786891		174688.974		-152.45		-28.58		113.66		17.48		158.07		-8.09
CW0031554168C_IF_5.IMG		100.7864		0.057921		0.377211		512			2005-08-03T11:03:45.776218		279513.505		107.04		-30.13		15.65		17.41		58.47		-9.05
CW0031580094E_IF_5.IMG		99.45899		0.041246		0.257308		512			2005-08-03T18:15:51.775580		391875.231		-2.40		-30.88		-92.38		17.33		-50.43		-9.52
CW0031585854E_IF_5.IMG		99.25453		0.043647		0.270510		512			2005-08-03T19:51:51.783660		416571.962		-26.64		-30.99		-116.38		17.32		-74.57		-9.59
CW0031543368C_IF_5.IMG		101.6591		0.060790		0.407465		512			2005-08-03T08:03:45.783068		231867.21		152.95		-29.60		60.66		17.44		104.04		-8.72
CW0031573614E_IF_5.IMG		99.74588		0.044972		0.283146		512			2005-08-03T16:27:51.786489		363992.785		24.89		-30.74		-65.38		17.35		-23.25		-9.43
CW0031571931D_IF_5.IMG		99.82675		0.051131		0.322764		512			2005-08-03T15:59:48.781466		356732.187		31.98		-30.69		-58.36		17.36		-16.19		-9.40
CW0031523208C_IF_5.IMG		104.6325		0.056753		0.420988		512			2005-08-03T02:27:45.784787		140427.043		-119.99		-27.58		144.66		17.51		-169.97		-7.45
CW0031587771D_IF_5.IMG		99.18506		0.050259		0.310801		512			2005-08-03T20:23:48.776686		424774.736		-34.70		-31.02		-124.37		17.31		-82.60		-9.61
CW0031540968C_IF_5.IMG		101.8873		0.061647		0.416358		512			2005-08-03T07:23:45.783034		221181.46		163.20		-29.45		70.66		17.45		114.20		-8.63
CW0031534008C_IF_5.IMG		102.6845		0.062008		0.430165		512			2005-08-03T05:27:45.783938		189936.076		-166.96		-28.91		99.66		17.47		143.74		-8.30
CW0031572894E_IF_5.IMG		99.78048		0.046036		0.290172		512			2005-08-03T16:15:51.786479		360887.657		27.92		-30.72		-62.38		17.35		-20.23		-9.42
CW0031588728C_IF_5.IMG		99.15309		0.060488		0.373679		512			2005-08-03T20:39:45.781699		428866.797		-38.72		-31.04		-128.35		17.31		-86.61		-9.62
CW0031541691D_IF_5.IMG		101.8182		0.052873		0.356280		512			2005-08-03T07:35:48.781045		224404.848		160.11		-29.49		67.64		17.45		111.14		-8.66
CW0031527531D_IF_5.IMG		103.7172		0.049719		0.357283		512			2005-08-03T03:39:48.786847		160428.311		-138.92		-28.22		126.65		17.49		171.42		-7.86
CW0031594248C_IF_5.IMG		98.98438		0.064568		0.396746		512			2005-08-03T22:11:45.778776		452433.781		-61.92		-31.13		-151.36		17.29		-109.73		-9.68
CW0031560888C_IF_5.IMG		100.3862		0.055253		0.355164		512			2005-08-03T12:55:45.784312		308866.952		78.60		-30.38		-12.35		17.39		30.19		-9.21
CW0031552974E_IF_5.IMG		100.8636		0.045915		0.299776		512			2005-08-03T10:43:51.781202		274276.827		112.11		-30.08		20.63		17.42		63.50		-9.02
CW0031591614E_IF_5.IMG		99.05959		0.049284		0.303553		512			2005-08-03T21:27:51.781739		441195.717		-50.85		-31.09		-140.38		17.30		-98.70		-9.65
CW0031593294E_IF_5.IMG		99.00994		0.049983		0.307374		512			2005-08-03T21:55:51.781763		448365.04		-57.91		-31.11		-147.38		17.29		-105.74		-9.67
CW0031561131D_IF_5.IMG		100.3689		0.047027		0.302118		512			2005-08-03T12:59:48.781315		309924.873		77.57		-30.39		-13.36		17.39		29.17		-9.21
CW0031539291D_IF_5.IMG		102.0569		0.053396		0.362686		512			2005-08-03T06:55:48.781011		213689.725		170.37		-29.33		77.64		17.46		121.31		-8.56
CW0031575294E_IF_5.IMG		99.67710		0.044193		0.277632		512			2005-08-03T16:55:51.786513		371232.384		17.81		-30.77		-72.38		17.35		-30.30		-9.45
CW0031523448C_IF_5.IMG		104.5715		0.056972		0.421719		512			2005-08-03T02:31:45.784790		141545.197		-121.05		-27.62		143.66		17.51		-171.00		-7.48
CW0031567854E_IF_5.IMG		100.0172		0.047413		0.301142		512			2005-08-03T14:51:51.781409		339108.261		49.18		-30.59		-41.37		17.37		0.92		-9.34
CW0031549614E_IF_5.IMG		101.1143		0.047401		0.312043		512			2005-08-03T09:47:51.783155		259502.005		126.37		-29.93		34.63		17.43		77.66		-8.93
CW0031579368C_IF_5.IMG		99.49588		0.055712		0.347966		512			2005-08-03T18:03:45.772569		388756.792		0.65		-30.86		-89.35		17.33		-47.39		-9.51
CW0031562094E_IF_5.IMG		100.3207		0.043014		0.275903		512			2005-08-03T13:15:51.785329		314115.169		73.50		-30.42		-17.37		17.39		25.12		-9.23
CW0031560414E_IF_5.IMG		100.4151		0.043477		0.279731		512			2005-08-03T12:47:51.786305		306802.679		80.60		-30.36		-10.37		17.39		32.19		-9.20
CW0031555374E_IF_5.IMG		100.7112		0.045262		0.294045		512			2005-08-03T11:23:51.779235		284795.982		101.93		-30.18		10.63		17.41		53.39		-9.08
CW0031581288C_IF_5.IMG		99.41319		0.055687		0.346886		512			2005-08-03T18:35:45.772596		397001.066		-7.43		-30.90		-97.35		17.33		-55.44		-9.53
CW0031519371D_IF_5.IMG		105.6727		0.047768		0.367589		512			2005-08-03T01:23:48.786734		122404.834		-102.96		-26.84		160.65		17.52		-153.28		-6.97
CW0031544811D_IF_5.IMG		101.5147		0.051746		0.345185		512			2005-08-03T08:27:48.781088		238273.036		146.80		-29.68		54.64		17.44		97.94		-8.78
CW0031554651D_IF_5.IMG		100.7515		0.049053		0.319092		512			2005-08-03T11:11:48.771225		281629.923		105.00		-30.15		13.64		17.41		56.44		-9.06
CW0031530171D_IF_5.IMG		103.2710		0.051214		0.362443		512			2005-08-03T04:23:48.784884		172514.342		-150.39		-28.53		115.65		17.49		160.11		-8.06
CW0031572408C_IF_5.IMG		99.81006		0.059365		0.374545		512			2005-08-03T16:07:45.783472		358790.842		29.97		-30.71		-60.35		17.36		-18.19		-9.41
CW0031542174E_IF_5.IMG		101.7670		0.047193		0.317465		512			2005-08-03T07:43:51.786051		226556.144		158.04		-29.52		65.63		17.45		109.09		-8.68
CW0031518654E_IF_5.IMG		105.9076		0.043171		0.335004		512			2005-08-03T01:11:51.788724		119003.353		-99.75		-26.68		163.64		17.52		-150.14		-6.86
CW0031536894E_IF_5.IMG		102.3190		0.049161		0.336865		512			2005-08-03T06:15:51.787978		202942.589		-179.36		-29.15		87.63		17.47		131.48		-8.45
CW0031570008C_IF_5.IMG		99.91947		0.058947		0.373223		512			2005-08-03T15:27:45.782439		348425.936		40.09		-30.65		-50.35		17.36		-8.12		-9.37
CW0031532571D_IF_5.IMG		102.8977		0.051947		0.362986		512			2005-08-03T05:03:48.786918		183429.877		-160.76		-28.78		105.65		17.48		149.87		-8.21
CW0031594488C_IF_5.IMG		98.96708		0.065677		0.403339		512			2005-08-03T22:15:45.776779		453457.092		-62.93		-31.13		-152.36		17.29		-110.74		-9.68
CW0031535931D_IF_5.IMG		102.4342		0.053455		0.367714		512			2005-08-03T05:59:48.780964		198611.075		-175.23		-29.08		91.65		17.47		135.57		-8.40
CW0031583688C_IF_5.IMG		99.33268		0.056746		0.352573		512			2005-08-03T19:15:45.779630		407293.975		-17.52		-30.95		-107.35		17.32		-65.50		-9.56
CW0031533054E_IF_5.IMG		102.8264		0.047331		0.329926		512			2005-08-03T05:11:51.788924		185619.081		-162.85		-28.82		103.63		17.48		147.81		-8.24
CW0031565688C_IF_5.IMG		100.1242		0.058078		0.370158		512			2005-08-03T14:15:45.773379		329723.381		58.32		-30.53		-32.35		17.38		10.02		-9.30
CW0031559208C_IF_5.IMG		100.4811		0.056402		0.363675		512			2005-08-03T12:27:45.784289		301546.491		85.70		-30.32		-5.35		17.40		37.26		-9.17
CW0031547934E_IF_5.IMG		101.2564		0.047105		0.311551		512			2005-08-03T09:19:51.783132		252091.892		133.51		-29.85		41.63		17.43		84.75		-8.88
CW0031569774E_IF_5.IMG		99.92742		0.046789		0.296321		512			2005-08-03T15:23:51.783436		347414.422		41.08		-30.64		-49.37		17.36		-7.14		-9.37
CW0031557774E_IF_5.IMG		100.5677		0.044761		0.289430		512			2005-08-03T12:03:51.783269		295288.836		91.77		-30.27		0.63		17.40		43.29		-9.14
CW0031564971D_IF_5.IMG		100.1697		0.049271		0.314495		512			2005-08-03T14:03:48.779369		326613.252		61.35		-30.51		-29.36		17.38		13.03		-9.29
CW0031524888C_IF_5.IMG		104.2422		0.057474		0.420577		512			2005-08-03T02:55:45.785810		148234.036		-127.37		-27.85		137.66		17.50		-177.22		-7.63
CW0031528974E_IF_5.IMG		103.4677		0.046096		0.328426		512			2005-08-03T04:03:51.789867		167045.304		-145.20		-28.39		120.64		17.49		165.23		-7.97
CW0031582971D_IF_5.IMG		99.35066		0.047159		0.293174		512			2005-08-03T19:03:48.776620		404220.379		-14.51		-30.94		-104.36		17.32		-62.49		-9.56
CW0031516974E_IF_5.IMG		106.5058		0.043272		0.343084		512			2005-08-03T00:43:51.788700		110985.334		-92.16		-26.25		170.64		17.52		-142.75		-6.58
CW0031545768C_IF_5.IMG		101.4232		0.061764		0.410763		512			2005-08-03T08:43:45.783101		242513.982		142.72		-29.73		50.66		17.44		93.90		-8.81
CW0031577694E_IF_5.IMG		99.56436		0.042530		0.266218		512			2005-08-03T17:35:51.781546		381561.3		7.70		-30.83		-82.38		17.34		-40.37		-9.49
CW0031521048C_IF_5.IMG		105.1781		0.055683		0.421045		512			2005-08-03T01:51:45.785757		130317.117		-110.43		-27.19		153.66		17.51		-160.60		-7.20
CW0031563531D_IF_5.IMG		100.2416		0.049012		0.313568		512			2005-08-03T13:39:48.776349		320361.45		67.43		-30.46		-23.36		17.38		19.08		-9.26
CW0031526094E_IF_5.IMG		103.9665		0.043850		0.317834		512			2005-08-03T03:15:51.788827		153810.887		-132.65		-28.02		132.64		17.50		177.59		-7.74
CW0031524414E_IF_5.IMG		104.3542		0.042752		0.314069		512			2005-08-03T02:47:51.787804		146036.011		-125.29		-27.78		139.64		17.50		-175.18		-7.58
CW0031532331D_IF_5.IMG		102.9304		0.051991		0.363692		512			2005-08-03T04:59:48.786914		182341.167		-159.73		-28.75		106.65		17.48		150.89		-8.20
CW0031586808C_IF_5.IMG		99.21719		0.060610		0.375198		512			2005-08-03T20:07:45.779673		420655.082		-30.65		-31.01		-120.35		17.31		-78.57		-9.60
CW0031525131D_IF_5.IMG		104.1872		0.048208		0.352098		512			2005-08-03T02:59:48.784814		149359.504		-128.44		-27.89		136.65		17.50		-178.27		-7.65
CW0031559448C_IF_5.IMG		100.4638		0.055749		0.359261		512			2005-08-03T12:31:45.784292		302592.966		84.69		-30.33		-6.35		17.40		36.25		-9.18
CW0031584654E_IF_5.IMG		99.28977		0.043267		0.268461		512			2005-08-03T19:31:51.783643		411433.109		-21.59		-30.97		-111.38		17.32		-69.54		-9.57
CW0031536408C_IF_5.IMG		102.3782		0.062690		0.430423		512			2005-08-03T06:07:45.784971		200757.622		-177.27		-29.11		89.66		17.47		133.54		-8.43
CW0031531848C_IF_5.IMG		103.0091		0.061140		0.428842		512			2005-08-03T04:51:45.785907		180148.27		-157.64		-28.70		108.66		17.48		152.95		-8.17
CW0031585371D_IF_5.IMG		99.27265		0.049192		0.305055		512			2005-08-03T19:43:48.776653		414503.943		-24.60		-30.98		-114.37		17.32		-72.55		-9.58
CW0031477993A_IF_5.IMG		51.12900		0.104929		0.225774		512			2005-08-02T13:54:10.793126		107607.247		-55.47		-25.50		-26.93		17.64		-40.81		-4.05
CW0031551768C_IF_5.IMG		100.9443		0.060210		0.394154		512			2005-08-03T10:23:45.778185		268980.397		117.22		-30.03		25.66		17.42		68.58		-8.99
CW0031541928C_IF_5.IMG		101.8030		0.062105		0.418275		512			2005-08-03T07:39:45.782048		225460.658		159.10		-29.51		66.66		17.45		110.14		-8.67
CW0031522248C_IF_5.IMG		104.8813		0.056325		0.421471		512			2005-08-03T02:11:45.783774		135944.341		-115.75		-27.42		148.66		17.51		-165.81		-7.35
CW0031530888C_IF_5.IMG		103.1550		0.060911		0.429359		512			2005-08-03T04:35:45.785894		175782.129		-153.49		-28.60		112.66		17.48		157.05		-8.11
CW0031576014E_IF_5.IMG		99.64070		0.043367		0.272125		512			2005-08-03T17:07:51.782523		374332.674		14.78		-30.79		-75.38		17.35		-33.32		-9.46
CW0031570971D_IF_5.IMG		99.87317		0.051554		0.325924		512			2005-08-03T15:43:48.781452		352586.94		36.03		-30.67		-54.36		17.36		-12.16		-9.39
CW0031553934E_IF_5.IMG		100.8053		0.045332		0.295409		512			2005-08-03T10:59:51.779215		278487.765		108.04		-30.12		16.63		17.41		59.46		-9.05
CW0031527054E_IF_5.IMG		103.8010		0.044726		0.322336		512			2005-08-03T03:31:51.798841		158234.938		-136.84		-28.15		128.64		17.50		173.46		-7.82
CW0031571688C_IF_5.IMG		99.84573		0.059260		0.374307		512			2005-08-03T15:55:45.784462		355683.188		33.01		-30.69		-57.35		17.36		-15.17		-9.40
CW0031595208C_IF_5.IMG		98.94909		0.065446		0.401688		512			2005-08-03T22:27:45.777789		456526.396		-65.95		-31.15		-155.36		17.29		-113.75		-9.69
CW0031526571D_IF_5.IMG		103.8836		0.048704		0.352006		512			2005-08-03T03:23:48.784834		156010.704		-134.74		-28.09		130.65		17.50		175.54		-7.78
CW0031582008C_IF_5.IMG		99.39430		0.055149		0.343325		512			2005-08-03T18:47:45.776606		400090.368		-10.46		-30.92		-100.35		17.33		-58.45		-9.54
CW0031564008C_IF_5.IMG		100.2217		0.056243		0.359602		512			2005-08-03T13:47:45.779355		322433.187		65.41		-30.48		-25.35		17.38		17.08		-9.27
CW0031558488C_IF_5.IMG		100.5264		0.056616		0.365590		512			2005-08-03T12:15:45.779279		298405.635		88.75		-30.29		-2.35		17.40		40.29		-9.15
CW0031549371D_IF_5.IMG		101.1333		0.051949		0.342196		512			2005-08-03T09:43:48.776152		258431.143		127.40		-29.92		35.64		17.43		78.69		-8.92
CW0031525848C_IF_5.IMG		104.0321		0.058051		0.421717		512			2005-08-03T03:11:45.785824		152675.085		-131.58		-27.99		133.66		17.50		178.65		-7.72
CW0031591371D_IF_5.IMG		99.07095		0.055711		0.343264		512			2005-08-03T21:23:48.776736		440158.26		-49.83		-31.08		-139.37		17.30		-97.68		-9.65
CW0031548654E_IF_5.IMG		101.1920		0.047648		0.314475		512			2005-08-03T09:31:51.783142		255269.595		130.45		-29.88		38.63		17.43		81.71		-8.90
CW0031520088C_IF_5.IMG		105.4526		0.055642		0.424841		512			2005-08-03T01:35:45.783744		125794.932		-106.16		-27.00		157.66		17.52		-156.42		-7.07
CW0031560171D_IF_5.IMG		100.4212		0.046731		0.300726		512			2005-08-03T12:43:48.781302		305744.056		81.63		-30.35		-9.36		17.39		33.21		-9.19
CW0031580814E_IF_5.IMG		99.44184		0.040658		0.253503		512			2005-08-03T18:27:51.775590		394966.607		-5.43		-30.89		-95.38		17.33		-53.45		-9.53
CW0031590654E_IF_5.IMG		99.08824		0.047636		0.293672		512			2005-08-03T21:11:51.783726		437096.486		-46.82		-31.07		-136.38		17.30		-94.68		-9.64
CW0031537854E_IF_5.IMG		102.2159		0.049880		0.340609		512			2005-08-03T06:31:51.787991		207252.562		176.52		-29.23		83.63		17.46		127.40		-8.49
CW0031519614E_IF_5.IMG		105.5901		0.043211		0.331545		512			2005-08-03T01:27:51.787737		123555.03		-104.05		-26.90		159.64		17.52		-154.35		-7.01
CW0031543134E_IF_5.IMG		101.6773		0.047057		0.315601		512			2005-08-03T07:59:51.786065		230827.126		153.95		-29.58		61.63		17.45		105.03		-8.72
CW0031557291D_IF_5.IMG		100.5903		0.049354		0.319364		512			2005-08-03T11:55:48.776262		293179.163		93.82		-30.25		2.64		17.40		45.32		-9.13
CW0031531131D_IF_5.IMG		103.1179		0.051342		0.361456		512			2005-08-03T04:39:48.784897		176888.28		-154.54		-28.63		111.65		17.48		156.01		-8.12
CW0031569291D_IF_5.IMG		99.95324		0.051649		0.327371		512			2005-08-03T15:15:48.783429		345326.007		43.12		-30.63		-47.36		17.37		-5.11		-9.36
CW0031555611D_IF_5.IMG		100.6913		0.049521		0.321500		512			2005-08-03T11:27:48.775238		285833.283		100.93		-30.19		9.64		17.41		52.39		-9.09
CW0031526331D_IF_5.IMG		103.9337		0.048663		0.352318		512			2005-08-03T03:19:48.786831		154904.287		-133.69		-28.06		131.65		17.50		176.57		-7.76
CW0031592808C_IF_5.IMG		99.02616		0.065709		0.404293		512			2005-08-03T21:47:45.778756		446291.611		-55.87		-31.11		-145.35		17.29		-103.70		-9.66
CW0031542411D_IF_5.IMG		101.7490		0.052546		0.353258		512			2005-08-03T07:47:48.781055		227611.128		157.03		-29.54		64.64		17.45		108.09		-8.69
CW0031530414E_IF_5.IMG		103.2236		0.046434		0.328080		512			2005-08-03T04:27:51.787887		173622.509		-151.44		-28.56		114.64		17.49		159.07		-8.07
CW0031532094E_IF_5.IMG		102.9647		0.047380		0.331826		512			2005-08-03T04:55:51.789911		181265.471		-158.70		-28.73		107.63		17.48		151.90		-8.18
CW0031574808C_IF_5.IMG		99.69835		0.058237		0.366107		512			2005-08-03T16:47:45.782506		369138.871		19.86		-30.76		-70.35		17.35		-28.26		-9.45
CW0031558248C_IF_5.IMG		100.5405		0.056518		0.365126		512			2005-08-03T12:11:45.781275		297358.213		89.76		-30.29		-1.35		17.40		41.30		-9.15
CW0031546974E_IF_5.IMG		101.3315		0.047396		0.314256		512			2005-08-03T09:03:51.786118		247850.299		137.59		-29.80		45.63		17.43		88.80		-8.85
CW0031540011D_IF_5.IMG		101.9882		0.053878		0.365115		512			2005-08-03T07:07:48.781021		216908.846		167.29		-29.38		74.64		17.45		118.25		-8.59
CW0031534971D_IF_5.IMG		102.5575		0.053180		0.367346		512			2005-08-03T05:43:48.780951		194284.705		-171.10		-28.99		95.65		17.47		139.65		-8.35
CW0031533531D_IF_5.IMG		102.7527		0.052530		0.365257		512			2005-08-03T05:19:48.791931		187778.736		-164.90		-28.87		101.65		17.48		145.78		-8.27
CW0031562571D_IF_5.IMG		100.2945		0.048355		0.309896		512			2005-08-03T13:23:48.781335		316189.419		71.49		-30.43		-19.36		17.39		23.12		-9.24
CW0031566894E_IF_5.IMG		100.0686		0.047011		0.299088		512			2005-08-03T14:35:51.778396		334950.698		53.23		-30.56		-37.37		17.37		4.95		-9.32
CW0031522488C_IF_5.IMG		104.8210		0.056413		0.421242		512			2005-08-03T02:15:45.785777		137066.563		-116.81		-27.46		147.66		17.51		-166.85		-7.37
CW0031583931D_IF_5.IMG		99.32524		0.047681		0.296181		512			2005-08-03T19:19:48.776633		408335.377		-18.55		-30.95		-108.36		17.32		-66.51		-9.57
CW0031517934E_IF_5.IMG		106.1369		0.043545		0.340692		512			2005-08-03T00:59:51.787714		115575.587		-96.50		-26.50		166.64		17.52		-146.98		-6.74
CW0031539774E_IF_5.IMG		102.0122		0.049172		0.333495		512			2005-08-03T07:03:51.786018		215849.674		168.30		-29.36		75.63		17.46		119.26		-8.58
CW0031593771D_IF_5.IMG		98.99147		0.054373		0.334176		512			2005-08-03T22:03:48.776769		450399.618		-59.92		-31.12		-149.37		17.29		-107.73		-9.68
CW0031529934E_IF_5.IMG		103.3063		0.046647		0.330519		512			2005-08-03T04:19:51.789881		171432.883		-149.36		-28.50		116.64		17.49		161.12		-8.04
CW0031563054E_IF_5.IMG		100.2671		0.043773		0.280285		512			2005-08-03T13:31:51.783342		318288.907		69.44		-30.45		-21.37		17.39		21.09		-9.25
CW0031535688C_IF_5.IMG		102.4516		0.062547		0.430506		512			2005-08-03T05:55:45.783961		197516.772		-174.18		-29.06		92.66		17.47		136.60		-8.39
CW0031565931D_IF_5.IMG		100.1170		0.049666		0.316472		512			2005-08-03T14:19:48.775382		330777.047		57.29		-30.53		-33.36		17.38		9.00		-9.30
CW0031575771D_IF_5.IMG		99.64792		0.048780		0.306160		512			2005-08-03T17:03:48.781519		373286.478		15.80		-30.79		-74.36		17.35		-32.30		-9.46
CW0031477638D_IF_5.IMG		51.09946		0.115212		0.247796		1024		2005-08-02T13:48:15.729121		109314.451		-53.85		-25.60		-25.45		17.64		-39.25		-4.10
CW0031566408C_IF_5.IMG		100.0977		0.058006		0.369387		512			2005-08-03T14:27:45.776389		332844.76		55.28		-30.55		-35.35		17.38		7.00		-9.31
CW0031524171D_IF_5.IMG		104.4067		0.047503		0.349610		512			2005-08-03T02:43:48.786801		144907.778		-124.23		-27.74		140.65		17.50		-174.13		-7.55
CW0031550811D_IF_5.IMG		101.0212		0.051166		0.335799		512			2005-08-03T10:07:48.801172		264772.306		121.28		-29.99		29.64		17.42		72.62		-8.96
CW0031561848C_IF_5.IMG		100.3370		0.055496		0.356158		512			2005-08-03T13:11:45.791325		313045.103		74.54		-30.41		-16.35		17.39		26.16		-9.23
CW0031562331D_IF_5.IMG		100.3125		0.046777		0.299959		512			2005-08-03T13:19:48.781332		315145.874		72.50		-30.42		-18.36		17.39		24.13		-9.23
CW0031573854E_IF_5.IMG		99.74530		0.045548		0.286768		512			2005-08-03T16:31:51.786493		365027.499		23.88		-30.74		-66.38		17.35		-24.26		-9.43
CW0031587294E_IF_5.IMG		99.20204		0.046316		0.286574		512			2005-08-03T20:15:51.783680		422734.419		-32.69		-31.02		-122.38		17.31		-80.60		-9.61
CW0031585614E_IF_5.IMG		99.26586		0.044375		0.275121		512			2005-08-03T19:47:51.786656		415544.453		-25.63		-30.99		-115.38		17.32		-73.57		-9.59
CW0031562811D_IF_5.IMG		100.2853		0.048438		0.310341		512			2005-08-03T13:27:48.776339		317232.738		70.47		-30.44		-20.36		17.39		22.11		-9.24
CW0031572651D_IF_5.IMG		99.80078		0.050232		0.316826		512			2005-08-03T16:11:48.781476		359839.328		28.95		-30.71		-61.36		17.36		-19.21		-9.41
CW0031556088C_IF_5.IMG		100.6598		0.057420		0.372402		512			2005-08-03T11:35:45.778245		287920.268		98.91		-30.21		7.65		17.41		50.39		-9.10
CW0031568088C_IF_5.IMG		100.0081		0.058412		0.370895		512			2005-08-03T14:55:45.778412		340121.2		48.19		-30.59		-42.35		17.37		-0.06		-9.34
CW0031554408C_IF_5.IMG		100.7703		0.057897		0.376855		512			2005-08-03T11:07:45.774222		280565.28		106.03		-30.14		14.65		17.41		57.46		-9.06
CW0031517454E_IF_5.IMG		106.3190		0.043551		0.342978		512			2005-08-03T00:51:51.787707		113283.388		-94.34		-26.38		168.64		17.52		-144.87		-6.66
CW0031583451D_IF_5.IMG		99.33245		0.046346		0.287956		512			2005-08-03T19:11:48.781626		406278.154		-16.53		-30.94		-106.36		17.32		-64.50		-9.56
CW0031529454E_IF_5.IMG		103.3885		0.046307		0.329033		512			2005-08-03T04:11:51.789874		169240.502		-147.28		-28.45		118.64		17.49		163.18		-8.01
CW0031519128C_IF_5.IMG		105.7475		0.056479		0.435780		512			2005-08-03T01:19:45.784730		121253.328		-101.87		-26.79		161.66		17.52		-152.22		-6.93
CW0031543608C_IF_5.IMG		101.6332		0.060679		0.406371		512			2005-08-03T08:07:45.782071		232933.583		151.93		-29.61		59.66		17.44		103.03		-8.73
CW0031573374E_IF_5.IMG		99.76390		0.045619		0.287390		512			2005-08-03T16:23:51.786486		362957.908		25.90		-30.73		-64.38		17.35		-22.25		-9.43
CW0031478009E_IF_5.IMG		51.12924		0.101743		0.218919		512			2005-08-02T13:54:26.812127		107530.182		-55.54		-25.49		-27.00		17.64		-40.88		-4.05
CW0031565451D_IF_5.IMG		100.1418		0.049233		0.313969		512			2005-08-03T14:11:48.771376		328695.536		59.32		-30.52		-31.36		17.38		11.02		-9.30
CW0031578414E_IF_5.IMG		99.53397		0.041205		0.257670		512			2005-08-03T17:47:51.781556		384657.021		4.67		-30.84		-85.38		17.34		-43.39		-9.50
CW0031548168C_IF_5.IMG		101.2377		0.061788		0.408411		512			2005-08-03T09:23:45.780135		253124.963		132.51		-29.86		40.66		17.43		83.76		-8.89
CW0031544094E_IF_5.IMG		101.5869		0.047252		0.315958		512			2005-08-03T08:15:51.786078		235091.822		149.85		-29.64		57.63		17.44		100.97		-8.75
CW0031550331D_IF_5.IMG		101.0513		0.052163		0.342677		512			2005-08-03T09:59:48.776165		262659.783		123.32		-29.96		31.64		17.42		74.64		-8.95
CW0031590168C_IF_5.IMG		99.10600		0.062654		0.386478		512			2005-08-03T21:03:45.777719		435020.535		-44.77		-31.07		-134.35		17.30		-92.64		-9.64
CW0031579131D_IF_5.IMG		99.50427		0.046520		0.290631		512			2005-08-03T17:59:48.775566		387738.512		1.65		-30.86		-88.36		17.34		-46.39		-9.51
CW0031521291D_IF_5.IMG		105.1126		0.047251		0.356462		512			2005-08-03T01:55:48.786760		131458.861		-111.51		-27.24		152.65		17.51		-161.65		-7.23
CW0031561368C_IF_5.IMG		100.3635		0.056165		0.360757		512			2005-08-03T13:03:45.782319		310956.46		76.57		-30.39		-14.35		17.39		28.17		-9.22
CW0031478003H_IF_5.IMG		51.12749		0.055069		0.118488		512			2005-08-02T13:54:20.768127		107559.171		-55.51		-25.49		-26.97		17.64		-40.85		-4.05
CW0031516731D_IF_5.IMG		106.5944		0.047892		0.380935		512			2005-08-03T00:39:48.786697		109819.637		-91.06		-26.18		171.65		17.53		-141.68		-6.53
CW0031582734E_IF_5.IMG		99.36981		0.041444		0.257808		512			2005-08-03T18:59:51.781616		403204.172		-13.51		-30.93		-103.38		17.33		-61.50		-9.55
CW0031570491D_IF_5.IMG		99.89105		0.051271		0.324325		512			2005-08-03T15:35:48.781446		350513.273		38.06		-30.66		-52.36		17.36		-10.15		-9.38
CW0031528731D_IF_5.IMG		103.5069		0.050448		0.359912		512			2005-08-03T03:59:48.784864		165932.878		-144.14		-28.36		121.65		17.49		166.27		-7.95
CW0031564734E_IF_5.IMG		100.1780		0.045435		0.290088		512			2005-08-03T13:59:51.782366		325584.824		62.35		-30.50		-28.37		17.38		14.03		-9.28
CW0031578888C_IF_5.IMG		99.51518		0.055551		0.347175		512			2005-08-03T17:55:45.774563		386694.297		2.68		-30.85		-87.35		17.34		-45.37		-9.50
CW0031594011D_IF_5.IMG		98.98446		0.054233		0.333241		512			2005-08-03T22:07:48.776773		451423.148		-60.92		-31.13		-150.37		17.29		-108.74		-9.68
CW0031527768C_IF_5.IMG		103.6749		0.059293		0.425462		512			2005-08-03T03:43:45.784851		161516.962		-139.95		-28.25		125.66		17.49		170.40		-7.88
CW0031517214E_IF_5.IMG		106.4019		0.043480		0.343441		512			2005-08-03T00:47:51.787704		112135.105		-93.25		-26.32		169.64		17.52		-143.81		-6.62
CW0031583211D_IF_5.IMG		99.35028		0.046746		0.290609		512			2005-08-03T19:07:48.781623		405249.339		-15.52		-30.94		-105.36		17.32		-63.49		-9.56
CW0031529214E_IF_5.IMG		103.4267		0.046060		0.327706		512			2005-08-03T04:07:51.788871		168143.257		-146.24		-28.42		119.64		17.49		164.21		-7.99
CW0031565211D_IF_5.IMG		100.1585		0.049842		0.318023		512			2005-08-03T14:07:48.771372		327654.485		60.33		-30.51		-30.36		17.38		12.02		-9.29
CW0031559691D_IF_5.IMG		100.4451		0.047849		0.308160		512			2005-08-03T12:35:48.781295		303652.277		83.66		-30.34		-7.36		17.40		35.23		-9.18
CW0031554894E_IF_5.IMG		100.7353		0.044963		0.292333		512			2005-08-03T11:15:51.779228		282694.315		103.97		-30.16		12.63		17.41		55.41		-9.07
CW0031558968C_IF_5.IMG		100.4973		0.055456		0.357761		512			2005-08-03T12:23:45.781285		300499.774		86.72		-30.31		-4.35		17.40		38.27		-9.16
CW0031576728C_IF_5.IMG		99.60722		0.056649		0.355083		512			2005-08-03T17:19:45.778533		377405.747		11.77		-30.81		-78.35		17.34		-36.31		-9.47
CW0031546254E_IF_5.IMG		101.3913		0.047077		0.312754		512			2005-08-03T08:51:51.786108		244665.507		140.65		-29.76		48.63		17.44		91.85		-8.83
CW0031534251D_IF_5.IMG		102.6573		0.052761		0.365680		512			2005-08-03T05:31:48.780941		191034.235		-168.00		-28.93		98.65		17.47		142.71		-8.31
CW0031550571D_IF_5.IMG		101.0422		0.051527		0.338396		512			2005-08-03T10:03:48.776168		263716.169		122.30		-29.97		30.64		17.42		73.63		-8.96
CW0031518891D_IF_5.IMG		105.8278		0.047679		0.368938		512			2005-08-03T01:15:48.784727		120128.979		-100.81		-26.73		162.65		17.52		-151.18		-6.90
CW0031587528C_IF_5.IMG		99.20288		0.060002		0.371263		512			2005-08-03T20:19:45.780683		423735.39		-33.67		-31.02		-123.35		17.31		-81.58		-9.61
CW0031551054E_IF_5.IMG		101.0082		0.046769		0.306811		512			2005-08-03T10:11:51.781175		265841.237		120.25		-30.00		28.63		17.42		71.59		-8.97
CW0031553454E_IF_5.IMG		100.8320		0.045130		0.294347		512			2005-08-03T10:51:51.781208		276382.855		110.07		-30.10		18.63		17.42		61.48		-9.03
CW0031537374E_IF_5.IMG		102.2659		0.049748		0.340278		512			2005-08-03T06:23:51.787984		205098.558		178.58		-29.19		85.63		17.46		129.44		-8.47
CW0031477648F_IF_5.IMG		51.10083		0.156091		0.335725		1024		2005-08-02T13:48:25.552121		109266.838		-53.90		-25.60		-25.50		17.64		-39.30		-4.10
CW0031585128C_IF_5.IMG		99.27220		0.056874		0.352690		512			2005-08-03T19:39:45.780650		413463.332		-23.58		-30.98		-113.35		17.32		-71.53		-9.58
CW0031526811D_IF_5.IMG		103.8429		0.049070		0.354154		512			2005-08-03T03:27:48.784837		157116.307		-135.78		-28.12		129.65		17.50		174.51		-7.80
CW0031592328C_IF_5.IMG		99.03524		0.064898		0.399419		512			2005-08-03T21:39:45.777749		444243.338		-53.85		-31.10		-143.35		17.30		-101.69		-9.66
CW0031536651D_IF_5.IMG		102.3481		0.053762		0.368751		512			2005-08-03T06:11:48.780974		201850.353		-178.32		-29.13		88.65		17.47		132.51		-8.44
CW0031574328C_IF_5.IMG		99.71705		0.058442		0.367616		512			2005-08-03T16:39:45.783499		367070.573		21.88		-30.75		-68.35		17.35		-26.25		-9.44
CW0031567611D_IF_5.IMG		100.0311		0.051026		0.324234		512			2005-08-03T14:47:48.776406		338056.156		50.20		-30.58		-40.36		17.37		1.94		-9.33
CW0031549851D_IF_5.IMG		101.0955		0.051947		0.341759		512			2005-08-03T09:51:48.776158		260546.086		125.36		-29.94		33.64		17.43		76.67		-8.94
CW0031525368C_IF_5.IMG		104.1288		0.057402		0.418402		512			2005-08-03T03:03:45.783817		150456.307		-129.48		-27.92		135.66		17.50		-179.29		-7.67
CW0031591851D_IF_5.IMG		99.05137		0.055856		0.343946		512			2005-08-03T21:31:48.776743		442207.425		-51.85		-31.09		-141.37		17.30		-99.69		-9.65
CW0031541448C_IF_5.IMG		101.8456		0.061982		0.418037		512			2005-08-03T07:31:45.782041		223321.894		161.15		-29.48		68.66		17.45		112.17		-8.65
CW0031580334E_IF_5.IMG		99.45944		0.040785		0.254438		512			2005-08-03T18:19:51.773583		392905.827		-3.41		-30.88		-93.38		17.33		-51.44		-9.52
CW0031539048C_IF_5.IMG		102.0797		0.063327		0.430463		512			2005-08-03T06:51:45.783008		212602.359		171.41		-29.31		78.66		17.46		122.34		-8.55
CW0031553214E_IF_5.IMG		100.8488		0.045261		0.295363		512			2005-08-03T10:47:51.781205		275329.981		111.09		-30.09		19.63		17.42		62.49		-9.03
CW0031563768C_IF_5.IMG		100.2316		0.057080		0.365070		512			2005-08-03T13:43:45.778352		321390.907		66.43		-30.47		-24.35		17.38		18.09		-9.26
CW0031523691D_IF_5.IMG		104.5196		0.047279		0.349332		512			2005-08-03T02:35:48.786794		142676.335		-122.12		-27.66		142.65		17.50		-172.05		-7.51
CW0031589694E_IF_5.IMG		99.12177		0.048768		0.300973		512			2005-08-03T20:55:51.781713		432995.403		-42.78		-31.06		-132.38		17.30		-90.66		-9.63
CW0031545531D_IF_5.IMG		101.4530		0.052165		0.347266		512			2005-08-03T08:39:48.795098		241464.281		143.73		-29.72		51.64		17.44		94.90		-8.80
CW0031592568C_IF_5.IMG		99.02631		0.064923		0.399458		512			2005-08-03T21:43:45.778753		445267.531		-54.86		-31.10		-144.35		17.30		-102.70		-9.66
CW0031552731D_IF_5.IMG		100.8811		0.050492		0.329849		512			2005-08-03T10:39:48.776198		273210.209		113.14		-30.07		21.64		17.42		64.52		-9.02
CW0031534491D_IF_5.IMG		102.6183		0.052970		0.366648		512			2005-08-03T05:35:48.780944		192118.279		-169.04		-28.95		97.65		17.47		141.69		-8.32
CW0031546494E_IF_5.IMG		101.3731		0.047598		0.316025		512			2005-08-03T08:55:51.786111		245727.452		139.63		-29.77		47.63		17.44		90.83		-8.83
CW0031574568C_IF_5.IMG		99.70764		0.058419		0.367364		512			2005-08-03T16:43:45.780503		368104.797		20.87		-30.76		-69.35		17.35		-27.25		-9.44
CW0031541208C_IF_5.IMG		101.8600		0.062404		0.421088		512			2005-08-03T07:27:45.779038		222251.88		162.17		-29.46		69.66		17.45		113.18		-8.64
CW0031581051D_IF_5.IMG		99.43052		0.046401		0.289203		512			2005-08-03T18:31:48.766593		395983.888		-6.43		-30.90		-96.36		17.33		-54.44		-9.53
CW0031584891D_IF_5.IMG		99.29244		0.048495		0.300923		512			2005-08-03T19:35:48.781646		412448.282		-22.58		-30.97		-112.37		17.32		-70.54		-9.58
CW0031522968C_IF_5.IMG		104.6975		0.056700		0.421553		512			2005-08-03T02:23:45.784784		139307.896		-118.93		-27.54		145.66		17.51		-168.93		-7.43
CW0031570251D_IF_5.IMG		99.90531		0.051452		0.325617		512			2005-08-03T15:31:48.781442		349476.176		39.07		-30.65		-51.36		17.36		-9.14		-9.38
CW0031580574E_IF_5.IMG		99.44844		0.040896		0.255038		512			2005-08-03T18:23:51.775586		393936.289		-4.42		-30.89		-94.38		17.33		-52.44		-9.52
CW0031542648C_IF_5.IMG		101.7226		0.061704		0.414462		512			2005-08-03T07:51:45.782058		228665.732		156.02		-29.55		63.66		17.45		107.09		-8.70
CW0031580091D_IF_5.IMG		99.46076		0.046093		0.287561		512			2005-08-03T18:15:48.766579		391862.329		-2.39		-30.88		-92.36		17.33		-50.42		-9.52
CW0031518168C_IF_5.IMG		106.0730		0.056336		0.439760		512			2005-08-03T01:03:45.784717		116690.966		-97.56		-26.56		165.66		17.52		-148.01		-6.78
CW0031531368C_IF_5.IMG		103.0818		0.060700		0.426811		512			2005-08-03T04:43:45.785901		177966.482		-155.57		-28.66		110.66		17.48		155.00		-8.14
CW0031585851D_IF_5.IMG		99.25479		0.049994		0.309852		512			2005-08-03T19:51:48.783660		416559.118		-26.62		-30.99		-116.37		17.32		-74.56		-9.59
CW0031573611D_IF_5.IMG		99.74256		0.050151		0.315726		512			2005-08-03T16:27:48.781489		363979.839		24.90		-30.74		-65.36		17.35		-23.24		-9.43
CW0031538088C_IF_5.IMG		102.1914		0.063328		0.432089		512			2005-08-03T06:35:45.783994		208301.929		175.52		-29.24		82.66		17.46		126.41		-8.51
CW0031532811D_IF_5.IMG		102.8620		0.052248		0.364642		512			2005-08-03T05:07:48.786921		184517.981		-161.80		-28.80		104.65		17.48		148.84		-8.23
CW0031586328C_IF_5.IMG		99.23502		0.059906		0.371051		512			2005-08-03T19:59:45.780666		418600.927		-28.63		-31.00		-118.35		17.31		-76.56		-9.59
CW0031578171D_IF_5.IMG		99.54598		0.047081		0.294530		512			2005-08-03T17:43:48.779553		383612.361		5.69		-30.84		-84.36		17.34		-42.37		-9.49
CW0031535451D_IF_5.IMG		102.4932		0.052966		0.365076		512			2005-08-03T05:51:48.780958		196448.956		-173.16		-29.03		93.65		17.47		137.61		-8.38
CW0031591128C_IF_5.IMG		99.07814		0.064786		0.399273		512			2005-08-03T21:19:45.776733		439120.697		-48.81		-31.08		-138.35		17.30		-96.67		-9.65
CW0031547454E_IF_5.IMG		101.2930		0.047615		0.315306		512			2005-08-03T09:11:51.786125		249971.774		135.55		-29.82		43.63		17.43		86.78		-8.86
CW0031549128C_IF_5.IMG		101.1528		0.061762		0.407100		512			2005-08-03T09:39:45.778148		257359.975		128.43		-29.91		36.66		17.43		79.71		-8.91
CW0031548891D_IF_5.IMG		101.1738		0.052564		0.346710		512			2005-08-03T09:35:48.810145		256315.007		129.44		-29.89		37.64		17.43		80.71		-8.91
CW0031564251D_IF_5.IMG		100.2043		0.049467		0.316100		512			2005-08-03T13:51:48.776359		323488.274		64.39		-30.48		-26.36		17.38		16.06		-9.27
CW0031528254E_IF_5.IMG		103.5833		0.045434		0.324992		512			2005-08-03T03:51:51.787857		163747.069		-142.07		-28.31		123.64		17.49		168.32		-7.92
CW0031540488C_IF_5.IMG		101.9397		0.062602		0.423546		512			2005-08-03T07:15:45.783028		219039.321		165.25		-29.41		72.66		17.45		116.23		-8.61
CW0031516254E_IF_5.IMG		106.7827		0.043681		0.349821		512			2005-08-03T00:31:51.789690		107526.793		-88.89		-26.05		173.64		17.53		-139.57		-6.44
CW0031582251D_IF_5.IMG		99.38770		0.046283		0.288072		512			2005-08-03T18:51:48.776610		401132.727		-11.48		-30.92		-101.36		17.33		-59.47		-9.55
CW0031590891D_IF_5.IMG		99.08769		0.055331		0.341105		512			2005-08-03T21:15:48.776729		438108.64		-47.81		-31.08		-137.37		17.30		-95.67		-9.65
CW0031534734E_IF_5.IMG		102.5809		0.048577		0.335817		512			2005-08-03T05:39:51.787948		193215.323		-170.08		-28.97		96.63		17.47		140.66		-8.34
CW0031552494E_IF_5.IMG		100.8987		0.046116		0.301441		512			2005-08-03T10:35:51.781195		272169.668		114.14		-30.06		22.63		17.42		65.52		-9.01
CW0031546731D_IF_5.IMG		101.3564		0.052910		0.351102		512			2005-08-03T08:59:48.781115		246775.769		138.62		-29.78		46.64		17.43		89.83		-8.84
CW0031588014E_IF_5.IMG		99.18427		0.047018		0.290754		512			2005-08-03T20:27:51.783690		425813.98		-35.72		-31.03		-125.38		17.31		-83.62		-9.61
CW0031522011D_IF_5.IMG		104.9398		0.047472		0.355961		512			2005-08-03T02:07:48.784770		134835.119		-114.70		-27.37		149.65		17.51		-164.78		-7.32
CW0031586568C_IF_5.IMG		99.22679		0.060317		0.373499		512			2005-08-03T20:03:45.780670		419628.068		-29.64		-31.00		-119.35		17.31		-77.56		-9.60
CW0031551531D_IF_5.IMG		100.9603		0.050639		0.331675		512			2005-08-03T10:19:48.776182		267938.691		118.23		-30.02		26.64		17.42		69.58		-8.98
CW0031535211D_IF_5.IMG		102.5203		0.053188		0.366938		512			2005-08-03T05:47:48.780954		195367.1		-172.13		-29.01		94.65		17.47		138.63		-8.36
CW0031559928C_IF_5.IMG		100.4366		0.056131		0.361400		512			2005-08-03T12:39:45.784299		304685.215		82.66		-30.34		-8.35		17.40		34.23		-9.19
CW0031547214E_IF_5.IMG		101.3227		0.046971		0.311345		512			2005-08-03T09:07:51.786121		248911.206		136.57		-29.81		44.63		17.43		87.79		-8.86
CW0031555854E_IF_5.IMG		100.6738		0.045054		0.292338		512			2005-08-03T11:31:51.778242		286896.595		99.90		-30.20		8.63		17.41		51.37		-9.10
CW0031537611D_IF_5.IMG		102.2388		0.053991		0.368969		512			2005-08-03T06:27:48.786988		206162.338		177.56		-29.21		84.65		17.46		128.43		-8.48
CW0031519851D_IF_5.IMG		105.5216		0.047773		0.365654		512			2005-08-03T01:31:48.798740		124675.613		-105.11		-26.95		158.65		17.52		-155.38		-7.04
CW0031584168C_IF_5.IMG		99.31501		0.057303		0.355834		512			2005-08-03T19:23:45.782636		409350.954		-19.54		-30.96		-109.35		17.32		-67.51		-9.57
CW0031544331D_IF_5.IMG		101.5681		0.052206		0.348872		512			2005-08-03T08:19:48.781081		236143.716		148.84		-29.65		56.64		17.44		99.97		-8.76
CW0031550094E_IF_5.IMG		101.0702		0.046570		0.306127		512			2005-08-03T09:55:51.781162		261616.311		124.33		-29.95		32.63		17.42		75.64		-8.94
CW0031571451D_IF_5.IMG		99.84587		0.051311		0.324104		512			2005-08-03T15:51:48.781459		354659.908		34.01		-30.68		-56.36		17.36		-14.18		-9.40
CW0031567374E_IF_5.IMG		100.0394		0.047242		0.300274		512			2005-08-03T14:43:51.781402		337029.863		51.20		-30.58		-39.37		17.37		2.94		-9.33
CW0031579848C_IF_5.IMG		99.47827		0.055786		0.348230		512			2005-08-03T18:11:45.772576		390818.712		-1.37		-30.87		-91.35		17.33		-49.40		-9.52
CW0031566651D_IF_5.IMG		100.0775		0.050492		0.321326		512			2005-08-03T14:31:48.771392		333897.815		54.26		-30.55		-36.36		17.37		5.98		-9.32
CW0031545054E_IF_5.IMG		101.5061		0.047056		0.313807		512			2005-08-03T08:31:51.786091		239350.449		145.76		-29.69		53.63		17.44		96.92		-8.78
CW0031575528C_IF_5.IMG		99.66796		0.057734		0.362592		512			2005-08-03T16:59:45.781516		372240.125		16.83		-30.78		-73.35		17.35		-31.28		-9.46
CW0031521774E_IF_5.IMG		104.9981		0.042714		0.320938		512			2005-08-03T02:03:51.787767		133724.858		-113.65		-27.33		150.64		17.51		-163.75		-7.29
CW0031593528C_IF_5.IMG		99.00177		0.065821		0.404670		512			2005-08-03T21:59:45.776766		449363.183		-58.90		-31.12		-148.35		17.29		-106.72		-9.67
CW0031544571D_IF_5.IMG		101.5421		0.051846		0.346163		512			2005-08-03T08:23:48.781085		237208.562		147.82		-29.67		55.64		17.44		98.96		-8.77
CW0031594968C_IF_5.IMG		98.95760		0.065507		0.402175		512			2005-08-03T22:23:45.779786		455503.406		-64.94		-31.14		-154.36		17.29		-112.75		-9.69
CW0031552254E_IF_5.IMG		100.9155		0.046216		0.302259		512			2005-08-03T10:31:51.780192		271115.657		115.16		-30.05		23.63		17.42		66.53		-9.00
CW0031581534E_IF_5.IMG		99.41184		0.041016		0.255487		512			2005-08-03T18:39:51.776600		398056.723		-8.46		-30.91		-98.38		17.33		-56.47		-9.54
CW0031571211D_IF_5.IMG		99.86403		0.050179		0.317139		512			2005-08-03T15:47:48.781456		353623.511		35.02		-30.68		-55.36		17.36		-13.17		-9.39
CW0031533768C_IF_5.IMG		102.7235		0.061807		0.429339		512			2005-08-03T05:23:45.788934		188850.907		-165.92		-28.89		100.66		17.47		144.77		-8.28
CW0031523928C_IF_5.IMG		104.4562		0.057126		0.421155		512			2005-08-03T02:39:45.784797		143778.581		-123.16		-27.70		141.66		17.50		-173.08		-7.53
CW0031569048C_IF_5.IMG		99.95941		0.058967		0.373826		512			2005-08-03T15:11:45.781426		344275.032		44.14		-30.62		-46.35		17.37		-4.09		-9.36
CW0031557048C_IF_5.IMG		100.6094		0.057729		0.373787		512			2005-08-03T11:51:45.777258		292117.404		94.84		-30.24		3.65		17.40		46.35		-9.12
CW0031528494E_IF_5.IMG		103.5408		0.045647		0.326039		512			2005-08-03T03:55:51.788861		164847.218		-143.11		-28.33		122.64		17.49		167.29		-7.93
CW0031570734E_IF_5.IMG		99.88081		0.046469		0.293847		512			2005-08-03T15:39:51.786449		351563.165		37.03		-30.66		-53.38		17.36		-11.17		-9.38
CW0031540248C_IF_5.IMG		101.9643		0.062924		0.426078		512			2005-08-03T07:11:45.782024		217967.6		166.27		-29.40		73.66		17.45		117.25		-8.60
CW0031516494E_IF_5.IMG		106.6689		0.043958		0.350590		512			2005-08-03T00:35:51.788694		108681.204		-89.98		-26.12		172.64		17.53		-140.63		-6.49
CW0031582491D_IF_5.IMG		99.37097		0.047053		0.292711		512			2005-08-03T18:55:48.776613		402162.079		-12.49		-30.93		-102.36		17.33		-60.48		-9.55
CW0031564491D_IF_5.IMG		100.1878		0.049616		0.316883		512			2005-08-03T13:55:48.776362		324530.135		63.37		-30.49		-27.36		17.38		15.05		-9.28
CW0031558011D_IF_5.IMG		100.5504		0.048229		0.311679		512			2005-08-03T12:07:48.781272		296323.641		90.77		-30.28		-0.36		17.40		42.29		-9.14
CW0031584651D_IF_5.IMG		99.29152		0.048104		0.298487		512			2005-08-03T19:31:48.776643		411420.243		-21.58		-30.97		-111.37		17.32		-69.53		-9.58
CW0031520328C_IF_5.IMG		105.3762		0.056580		0.430838		512			2005-08-03T01:39:45.784747		126927.251		-107.23		-27.05		156.66		17.51		-157.46		-7.11
CW0031585374E_IF_5.IMG		99.27266		0.044063		0.273249		512			2005-08-03T19:43:51.785653		414516.808		-24.62		-30.98		-114.38		17.32		-72.56		-9.58
CW0031543848C_IF_5.IMG		101.6144		0.060764		0.406685		512			2005-08-03T08:11:45.782075		233999.572		150.90		-29.62		58.66		17.44		102.01		-8.74
CW0031551288C_IF_5.IMG		100.9848		0.059920		0.392781		512			2005-08-03T10:15:45.777178		266870.32		119.26		-30.01		27.66		17.42		70.61		-8.98
CW0031537128C_IF_5.IMG		102.2927		0.062786		0.429848		512			2005-08-03T06:19:45.782981		203993.861		179.63		-29.17		86.66		17.46		130.48		-8.46
CW0031524411D_IF_5.IMG		104.3521		0.047768		0.350896		512			2005-08-03T02:47:48.786804		146022.085		-125.28		-27.78		139.65		17.50		-175.16		-7.58
CW0031526091D_IF_5.IMG		103.9872		0.048556		0.352194		512			2005-08-03T03:15:48.784827		153797.031		-132.64		-28.02		132.65		17.50		177.60		-7.74
CW0031532334E_IF_5.IMG		102.9322		0.047799		0.334391		512			2005-08-03T04:59:51.787914		182354.782		-159.74		-28.75		106.63		17.48		150.88		-8.20
CW0031566168C_IF_5.IMG		100.1068		0.057366		0.365417		512			2005-08-03T14:23:45.775386		331804.497		56.29		-30.54		-34.35		17.38		8.00		-9.31
CW0031525134E_IF_5.IMG		104.1851		0.043250		0.315863		512			2005-08-03T02:59:51.787814		149373.4		-128.45		-27.89		136.64		17.50		-178.28		-7.65
CW0031520568C_IF_5.IMG		105.3162		0.056648		0.430439		512			2005-08-03T01:43:45.784750		128058.374		-108.30		-27.10		155.66		17.51		-158.51		-7.14
CW0031564974E_IF_5.IMG		100.1706		0.045920		0.293112		512			2005-08-03T14:03:51.780369		326626.271		61.33		-30.51		-29.37		17.38		13.02		-9.29
CW0031582974E_IF_5.IMG		99.35172		0.041142		0.255782		512			2005-08-03T19:03:51.783620		404233.257		-14.52		-30.94		-104.38		17.32		-62.50		-9.56
CW0031516971D_IF_5.IMG		106.5077		0.047944		0.380158		512			2005-08-03T00:43:48.784700		110970.943		-92.15		-26.25		170.65		17.52		-142.74		-6.58
CW0031528971D_IF_5.IMG		103.4677		0.050834		0.362178		512			2005-08-03T04:03:48.786867		167031.568		-145.18		-28.39		120.65		17.49		165.24		-7.97
CW0031577691D_IF_5.IMG		99.56311		0.047248		0.295735		512			2005-08-03T17:35:48.776546		381548.388		7.72		-30.83		-82.36		17.34		-40.35		-9.49
CW0031563534E_IF_5.IMG		100.2413		0.044347		0.283720		512			2005-08-03T13:39:51.783349		320374.498		67.42		-30.46		-23.37		17.38		19.07		-9.26
CW0031536891D_IF_5.IMG		102.3191		0.053948		0.369671		512			2005-08-03T06:15:48.780978		202929.092		-179.35		-29.15		87.65		17.47		131.49		-8.45
CW0031576968C_IF_5.IMG		99.60056		0.056731		0.355519		512			2005-08-03T17:23:45.778536		378438.41		10.76		-30.81		-79.35		17.34		-37.32		-9.48
CW0031558728C_IF_5.IMG		100.5070		0.056411		0.364040		512			2005-08-03T12:19:45.784282		299452.833		87.73		-30.30		-3.35		17.40		39.28		-9.16
CW0031532574E_IF_5.IMG		102.8978		0.047693		0.333257		512			2005-08-03T05:03:51.787918		183443.484		-160.78		-28.78		105.63		17.48		149.85		-8.21
CW0031517688C_IF_5.IMG		106.2524		0.056334		0.442593		512			2005-08-03T00:55:45.784710		114401.547		-95.40		-26.44		167.66		17.52		-145.90		-6.70
CW0031529688C_IF_5.IMG		103.3482		0.060239		0.427438		512			2005-08-03T04:15:45.784877		170309.624		-148.29		-28.48		117.66		17.49		162.18		-8.02
CW0031535934E_IF_5.IMG		102.4359		0.048607		0.334379		512			2005-08-03T05:59:51.787964		198624.597		-175.24		-29.08		91.63		17.47		135.55		-8.40
CW0031557771D_IF_5.IMG		100.5695		0.048734		0.315135		512			2005-08-03T12:03:48.776269		295275.72		91.78		-30.27		0.64		17.40		43.30		-9.14
CW0031569771D_IF_5.IMG		99.92595		0.051589		0.326704		512			2005-08-03T15:23:48.781436		347401.448		41.09		-30.64		-49.36		17.36		-7.12		-9.37
CW0031547931D_IF_5.IMG		101.2564		0.052611		0.347967		512			2005-08-03T09:19:48.781131		252078.641		133.52		-29.85		41.64		17.43		84.76		-8.88
CW0031533051D_IF_5.IMG		102.8263		0.052243		0.364171		512			2005-08-03T05:11:48.786924		185605.486		-162.83		-28.82		103.65		17.48		147.82		-8.24
CW0031555371D_IF_5.IMG		100.7103		0.049611		0.322287		512			2005-08-03T11:23:48.775235		284782.841		101.95		-30.18		10.64		17.41		53.40		-9.08
CW0031519374E_IF_5.IMG		105.6705		0.043386		0.333837		512			2005-08-03T01:23:51.787734		122419.044		-102.97		-26.84		160.64		17.52		-153.30		-6.97
CW0031573128C_IF_5.IMG		99.77226		0.057476		0.362185		512			2005-08-03T16:19:45.782482		361896.979		26.94		-30.72		-63.35		17.35		-21.21		-9.42
CW0031530174E_IF_5.IMG		103.2702		0.046412		0.328448		512			2005-08-03T04:23:51.788884		172528.036		-150.40		-28.53		115.64		17.49		160.10		-8.06
CW0031554654E_IF_5.IMG		100.7532		0.044877		0.291946		512			2005-08-03T11:11:51.779225		281643.083		104.98		-30.15		13.63		17.41		56.42		-9.06
CW0031544814E_IF_5.IMG		101.5149		0.047297		0.315504		512			2005-08-03T08:27:51.786088		238286.35		146.79		-29.68		54.63		17.44		97.93		-8.78
CW0031518651D_IF_5.IMG		105.9091		0.047866		0.371459		512			2005-08-03T01:11:48.786724		118989.092		-99.73		-26.68		163.65		17.52		-150.13		-6.86
CW0031542171D_IF_5.IMG		101.7689		0.052510		0.353253		512			2005-08-03T07:43:48.781051		226542.776		158.06		-29.52		65.64		17.45		109.11		-8.68
CW0031539294E_IF_5.IMG		102.0543		0.049446		0.335823		512			2005-08-03T06:55:51.788011		213703.162		170.35		-29.33		77.63		17.46		121.29		-8.56
CW0031561134E_IF_5.IMG		100.3688		0.043593		0.280056		512			2005-08-03T12:59:51.788315		309937.948		77.56		-30.39		-13.37		17.39		29.16		-9.21
CW0031593291D_IF_5.IMG		99.00991		0.056208		0.345653		512			2005-08-03T21:55:48.776763		448352.232		-57.90		-31.11		-147.37		17.29		-105.72		-9.67
CW0031591611D_IF_5.IMG		99.06150		0.055712		0.343166		512			2005-08-03T21:27:48.776739		441182.899		-50.84		-31.09		-140.37		17.30		-98.69		-9.65
CW0031549611D_IF_5.IMG		101.1135		0.051910		0.341714		512			2005-08-03T09:47:48.776155		259488.772		126.38		-29.93		34.64		17.43		77.68		-8.93
CW0031567851D_IF_5.IMG		100.0164		0.050624		0.321530		512			2005-08-03T14:51:48.776409		339095.262		49.19		-30.59		-41.36		17.37		0.94		-9.34
CW0031589448C_IF_5.IMG		99.13426		0.062785		0.387634		512			2005-08-03T20:51:45.777709		431944.192		-41.75		-31.05		-131.35		17.31		-89.63		-9.63
CW0031575291D_IF_5.IMG		99.67893		0.049364		0.310132		512			2005-08-03T16:55:48.781513		371219.452		17.82		-30.77		-72.36		17.35		-30.29		-9.45
CW0031560411D_IF_5.IMG		100.4112		0.046995		0.302332		512			2005-08-03T12:47:48.787305		306789.614		80.61		-30.36		-10.36		17.39		32.20		-9.20
CW0031562091D_IF_5.IMG		100.3199		0.047896		0.307212		512			2005-08-03T13:15:48.783329		314102.116		73.51		-30.42		-17.36		17.39		25.14		-9.23
CW0031556808C_IF_5.IMG		100.6163		0.057226		0.370617		512			2005-08-03T11:47:45.778255		291068.502		95.86		-30.23		4.65		17.40		47.35		-9.12
CW0031578648C_IF_5.IMG		99.52413		0.055469		0.346760		512			2005-08-03T17:51:45.776559		385662.833		3.69		-30.85		-86.35		17.34		-44.37		-9.50
CW0031568808C_IF_5.IMG		99.97042		0.058539		0.371246		512			2005-08-03T15:07:45.780422		343236.85		45.15		-30.61		-45.35		17.37		-3.08		-9.35
CW0031527534E_IF_5.IMG		103.7082		0.045227		0.324906		512			2005-08-03T03:39:51.789847		160442.103		-138.93		-28.22		126.64		17.49		171.40		-7.86
CW0031541694E_IF_5.IMG		101.8194		0.047690		0.321368		512			2005-08-03T07:35:51.783045		224418.22		160.09		-29.49		67.63		17.45		111.12		-8.66
CW0031477668J_IF_5.IMG		51.10712		0.090579		0.194838		1024		2005-08-02T13:48:45.597122		109170.644		-53.99		-25.59		-25.58		17.64		-39.38		-4.10
CW0031552971D_IF_5.IMG		100.8663		0.050530		0.329941		512			2005-08-03T10:43:48.776202		274263.65		112.12		-30.08		20.64		17.42		63.51		-9.02
CW0031553688C_IF_5.IMG		100.8233		0.059112		0.385432		512			2005-08-03T10:55:45.776212		277409.128		109.08		-30.11		17.65		17.41		60.49		-9.04
CW0031571934E_IF_5.IMG		99.82652		0.046243		0.291910		512			2005-08-03T15:59:51.786466		356745.147		31.97		-30.69		-58.38		17.36		-16.20		-9.40
CW0031587774E_IF_5.IMG		99.18334		0.046028		0.284621		512			2005-08-03T20:23:51.783686		424787.582		-34.71		-31.02		-124.38		17.31		-82.61		-9.61
CW0031589208C_IF_5.IMG		99.14105		0.062480		0.385832		512			2005-08-03T20:47:45.780706		430918.516		-40.74		-31.05		-130.35		17.31		-88.62		-9.63
CW0031572891D_IF_5.IMG		99.78253		0.049569		0.312463		512			2005-08-03T16:15:48.781479		360874.705		27.94		-30.72		-62.36		17.35		-20.22		-9.42
CW0031522728C_IF_5.IMG		104.7587		0.056700		0.422459		512			2005-08-03T02:19:45.784780		138187.74		-117.87		-27.50		146.66		17.51		-167.89		-7.40
CW0031546008C_IF_5.IMG		101.4159		0.061738		0.410495		512			2005-08-03T08:47:45.781105		243576.637		141.70		-29.75		49.66		17.44		92.88		-8.82
CW0031536168C_IF_5.IMG		102.4105		0.062521		0.429734		512			2005-08-03T06:03:45.783968		199677.855		-176.24		-29.09		90.66		17.47		134.56		-8.41
CW0031562334E_IF_5.IMG		100.3098		0.043685		0.280111		512			2005-08-03T13:19:51.786332		315158.93		72.49		-30.42		-18.37		17.39		24.11		-9.23
CW0031573851D_IF_5.IMG		99.74443		0.049279		0.310249		512			2005-08-03T16:31:48.781493		365014.555		23.89		-30.74		-66.36		17.35		-24.25		-9.43
CW0031585611D_IF_5.IMG		99.26502		0.049566		0.307300		512			2005-08-03T19:47:48.781656		415531.597		-25.61		-30.99		-115.37		17.32		-73.55		-9.59
CW0031587291D_IF_5.IMG		99.20258		0.051614		0.319361		512			2005-08-03T20:15:48.781680		422721.581		-32.68		-31.02		-122.37		17.31		-80.59		-9.61
CW0031550814E_IF_5.IMG		101.0223		0.046660		0.306238		512			2005-08-03T10:07:51.781172		264785.461		121.27		-29.99		29.63		17.42		72.60		-8.96
CW0031524174E_IF_5.IMG		104.4067		0.043026		0.316657		512			2005-08-03T02:43:51.787801		144921.715		-124.24		-27.74		140.64		17.50		-174.14		-7.56
CW0031567128C_IF_5.IMG		100.0595		0.058056		0.369245		512			2005-08-03T14:39:45.778399		335964.383		52.24		-30.57		-38.35		17.37		3.97		-9.32
CW0031562574E_IF_5.IMG		100.2944		0.043564		0.279195		512			2005-08-03T13:23:51.786335		316202.473		71.47		-30.43		-19.37		17.39		23.10		-9.24
CW0031552008C_IF_5.IMG		100.9228		0.060058		0.392880		512			2005-08-03T10:27:45.777188		270034.991		116.20		-30.04		24.66		17.42		67.57		-9.00
CW0031588488C_IF_5.IMG		99.16690		0.061328		0.379030		512			2005-08-03T20:35:45.779696		427840.753		-37.71		-31.04		-127.35		17.31		-85.61		-9.62
CW0031566891D_IF_5.IMG		100.0689		0.050234		0.319593		512			2005-08-03T14:35:48.776396		334937.696		53.24		-30.56		-37.36		17.37		4.97		-9.32
CW0031563051D_IF_5.IMG		100.2667		0.048592		0.311139		512			2005-08-03T13:31:48.781342		318275.865		69.46		-30.45		-21.36		17.39		21.10		-9.25
CW0031529931D_IF_5.IMG		103.3046		0.050920		0.360770		512			2005-08-03T04:19:48.786881		171419.182		-149.35		-28.50		116.65		17.49		161.14		-8.04
CW0031593774E_IF_5.IMG		98.99034		0.049858		0.306415		512			2005-08-03T22:03:51.780769		450412.421		-59.93		-31.12		-149.38		17.29		-107.75		-9.68
CW0031539771D_IF_5.IMG		102.0118		0.054114		0.367004		512			2005-08-03T07:03:48.781018		215836.253		168.31		-29.36		75.64		17.46		119.27		-8.58
CW0031583934E_IF_5.IMG		99.32515		0.041298		0.256528		512			2005-08-03T19:19:51.783633		408348.248		-18.56		-30.95		-108.38		17.32		-66.53		-9.57
CW0031517931D_IF_5.IMG		106.1607		0.047951		0.375488		512			2005-08-03T00:59:48.786714		115561.276		-96.49		-26.50		166.65		17.52		-146.97		-6.74
CW0031575774E_IF_5.IMG		99.64721		0.043417		0.272493		512			2005-08-03T17:03:51.785519		373299.404		15.79		-30.79		-74.38		17.35		-32.31		-9.46
CW0031565934E_IF_5.IMG		100.1144		0.046523		0.296422		512			2005-08-03T14:19:51.776382		330790.056		57.28		-30.53		-33.37		17.38		8.99		-9.30
CW0031547688C_IF_5.IMG		101.2741		0.060955		0.403390		512			2005-08-03T09:15:45.780128		251005.489		134.55		-29.83		42.66		17.43		85.79		-8.87
CW0031521528C_IF_5.IMG		105.0549		0.056436		0.424896		512			2005-08-03T01:59:45.785764		132571.302		-112.57		-27.28		151.66		17.51		-162.68		-7.26
CW0031546971D_IF_5.IMG		101.3315		0.052950		0.351081		512			2005-08-03T09:03:48.781118		247837.024		137.60		-29.80		45.64		17.43		88.82		-8.85
CW0031534974E_IF_5.IMG		102.5535		0.048490		0.334900		512			2005-08-03T05:43:51.787951		194298.254		-171.11		-29.00		95.63		17.47		139.63		-8.35
CW0031540014E_IF_5.IMG		101.9794		0.048496		0.328547		512			2005-08-03T07:07:51.788021		216922.266		167.27		-29.38		74.63		17.45		118.24		-8.59
CW0031533534E_IF_5.IMG		102.7519		0.048290		0.335769		512			2005-08-03T05:19:51.788931		187792.305		-164.91		-28.87		101.63		17.48		145.76		-8.27
CW0031577928C_IF_5.IMG		99.56529		0.056399		0.353038		512			2005-08-03T17:39:45.777549		382567.548		6.72		-30.83		-83.35		17.34		-41.35		-9.49
CW0031581768C_IF_5.IMG		99.39826		0.055911		0.348115		512			2005-08-03T18:43:45.775603		399060.739		-9.45		-30.91		-99.35		17.33		-57.45		-9.54
CW0031543131D_IF_5.IMG		101.6755		0.052373		0.351239		512			2005-08-03T07:59:48.781065		230813.778		153.96		-29.58		61.64		17.45		105.04		-8.72
CW0031519611D_IF_5.IMG		105.5916		0.047601		0.365249		512			2005-08-03T01:27:48.786737		123540.836		-104.03		-26.90		159.65		17.52		-154.33		-7.01
CW0031537851D_IF_5.IMG		102.2160		0.054071		0.369227		512			2005-08-03T06:31:48.780991		207239.09		176.54		-29.23		83.65		17.46		127.41		-8.49
CW0031555614E_IF_5.IMG		100.6907		0.045297		0.294077		512			2005-08-03T11:27:51.779238		285846.42		100.92		-30.19		9.63		17.41		52.38		-9.09
CW0031569294E_IF_5.IMG		99.95384		0.046916		0.297374		512			2005-08-03T15:15:51.783429		345338.98		43.10		-30.63		-47.37		17.37		-5.12		-9.36
CW0031531134E_IF_5.IMG		103.1184		0.047155		0.331979		512			2005-08-03T04:39:51.788897		176901.941		-154.55		-28.63		111.64		17.48		156.00		-8.12
CW0031557294E_IF_5.IMG		100.5912		0.044500		0.287960		512			2005-08-03T11:55:51.781262		293192.28		93.80		-30.25		2.63		17.40		45.31		-9.13
CW0031572168C_IF_5.IMG		99.81568		0.059214		0.373660		512			2005-08-03T16:03:45.783469		357755.127		30.98		-30.70		-59.35		17.36		-17.18		-9.41
CW0031542414E_IF_5.IMG		101.7465		0.047264		0.317724		512			2005-08-03T07:47:51.786055		227624.491		157.02		-29.54		64.63		17.45		108.08		-8.69
CW0031538808C_IF_5.IMG		102.1145		0.062189		0.423226		512			2005-08-03T06:47:45.783004		211527.95		172.43		-29.30		79.66		17.46		123.35		-8.54
CW0031526334E_IF_5.IMG		103.9350		0.044282		0.320613		512			2005-08-03T03:19:51.788831		154918.127		-133.70		-28.06		131.64		17.50		176.56		-7.76
CW0031532091D_IF_5.IMG		102.9655		0.051497		0.360667		512			2005-08-03T04:55:48.786911		181251.844		-158.69		-28.73		107.65		17.48		151.91		-8.18
CW0031530411D_IF_5.IMG		103.2280		0.051360		0.362941		512			2005-08-03T04:27:48.786887		173608.83		-151.43		-28.55		114.65		17.49		159.09		-8.07
CW0031545288C_IF_5.IMG		101.4771		0.061428		0.409260		512			2005-08-03T08:35:45.783095		240387.586		144.77		-29.71		52.66		17.44		95.93		-8.79
CW0031549374E_IF_5.IMG		101.1306		0.047458		0.312586		512			2005-08-03T09:43:51.783152		258444.38		127.39		-29.92		35.63		17.43		78.68		-8.92
CW0031579608C_IF_5.IMG		99.48473		0.055783		0.348283		512			2005-08-03T18:07:45.770573		389787.82		-0.35		-30.87		-90.35		17.33		-48.39		-9.51
CW0031591374E_IF_5.IMG		99.06916		0.049298		0.303735		512			2005-08-03T21:23:51.781736		440171.079		-49.84		-31.08		-139.38		17.30		-97.69		-9.65
CW0031548651D_IF_5.IMG		101.1907		0.052068		0.343630		512			2005-08-03T09:31:48.776142		255256.346		130.46		-29.88		38.64		17.43		81.73		-8.90
CW0031590651D_IF_5.IMG		99.08827		0.054388		0.335297		512			2005-08-03T21:11:48.776726		437083.658		-46.80		-31.07		-136.37		17.30		-94.67		-9.64
CW0031580811D_IF_5.IMG		99.44270		0.046343		0.288952		512			2005-08-03T18:27:48.766589		394953.709		-5.42		-30.89		-95.36		17.33		-53.44		-9.53
CW0031560174E_IF_5.IMG		100.4215		0.043451		0.279622		512			2005-08-03T12:43:51.788302		305757.142		81.62		-30.35		-9.37		17.39		33.19		-9.19
CW0031527051D_IF_5.IMG		103.8005		0.048920		0.352555		512			2005-08-03T03:31:48.794841		158221.124		-136.83		-28.15		128.65		17.50		173.48		-7.82
CW0031553931D_IF_5.IMG		100.8060		0.049431		0.322125		512			2005-08-03T10:59:48.771215		278474.595		108.05		-30.12		16.64		17.41		59.47		-9.05
CW0031528008C_IF_5.IMG		103.6336		0.058972		0.422563		512			2005-08-03T03:47:45.785854		162618.637		-141.00		-28.28		124.66		17.49		169.37		-7.90
CW0031526574E_IF_5.IMG		103.8842		0.044357		0.320590		512			2005-08-03T03:23:51.787834		156024.536		-134.75		-28.09		130.64		17.50		175.53		-7.78
CW0031594728C_IF_5.IMG		98.96543		0.064328		0.395030		512			2005-08-03T22:19:45.780782		454480.308		-63.94		-31.14		-153.36		17.29		-111.74		-9.68
CW0031576011D_IF_5.IMG		99.64138		0.048737		0.305826		512			2005-08-03T17:07:48.783523		374319.761		14.79		-30.79		-75.36		17.35		-33.31		-9.46
CW0031588248C_IF_5.IMG		99.16689		0.062386		0.385571		512			2005-08-03T20:31:45.776693		426814.587		-36.70		-31.03		-126.35		17.31		-84.60		-9.62
CW0031570974E_IF_5.IMG		99.86965		0.046657		0.294932		512			2005-08-03T15:43:51.786452		352599.909		36.02		-30.67		-54.38		17.36		-12.18		-9.39
CW0031542888C_IF_5.IMG		101.7043		0.060936		0.409055		512			2005-08-03T07:55:45.783061		229733.288		155.00		-29.57		62.66		17.45		106.07		-8.71
CW0031477678L_IF_5.IMG		51.10675		0.107861		0.232009		1024		2005-08-02T13:48:55.674122		109122.412		-54.03		-25.59		-25.62		17.64		-39.43		-4.10
CW0031587288C_IF_5.IMG		99.20133		0.060864		0.376580		512			2005-08-03T20:15:45.780680		422708.745		-32.67		-31.02		-122.35		17.31		-80.58		-9.61
CW0031585608C_IF_5.IMG		99.26593		0.058844		0.364832		512			2005-08-03T19:47:45.782656		415518.755		-25.60		-30.99		-115.35		17.32		-73.54		-9.59
CW0031477995L_IF_5.IMG		51.12739		0.108192		0.232790		512			2005-08-02T13:54:12.788127		107597.632		-55.48		-25.50		-26.94		17.64		-40.81		-4.05
CW0031573848C_IF_5.IMG		99.74471		0.058676		0.369420		512			2005-08-03T16:31:45.781493		365001.622		23.90		-30.74		-66.35		17.35		-24.23		-9.43
CW0031536171D_IF_5.IMG		102.4100		0.053470		0.367516		512			2005-08-03T06:03:48.780968		199691.349		-176.26		-29.09		90.65		17.47		134.55		-8.41
CW0031561854E_IF_5.IMG		100.3290		0.043752		0.280712		512			2005-08-03T13:11:51.786325		313071.195		74.51		-30.41		-16.37		17.39		26.13		-9.23
CW0031567131D_IF_5.IMG		100.0617		0.050803		0.323138		512			2005-08-03T14:39:48.776399		335977.374		52.23		-30.57		-38.36		17.37		3.96		-9.32
CW0031566414E_IF_5.IMG		100.0986		0.045831		0.291865		512			2005-08-03T14:27:51.775389		332870.762		55.26		-30.55		-35.37		17.38		6.97		-9.31
CW0031521531D_IF_5.IMG		105.0553		0.047361		0.356573		512			2005-08-03T01:59:48.784764		132585.375		-112.58		-27.28		151.65		17.51		-162.70		-7.26
CW0031547691D_IF_5.IMG		101.2753		0.052270		0.345929		512			2005-08-03T09:15:48.781128		251018.742		134.54		-29.83		42.64		17.43		85.78		-8.87
CW0031539768C_IF_5.IMG		102.0131		0.063142		0.428254		512			2005-08-03T07:03:45.799018		215822.883		168.33		-29.36		75.66		17.46		119.28		-8.58
CW0031517928C_IF_5.IMG		106.1607		0.056470		0.442199		512			2005-08-03T00:59:45.784714		115546.963		-96.48		-26.50		166.66		17.52		-146.96		-6.74
CW0031529928C_IF_5.IMG		103.3054		0.060284		0.427127		512			2005-08-03T04:19:45.785881		171405.486		-149.33		-28.50		116.66		17.49		161.15		-8.04
CW0031563048C_IF_5.IMG		100.2671		0.056276		0.360343		512			2005-08-03T13:31:45.780342		318262.825		69.47		-30.45		-21.35		17.39		21.11		-9.25
CW0031535694E_IF_5.IMG		102.4577		0.048792		0.335900		512			2005-08-03T05:55:51.787961		197543.808		-174.21		-29.06		92.63		17.47		136.57		-8.39
CW0031566888C_IF_5.IMG		100.0696		0.058918		0.374854		512			2005-08-03T14:35:45.778396		334924.703		53.25		-30.56		-37.35		17.37		4.98		-9.32
CW0031522494E_IF_5.IMG		104.8120		0.042714		0.318846		512			2005-08-03T02:15:51.787777		137094.61		-116.84		-27.46		147.64		17.51		-166.88		-7.38
CW0031588491D_IF_5.IMG		99.16754		0.052293		0.323200		512			2005-08-03T20:35:48.776696		427853.573		-37.72		-31.04		-127.37		17.31		-85.62		-9.62
CW0031552011D_IF_5.IMG		100.9233		0.051128		0.334470		512			2005-08-03T10:27:48.776188		270048.17		116.19		-30.04		24.64		17.42		67.56		-9.00
CW0031581771D_IF_5.IMG		99.39571		0.046550		0.289808		512			2005-08-03T18:43:48.771603		399073.602		-9.46		-30.91		-99.36		17.33		-57.46		-9.54
CW0031577931D_IF_5.IMG		99.56236		0.046175		0.289015		512			2005-08-03T17:39:48.776549		382580.446		6.70		-30.83		-83.36		17.34		-41.36		-9.49
CW0031546968C_IF_5.IMG		101.3321		0.061963		0.410846		512			2005-08-03T09:03:45.781118		247823.761		137.62		-29.80		45.66		17.43		88.83		-8.85
CW0031558254E_IF_5.IMG		100.5355		0.044339		0.286400		512			2005-08-03T12:11:51.785275		297384.41		89.74		-30.29		-1.37		17.40		41.27		-9.15
CW0031530408C_IF_5.IMG		103.2116		0.060707		0.428754		512			2005-08-03T04:27:45.785887		173595.151		-151.41		-28.55		114.66		17.49		159.10		-8.07
CW0031574814E_IF_5.IMG		99.69368		0.043167		0.271327		512			2005-08-03T16:47:51.786506		369164.729		19.83		-30.76		-70.38		17.35		-28.29		-9.45
CW0031532088C_IF_5.IMG		102.9656		0.061473		0.430542		512			2005-08-03T04:55:45.785911		181238.221		-158.68		-28.73		107.66		17.48		151.93		-8.18
CW0031538811D_IF_5.IMG		102.1125		0.053648		0.365072		512			2005-08-03T06:47:48.781004		211541.379		172.42		-29.30		79.64		17.46		123.34		-8.54
CW0031592814E_IF_5.IMG		99.02719		0.049877		0.306891		512			2005-08-03T21:47:51.781756		446317.218		-55.90		-31.11		-145.38		17.29		-103.73		-9.66
CW0031572171D_IF_5.IMG		99.81803		0.049820		0.314400		512			2005-08-03T16:03:48.781469		357768.07		30.97		-30.70		-59.36		17.36		-17.20		-9.41
CW0031519608C_IF_5.IMG		105.5904		0.056190		0.431130		512			2005-08-03T01:27:45.785737		123526.641		-104.02		-26.89		159.66		17.52		-154.32		-7.00
CW0031537848C_IF_5.IMG		102.2141		0.062834		0.429040		512			2005-08-03T06:31:45.791991		207225.658		176.55		-29.23		83.66		17.46		127.43		-8.49
CW0031543128C_IF_5.IMG		101.6763		0.061632		0.413342		512			2005-08-03T07:59:45.782065		230800.443		153.97		-29.58		61.66		17.45		105.06		-8.72
CW0031580808C_IF_5.IMG		99.44252		0.055735		0.347515		512			2005-08-03T18:27:45.771589		394940.842		-5.41		-30.89		-95.35		17.33		-53.42		-9.53
CW0031590648C_IF_5.IMG		99.08746		0.063220		0.389738		512			2005-08-03T21:11:45.788726		437070.871		-46.79		-31.07		-136.35		17.30		-94.65		-9.64
CW0031520094E_IF_5.IMG		105.4514		0.043020		0.328458		512			2005-08-03T01:35:51.787744		125823.264		-106.19		-27.00		157.64		17.52		-156.44		-7.07
CW0031548648C_IF_5.IMG		101.1920		0.062102		0.409869		512			2005-08-03T09:31:45.780141		255243.12		130.47		-29.88		38.66		17.43		81.74		-8.90
CW0031525854E_IF_5.IMG		104.0300		0.043834		0.318413		512			2005-08-03T03:11:51.787824		152702.803		-131.60		-27.99		133.64		17.50		178.62		-7.72
CW0031579611D_IF_5.IMG		99.48661		0.046544		0.290614		512			2005-08-03T18:07:48.775573		389800.717		-0.37		-30.87		-90.36		17.33		-48.40		-9.51
CW0031478005G_IF_5.IMG		51.12923		0.123437		0.265596		512			2005-08-02T13:54:22.788127		107549.495		-55.52		-25.49		-26.98		17.64		-40.86		-4.05
CW0031545291D_IF_5.IMG		101.4781		0.052311		0.348530		512			2005-08-03T08:35:48.781095		240400.876		144.75		-29.71		52.64		17.44		95.91		-8.79
CW0031564014E_IF_5.IMG		100.2236		0.044881		0.286973		512			2005-08-03T13:47:51.783356		322459.249		65.39		-30.48		-25.37		17.38		17.05		-9.27
CW0031558494E_IF_5.IMG		100.5246		0.043588		0.281448		512			2005-08-03T12:15:51.787279		298431.835		88.72		-30.30		-2.37		17.40		40.26		-9.16
CW0031594731D_IF_5.IMG		98.96559		0.055012		0.337825		512			2005-08-03T22:19:48.776782		454493.089		-63.95		-31.14		-153.37		17.29		-111.75		-9.68
CW0031582014E_IF_5.IMG		99.39588		0.041249		0.256810		512			2005-08-03T18:47:51.779606		400116.114		-10.48		-30.92		-100.38		17.33		-58.48		-9.54
CW0031528011D_IF_5.IMG		103.6314		0.049728		0.356300		512			2005-08-03T03:47:48.786854		162632.405		-141.01		-28.28		124.65		17.49		169.36		-7.90
CW0031595214E_IF_5.IMG		98.94831		0.049616		0.304519		512			2005-08-03T22:27:51.782789		456551.98		-65.98		-31.15		-155.38		17.29		-113.78		-9.69
CW0031553928C_IF_5.IMG		100.8059		0.059153		0.385478		512			2005-08-03T10:59:45.776215		278461.454		108.06		-30.12		16.65		17.41		59.48		-9.05
CW0031527048C_IF_5.IMG		103.8005		0.059031		0.425422		512			2005-08-03T03:31:45.794841		158207.319		-136.82		-28.15		128.66		17.50		173.49		-7.82
CW0031571694E_IF_5.IMG		99.83747		0.045861		0.289597		512			2005-08-03T15:55:51.786462		355709.096		32.98		-30.69		-57.38		17.36		-15.20		-9.40
CW0031542891D_IF_5.IMG		101.7047		0.051921		0.348546		512			2005-08-03T07:55:48.781061		229746.625		154.98		-29.57		62.64		17.45		106.06		-8.71
CW0031522254E_IF_5.IMG		104.8737		0.042600		0.318688		512			2005-08-03T02:11:51.787774		135972.418		-115.78		-27.42		148.64		17.51		-165.83		-7.35
CW0031588251D_IF_5.IMG		99.16661		0.051038		0.315434		512			2005-08-03T20:31:48.776693		426827.415		-36.72		-31.03		-126.37		17.31		-84.61		-9.62
CW0031576008C_IF_5.IMG		99.64134		0.057304		0.359584		512			2005-08-03T17:07:45.781523		374306.842		14.80		-30.79		-75.35		17.35		-33.29		-9.46
CW0031530894E_IF_5.IMG		103.1526		0.046716		0.329278		512			2005-08-03T04:35:51.789894		175809.459		-153.52		-28.61		112.64		17.48		157.02		-8.11
CW0031551774E_IF_5.IMG		100.9425		0.046054		0.301467		512			2005-08-03T10:23:51.781185		269006.772		117.20		-30.03		25.63		17.42		68.56		-8.99
CW0031541934E_IF_5.IMG		101.8016		0.047798		0.321905		512			2005-08-03T07:39:51.786048		225487.391		159.07		-29.51		66.63		17.45		110.11		-8.67
CW0031537131D_IF_5.IMG		102.2918		0.053846		0.368629		512			2005-08-03T06:19:48.780981		204007.331		179.62		-29.17		86.65		17.46		130.47		-8.46
CW0031551291D_IF_5.IMG		100.9836		0.051178		0.335462		512			2005-08-03T10:15:48.776178		266883.51		119.25		-30.01		27.64		17.42		70.59		-8.98
CW0031543851D_IF_5.IMG		101.6142		0.051786		0.346596		512			2005-08-03T08:11:48.781075		234012.892		150.89		-29.62		58.64		17.44		102.00		-8.74
CW0031531854E_IF_5.IMG		103.0036		0.047404		0.332433		512			2005-08-03T04:51:51.787908		180175.531		-157.67		-28.70		108.64		17.48		152.93		-8.17
CW0031536414E_IF_5.IMG		102.3763		0.048748		0.334682		512			2005-08-03T06:07:51.787971		200784.616		-177.30		-29.11		89.63		17.47		133.51		-8.43
CW0031584648C_IF_5.IMG		99.29331		0.057336		0.355796		512			2005-08-03T19:31:45.779643		411407.398		-21.56		-30.97		-111.35		17.32		-69.52		-9.58
CW0031520331D_IF_5.IMG		105.3765		0.047392		0.360878		512			2005-08-03T01:39:48.786747		126941.402		-107.25		-27.05		156.65		17.51		-157.48		-7.11
CW0031477643E_IF_5.IMG		51.10050		0.100716		0.216623		1024		2005-08-02T13:48:20.732121		109290.425		-53.88		-25.60		-25.47		17.64		-39.28		-4.10
CW0031559454E_IF_5.IMG		100.4637		0.044006		0.283582		512			2005-08-03T12:31:51.786292		302619.129		84.66		-30.33		-6.37		17.40		36.22		-9.18
CW0031566171D_IF_5.IMG		100.1070		0.050167		0.319562		512			2005-08-03T14:23:48.771386		331817.493		56.28		-30.54		-34.36		17.38		7.99		-9.31
CW0031586814E_IF_5.IMG		99.21647		0.045023		0.278698		512			2005-08-03T20:07:51.785673		420680.769		-30.67		-31.01		-120.38		17.31		-78.59		-9.60
CW0031526088C_IF_5.IMG		103.9873		0.057747		0.418857		512			2005-08-03T03:15:45.784827		153783.186		-132.63		-28.02		132.66		17.50		177.61		-7.74
CW0031524408C_IF_5.IMG		104.3528		0.057076		0.419274		512			2005-08-03T02:47:45.783804		146008.155		-125.27		-27.78		139.66		17.50		-175.15		-7.58
CW0031545774E_IF_5.IMG		101.4367		0.046857		0.311766		512			2005-08-03T08:43:51.786101		242540.559		142.70		-29.73		50.63		17.44		93.87		-8.81
CW0031577688C_IF_5.IMG		99.56381		0.056130		0.351339		512			2005-08-03T17:35:45.777546		381535.488		7.73		-30.83		-82.35		17.34		-40.34		-9.49
CW0031521054E_IF_5.IMG		105.1816		0.042900		0.324432		512			2005-08-03T01:51:51.789757		130345.331		-110.46		-27.19		153.64		17.51		-160.62		-7.20
CW0031524894E_IF_5.IMG		104.2440		0.043168		0.315910		512			2005-08-03T02:55:51.787811		148261.841		-127.40		-27.85		137.64		17.50		-177.24		-7.63
CW0031528968C_IF_5.IMG		103.4659		0.060192		0.428831		512			2005-08-03T04:03:45.783867		167017.832		-145.17		-28.39		120.66		17.49		165.26		-7.97
CW0031516968C_IF_5.IMG		106.5080		0.055885		0.443124		512			2005-08-03T00:43:45.784700		110956.561		-92.14		-26.25		170.66		17.52		-142.73		-6.58
CW0031520571D_IF_5.IMG		105.3083		0.047422		0.360236		512			2005-08-03T01:43:48.786750		128072.511		-108.31		-27.10		155.65		17.51		-158.52		-7.14
CW0031533048C_IF_5.IMG		102.8266		0.061567		0.429169		512			2005-08-03T05:11:45.784924		185591.892		-162.82		-28.82		103.66		17.48		147.83		-8.24
CW0031565694E_IF_5.IMG		100.1241		0.045950		0.292861		512			2005-08-03T14:15:51.776379		329749.406		58.29		-30.53		-32.37		17.38		9.99		-9.30
CW0031569768C_IF_5.IMG		99.92492		0.059124		0.374405		512			2005-08-03T15:23:45.782436		347388.481		41.10		-30.64		-49.35		17.36		-7.11		-9.37
CW0031547928C_IF_5.IMG		101.2577		0.061669		0.407894		512			2005-08-03T09:19:45.780131		252065.392		133.53		-29.85		41.66		17.43		84.78		-8.88
CW0031559214E_IF_5.IMG		100.4811		0.043600		0.281126		512			2005-08-03T12:27:51.786289		301572.66		85.68		-30.32		-5.37		17.40		37.23		-9.17
CW0031557768C_IF_5.IMG		100.5686		0.056823		0.367431		512			2005-08-03T12:03:45.780268		295262.629		91.80		-30.27		0.65		17.40		43.31		-9.14
CW0031529691D_IF_5.IMG		103.3456		0.050964		0.361593		512			2005-08-03T04:15:48.784877		170323.327		-148.31		-28.48		117.65		17.49		162.16		-8.02
CW0031583694E_IF_5.IMG		99.33342		0.042434		0.263655		512			2005-08-03T19:15:51.785630		407319.703		-17.55		-30.95		-107.38		17.32		-65.52		-9.56
CW0031517691D_IF_5.IMG		106.2531		0.047924		0.376524		512			2005-08-03T00:55:48.786710		114415.878		-95.41		-26.44		167.65		17.52		-145.91		-6.70
CW0031594494E_IF_5.IMG		98.96685		0.049675		0.305063		512			2005-08-03T22:15:51.781779		453482.684		-62.95		-31.13		-152.38		17.29		-110.76		-9.68
CW0031576971D_IF_5.IMG		99.60061		0.047881		0.300057		512			2005-08-03T17:23:48.783536		378451.328		10.75		-30.81		-79.36		17.34		-37.33		-9.48
CW0031558731D_IF_5.IMG		100.5093		0.048371		0.312173		512			2005-08-03T12:19:48.781282		299465.915		87.72		-30.30		-3.36		17.40		39.26		-9.16
CW0031570014E_IF_5.IMG		99.91829		0.047670		0.301806		512			2005-08-03T15:27:51.783439		348451.873		40.07		-30.65		-50.38		17.36		-8.15		-9.37
CW0031536888C_IF_5.IMG		102.3171		0.063025		0.431837		512			2005-08-03T06:15:45.784978		202915.62		-179.34		-29.15		87.66		17.47		131.50		-8.45
CW0031542168C_IF_5.IMG		101.7688		0.061671		0.414878		512			2005-08-03T07:43:45.783051		226529.424		158.07		-29.52		65.66		17.45		109.12		-8.68
CW0031572414E_IF_5.IMG		99.80905		0.046421		0.292864		512			2005-08-03T16:07:51.786473		358816.739		29.95		-30.71		-60.38		17.36		-18.22		-9.41
CW0031518648C_IF_5.IMG		105.8913		0.056546		0.438544		512			2005-08-03T01:11:45.784724		118974.83		-99.72		-26.68		163.66		17.52		-150.12		-6.86
CW0031573131D_IF_5.IMG		99.77307		0.049629		0.312741		512			2005-08-03T16:19:48.781483		361909.916		26.92		-30.72		-63.36		17.35		-21.23		-9.42
CW0031581294E_IF_5.IMG		99.41213		0.041150		0.256322		512			2005-08-03T18:35:51.776596		397026.824		-7.45		-30.90		-97.38		17.33		-55.46		-9.53
CW0031555368C_IF_5.IMG		100.7121		0.057941		0.376424		512			2005-08-03T11:23:45.772235		284769.703		101.96		-30.18		10.65		17.41		53.42		-9.08
CW0031568811D_IF_5.IMG		99.97168		0.051199		0.324712		512			2005-08-03T15:07:48.776422		343249.819		45.14		-30.61		-45.36		17.37		-3.10		-9.35
CW0031556811D_IF_5.IMG		100.6174		0.049146		0.318297		512			2005-08-03T11:47:48.776255		291081.611		95.85		-30.23		4.64		17.40		47.34		-9.12
CW0031578651D_IF_5.IMG		99.52105		0.046571		0.291106		512			2005-08-03T17:51:48.771559		385675.717		3.67		-30.85		-86.36		17.34		-44.38		-9.50
CW0031562088C_IF_5.IMG		100.3217		0.055572		0.356468		512			2005-08-03T13:15:45.781329		314089.064		73.53		-30.42		-17.35		17.39		25.15		-9.23
CW0031560408C_IF_5.IMG		100.4114		0.056121		0.361039		512			2005-08-03T12:47:45.785305		306776.542		80.63		-30.36		-10.35		17.39		32.21		-9.20
CW0031589451D_IF_5.IMG		99.13224		0.053733		0.331725		512			2005-08-03T20:51:48.776709		431957.01		-41.76		-31.05		-131.37		17.31		-89.64		-9.63
CW0031575288C_IF_5.IMG		99.67717		0.057860		0.363486		512			2005-08-03T16:55:45.781513		371206.531		17.84		-30.77		-72.35		17.35		-30.28		-9.45
CW0031523454E_IF_5.IMG		104.5707		0.042561		0.315037		512			2005-08-03T02:31:51.787791		141573.145		-121.07		-27.62		143.64		17.51		-171.03		-7.48
CW0031579374E_IF_5.IMG		99.49684		0.040724		0.254358		512			2005-08-03T18:03:51.776569		388782.578		0.63		-30.86		-89.38		17.33		-47.41		-9.51
CW0031549608C_IF_5.IMG		101.1118		0.061838		0.407049		512			2005-08-03T09:47:45.778155		259475.558		126.39		-29.93		34.65		17.43		77.69		-8.93
CW0031567848C_IF_5.IMG		100.0172		0.059515		0.378008		512			2005-08-03T14:51:45.779409		339082.281		49.20		-30.59		-41.35		17.37		0.95		-9.34
CW0031591608C_IF_5.IMG		99.06137		0.065045		0.400654		512			2005-08-03T21:27:45.775739		441170.09		-50.83		-31.09		-140.35		17.30		-98.68		-9.65
CW0031593288C_IF_5.IMG		99.00933		0.065766		0.404424		512			2005-08-03T21:55:45.776762		448339.434		-57.89		-31.11		-147.35		17.29		-105.71		-9.67
CW0031560894E_IF_5.IMG		100.3880		0.043794		0.281525		512			2005-08-03T12:55:51.786312		308893.081		78.57		-30.38		-12.37		17.39		30.17		-9.21
CW0031552968C_IF_5.IMG		100.8657		0.059269		0.386993		512			2005-08-03T10:43:45.776202		274250.483		112.13		-30.08		20.66		17.42		63.53		-9.02
CW0031594254E_IF_5.IMG		98.98365		0.050319		0.309182		512			2005-08-03T22:11:51.781776		452459.372		-61.94		-31.13		-151.38		17.29		-109.76		-9.68
CW0031546011D_IF_5.IMG		101.4170		0.052723		0.350561		512			2005-08-03T08:47:48.781105		243589.918		141.69		-29.75		49.64		17.44		92.87		-8.82
CW0031588734E_IF_5.IMG		99.15064		0.047649		0.294340		512			2005-08-03T20:39:51.783699		428892.451		-38.75		-31.04		-128.38		17.31		-86.64		-9.62
CW0031522731D_IF_5.IMG		104.7586		0.047462		0.353628		512			2005-08-03T02:19:48.786780		138201.753		-117.89		-27.50		146.65		17.51		-167.90		-7.40
CW0031540974E_IF_5.IMG		101.8884		0.048790		0.329538		512			2005-08-03T07:23:51.786035		221208.233		163.17		-29.45		70.63		17.45		114.17		-8.63
CW0031572888C_IF_5.IMG		99.78080		0.059069		0.372325		512			2005-08-03T16:15:45.782479		360861.766		27.95		-30.72		-62.35		17.35		-20.21		-9.42
CW0031534014E_IF_5.IMG		102.6849		0.047876		0.332134		512			2005-08-03T05:27:51.794938		189963.223		-166.98		-28.91		99.63		17.47		143.72		-8.30
CW0031589211D_IF_5.IMG		99.13915		0.053443		0.330009		512			2005-08-03T20:47:48.776706		430931.329		-40.75		-31.05		-130.37		17.31		-88.64		-9.63
CW0031523214E_IF_5.IMG		104.6309		0.042474		0.315054		512			2005-08-03T02:27:51.787787		140455.016		-120.02		-27.58		144.64		17.51		-169.99		-7.45
CW0031553691D_IF_5.IMG		100.8141		0.050140		0.326831		512			2005-08-03T10:55:48.779212		277422.291		109.07		-30.11		17.64		17.41		60.48		-9.04
CW0031573608C_IF_5.IMG		99.74395		0.058233		0.366619		512			2005-08-03T16:27:45.783489		363966.909		24.92		-30.74		-65.35		17.35		-23.23		-9.43
CW0031543374E_IF_5.IMG		101.6585		0.047465		0.318139		512			2005-08-03T08:03:51.786068		231893.88		152.92		-29.60		60.63		17.44		104.02		-8.73
CW0031585848C_IF_5.IMG		99.25594		0.059330		0.367729		512			2005-08-03T19:51:45.789660		416546.288		-26.61		-30.99		-116.35		17.32		-74.55		-9.59
CW0031531371D_IF_5.IMG		103.0593		0.051810		0.364022		512			2005-08-03T04:43:48.784901		177980.124		-155.58		-28.66		110.65		17.48		154.99		-8.14
CW0031518171D_IF_5.IMG		106.0742		0.047870		0.373695		512			2005-08-03T01:03:48.786717		116705.262		-97.57		-26.56		165.65		17.52		-148.02		-6.78
CW0031580088C_IF_5.IMG		99.46990		0.055780		0.348101		512			2005-08-03T18:15:45.769579		391849.452		-2.38		-30.88		-92.35		17.33		-50.40		-9.52
CW0031542651D_IF_5.IMG		101.7235		0.052499		0.352647		512			2005-08-03T07:51:48.781058		228679.076		156.01		-29.55		63.65		17.45		107.08		-8.70
CW0031520814E_IF_5.IMG		105.2462		0.042826		0.324613		512			2005-08-03T01:47:51.788754		129216.566		-109.39		-27.15		154.64		17.51		-159.58		-7.17
CW0031530654E_IF_5.IMG		103.1893		0.046693		0.329522		512			2005-08-03T04:31:51.788891		174716.316		-152.48		-28.58		113.64		17.48		158.05		-8.09
CW0031554174E_IF_5.IMG		100.7883		0.045296		0.295010		512			2005-08-03T11:03:51.777218		279539.805		107.02		-30.13		15.63		17.41		58.44		-9.05
CW0031549131D_IF_5.IMG		101.1527		0.051797		0.341413		512			2005-08-03T09:39:48.776148		257373.197		128.42		-29.91		36.64		17.43		79.70		-8.91
CW0031561614E_IF_5.IMG		100.3460		0.043732		0.280739		512			2005-08-03T13:07:51.786322		312026.999		75.53		-30.40		-15.37		17.39		27.14		-9.22
CW0031563294E_IF_5.IMG		100.2574		0.044350		0.283889		512			2005-08-03T13:35:51.783345		319331.808		68.43		-30.45		-22.37		17.39		20.08		-9.25
CW0031535448C_IF_5.IMG		102.4952		0.061940		0.426955		512			2005-08-03T05:51:45.783958		196435.442		-173.15		-29.03		93.66		17.47		137.62		-8.38
CW0031591131D_IF_5.IMG		99.07949		0.055503		0.342075		512			2005-08-03T21:19:48.776733		439133.507		-48.82		-31.08		-138.37		17.30		-96.68		-9.65
CW0031548414E_IF_5.IMG		101.2116		0.047647		0.314672		512			2005-08-03T09:27:51.783138		254210.689		131.47		-29.87		39.63		17.43		82.73		-8.89
CW0031578168C_IF_5.IMG		99.54422		0.055998		0.350293		512			2005-08-03T17:43:45.777553		383599.458		5.71		-30.84		-84.35		17.34		-42.35		-9.49
CW0031586331D_IF_5.IMG		99.23893		0.050659		0.313812		512			2005-08-03T19:59:48.781666		418613.769		-28.64		-31.00		-118.37		17.31		-76.57		-9.60
CW0031574094E_IF_5.IMG		99.73587		0.044147		0.277867		512			2005-08-03T16:35:51.786496		366062.049		22.87		-30.75		-67.38		17.35		-25.27		-9.44
CW0031532808C_IF_5.IMG		102.8486		0.061573		0.429526		512			2005-08-03T05:07:45.783921		184504.377		-161.79		-28.80		104.66		17.48		148.86		-8.23
CW0031538091D_IF_5.IMG		102.1912		0.054462		0.371594		512			2005-08-03T06:35:48.780994		208315.373		175.51		-29.24		82.65		17.46		126.39		-8.51
CW0031592094E_IF_5.IMG		99.04538		0.049349		0.303816		512			2005-08-03T21:35:51.781746		443244.653		-52.87		-31.10		-142.38		17.30		-100.71		-9.66
CW0031590414E_IF_5.IMG		99.09420		0.047609		0.293564		512			2005-08-03T21:07:51.781723		436071.386		-45.81		-31.07		-135.38		17.30		-93.67		-9.64
CW0031590888C_IF_5.IMG		99.08515		0.064537		0.397830		512			2005-08-03T21:15:45.777729		438095.831		-47.80		-31.08		-137.35		17.30		-95.66		-9.65
CW0031582248C_IF_5.IMG		99.38704		0.055407		0.344851		512			2005-08-03T18:51:45.778610		401119.863		-11.47		-30.92		-101.35		17.33		-59.46		-9.55
CW0031540491D_IF_5.IMG		101.9391		0.052658		0.356262		512			2005-08-03T07:15:48.781028		219052.71		165.23		-29.41		72.64		17.45		116.22		-8.61
CW0031564248C_IF_5.IMG		100.2037		0.056995		0.364198		512			2005-08-03T13:51:45.777359		323475.252		64.40		-30.48		-26.35		17.38		16.07		-9.27
CW0031548888C_IF_5.IMG		101.1744		0.060959		0.402088		512			2005-08-03T09:35:45.779145		256301.708		129.45		-29.89		37.66		17.43		80.73		-8.91
CW0031587054E_IF_5.IMG		99.21256		0.045448		0.281294		512			2005-08-03T20:11:51.783676		421707.653		-31.68		-31.01		-121.38		17.31		-79.60		-9.60
CW0031559931D_IF_5.IMG		100.4366		0.046729		0.300864		512			2005-08-03T12:39:48.787299		304698.295		82.64		-30.34		-8.36		17.40		34.22		-9.19
CW0031535208C_IF_5.IMG		102.5203		0.062266		0.429567		512			2005-08-03T05:47:45.782954		195353.577		-172.12		-29.01		94.66		17.47		138.64		-8.36
CW0031551528C_IF_5.IMG		100.9611		0.060548		0.396585		512			2005-08-03T10:19:45.778182		267925.508		118.24		-30.02		26.66		17.42		69.59		-8.98
CW0031522008C_IF_5.IMG		104.9400		0.056525		0.423845		512			2005-08-03T02:07:45.784770		134821.071		-114.69		-27.37		149.66		17.51		-164.77		-7.32
CW0031586571D_IF_5.IMG		99.22934		0.049084		0.303964		512			2005-08-03T20:03:48.776670		419640.898		-29.65		-31.00		-119.37		17.31		-77.57		-9.60
CW0031546728C_IF_5.IMG		101.3547		0.062075		0.411895		512			2005-08-03T08:59:45.782115		246762.504		138.64		-29.78		46.66		17.43		89.84		-8.84
CW0031576254E_IF_5.IMG		99.63008		0.043140		0.270603		512			2005-08-03T17:11:51.785526		375365.801		13.77		-30.80		-76.38		17.34		-34.33		-9.47
CW0031544328C_IF_5.IMG		101.5669		0.061396		0.410265		512			2005-08-03T08:19:45.783081		236130.407		148.86		-29.65		56.66		17.44		99.98		-8.76
CW0031584171D_IF_5.IMG		99.30742		0.047353		0.293973		512			2005-08-03T19:23:48.781636		409363.807		-19.56		-30.96		-109.37		17.32		-67.52		-9.57
CW0031537608C_IF_5.IMG		102.2402		0.062912		0.429954		512			2005-08-03T06:27:45.784988		206148.871		177.58		-29.21		84.66		17.46		128.44		-8.48
CW0031519848C_IF_5.IMG		105.5200		0.056562		0.432902		512			2005-08-03T01:31:45.785740		124661.406		-105.09		-26.95		158.66		17.52		-155.37		-7.04
CW0031556334E_IF_5.IMG		100.6479		0.044609		0.289203		512			2005-08-03T11:39:51.781249		288996.179		97.87		-30.22		6.63		17.41		49.35		-9.11
CW0031566648C_IF_5.IMG		100.0775		0.057691		0.367142		512			2005-08-03T14:31:45.784392		333884.844		54.27		-30.55		-36.35		17.37		5.99		-9.32
CW0031568334E_IF_5.IMG		99.99640		0.047638		0.302368		512			2005-08-03T14:59:51.780416		341185.904		47.15		-30.60		-43.37		17.37		-1.09		-9.35
CW0031579851D_IF_5.IMG		99.47818		0.046511		0.290329		512			2005-08-03T18:11:48.790576		390831.636		-1.38		-30.87		-91.36		17.33		-49.41		-9.52
CW0031525614E_IF_5.IMG		104.0753		0.043925		0.319578		512			2005-08-03T03:07:51.787821		151593.869		-130.55		-27.96		134.64		17.50		179.65		-7.69
CW0031527294E_IF_5.IMG		103.7373		0.044746		0.321772		512			2005-08-03T03:35:51.788844		159338.902		-137.89		-28.19		127.64		17.49		172.43		-7.84
CW0031571448C_IF_5.IMG		99.84562		0.059205		0.373960		512			2005-08-03T15:51:45.790459		354646.974		34.02		-30.68		-56.35		17.36		-14.16		-9.40
CW0031594971D_IF_5.IMG		98.95688		0.054263		0.333134		512			2005-08-03T22:23:48.776786		455516.188		-64.96		-31.14		-154.37		17.29		-112.76		-9.69
CW0031576494E_IF_5.IMG		99.61981		0.043124		0.270417		512			2005-08-03T17:15:51.783529		376398.763		12.76		-30.80		-77.38		17.34		-35.33		-9.47
CW0031544568C_IF_5.IMG		101.5415		0.060812		0.406023		512			2005-08-03T08:23:45.783085		237195.258		147.83		-29.67		55.66		17.44		98.97		-8.77
CW0031539534E_IF_5.IMG		102.0383		0.049101		0.333304		512			2005-08-03T06:59:51.788015		214776.646		169.33		-29.35		76.63		17.46		120.28		-8.57
CW0031593531D_IF_5.IMG		99.00282		0.054434		0.334673		512			2005-08-03T21:59:48.776766		449375.98		-58.91		-31.12		-148.37		17.29		-106.73		-9.67
CW0031575531D_IF_5.IMG		99.66908		0.049212		0.309081		512			2005-08-03T16:59:48.783516		372253.048		16.81		-30.78		-73.36		17.35		-31.30		-9.46
CW0031556574E_IF_5.IMG		100.6343		0.044667		0.289450		512			2005-08-03T11:43:51.778252		290045.577		96.85		-30.22		5.63		17.41		48.34		-9.11
CW0031558008C_IF_5.IMG		100.5485		0.056080		0.362392		512			2005-08-03T12:07:45.780272		296310.541		90.78		-30.28		-0.35		17.40		42.31		-9.14
CW0031568574E_IF_5.IMG		99.98710		0.047827		0.303476		512			2005-08-03T15:03:51.783419		342224.454		46.14		-30.61		-44.37		17.37		-2.10		-9.35
CW0031564488C_IF_5.IMG		100.1860		0.057252		0.365631		512			2005-08-03T13:55:45.777362		324517.116		63.39		-30.49		-27.35		17.38		15.06		-9.28
CW0031582488C_IF_5.IMG		99.36930		0.056504		0.351483		512			2005-08-03T18:55:45.778613		402149.218		-12.48		-30.93		-102.35		17.33		-60.47		-9.55
CW0031540251D_IF_5.IMG		101.9643		0.052983		0.358765		512			2005-08-03T07:11:48.781024		217980.997		166.26		-29.40		73.64		17.45		117.24		-8.60
CW0031557051D_IF_5.IMG		100.6111		0.049440		0.320137		512			2005-08-03T11:51:48.779259		292130.518		94.83		-30.24		3.64		17.40		46.33		-9.12
CW0031569051D_IF_5.IMG		99.96098		0.051401		0.325879		512			2005-08-03T15:11:48.783426		344288.012		44.13		-30.62		-46.36		17.37		-4.10		-9.36
CW0031523931D_IF_5.IMG		104.4566		0.047260		0.348428		512			2005-08-03T02:39:48.786797		143792.532		-123.17		-27.70		141.65		17.50		-173.09		-7.53
CW0031589934E_IF_5.IMG		99.11564		0.046894		0.289350		512			2005-08-03T20:59:51.780716		434020.845		-43.79		-31.06		-133.38		17.30		-91.66		-9.64
CW0031533771D_IF_5.IMG		102.7235		0.052550		0.365037		512			2005-08-03T05:23:48.794934		188864.489		-165.94		-28.89		100.65		17.47		144.76		-8.28
CW0031571208C_IF_5.IMG		99.86318		0.059540		0.376290		512			2005-08-03T15:47:45.783456		353610.559		35.03		-30.68		-55.35		17.36		-13.16		-9.39
CW0031533294E_IF_5.IMG		102.7912		0.047954		0.333877		512			2005-08-03T05:15:51.787928		186705.984		-163.88		-28.84		102.63		17.48		146.79		-8.26
CW0031565448C_IF_5.IMG		100.1423		0.058056		0.370236		512			2005-08-03T14:11:45.773375		328682.528		59.33		-30.52		-31.35		17.38		11.03		-9.30
CW0031555134E_IF_5.IMG		100.7201		0.045018		0.292542		512			2005-08-03T11:19:51.776232		283745.275		102.95		-30.17		11.63		17.41		54.40		-9.08
CW0031531614E_IF_5.IMG		103.0374		0.047030		0.330192		512			2005-08-03T04:47:51.788904		179084.972		-156.63		-28.68		109.64		17.48		153.95		-8.15
CW0031543611D_IF_5.IMG		101.6314		0.051628		0.345734		512			2005-08-03T08:07:48.781071		232946.908		151.91		-29.61		59.64		17.44		103.01		-8.73
CW0031519131D_IF_5.IMG		105.7474		0.047806		0.368859		512			2005-08-03T01:19:48.786730		121267.557		-101.89		-26.79		161.65		17.52		-152.23		-6.93
CW0031583448C_IF_5.IMG		99.33390		0.057126		0.354952		512			2005-08-03T19:11:45.780626		406265.293		-16.51		-30.94		-106.35		17.32		-64.49		-9.56
CW0031554411D_IF_5.IMG		100.7704		0.049476		0.322044		512			2005-08-03T11:07:48.771222		280578.419		106.01		-30.14		14.64		17.41		57.45		-9.06
CW0031568091D_IF_5.IMG		100.0081		0.051135		0.324687		512			2005-08-03T14:55:48.776412		340134.181		48.18		-30.59		-42.36		17.37		-0.07		-9.34
CW0031556091D_IF_5.IMG		100.6605		0.049232		0.319308		512			2005-08-03T11:35:48.776245		287933.386		98.90		-30.21		7.64		17.41		50.37		-9.10
CW0031572648C_IF_5.IMG		99.80061		0.057977		0.365671		512			2005-08-03T16:11:45.783476		359826.389		28.96		-30.71		-61.35		17.36		-19.20		-9.41
CW0031562808C_IF_5.IMG		100.2879		0.056169		0.359902		512			2005-08-03T13:27:45.781339		317219.708		70.48		-30.44		-20.35		17.39		22.12		-9.24
CW0031518414E_IF_5.IMG		105.9938		0.043408		0.337887		512			2005-08-03T01:07:51.787720		117862.135		-98.67		-26.62		164.64		17.52		-149.09		-6.82
CW0031561371D_IF_5.IMG		100.3635		0.048172		0.309421		512			2005-08-03T13:03:48.781319		310969.514		76.56		-30.39		-14.36		17.39		28.16		-9.22
CW0031577454E_IF_5.IMG		99.58103		0.042290		0.264857		512			2005-08-03T17:31:51.781543		380529.095		8.71		-30.82		-81.38		17.34		-39.36		-9.48
CW0031579128C_IF_5.IMG		99.50627		0.055581		0.347258		512			2005-08-03T17:59:45.772566		387725.615		1.66		-30.86		-88.35		17.34		-46.38		-9.51
CW0031521288C_IF_5.IMG		105.1147		0.056207		0.424061		512			2005-08-03T01:55:45.784760		131444.768		-111.50		-27.24		152.66		17.51		-161.64		-7.23
CW0031590171D_IF_5.IMG		99.10337		0.053962		0.332836		512			2005-08-03T21:03:48.776719		435033.349		-44.79		-31.07		-134.37		17.30		-92.66		-9.64
CW0031550328C_IF_5.IMG		101.0489		0.061166		0.401791		512			2005-08-03T09:59:45.778165		262646.58		123.33		-29.96		31.66		17.42		74.65		-8.95
CW0031560654E_IF_5.IMG		100.3958		0.043487		0.279623		512			2005-08-03T12:51:51.788309		307847.998		79.59		-30.37		-11.37		17.39		31.18		-9.20
CW0031548171D_IF_5.IMG		101.2406		0.052781		0.348909		512			2005-08-03T09:23:48.781135		253138.208		132.50		-29.86		40.64		17.43		83.75		-8.89
CW0031559688C_IF_5.IMG		100.4484		0.055882		0.359938		512			2005-08-03T12:35:45.781295		303639.2		83.67		-30.34		-7.35		17.40		35.24		-9.18
CW0031477663I_IF_5.IMG		51.10866		0.123279		0.265180		1024		2005-08-02T13:48:40.522122		109194.847		-53.97		-25.59		-25.56		17.64		-39.36		-4.10
CW0031565208C_IF_5.IMG		100.1588		0.057259		0.365349		512			2005-08-03T14:07:45.775372		327641.48		60.35		-30.51		-30.35		17.38		12.04		-9.29
CW0031527771D_IF_5.IMG		103.6754		0.049974		0.358601		512			2005-08-03T03:43:48.784851		161530.737		-139.97		-28.25		125.65		17.49		170.39		-7.88
CW0031583208C_IF_5.IMG		99.35031		0.055865		0.347294		512			2005-08-03T19:07:45.781623		405236.478		-15.51		-30.94		-105.35		17.32		-63.48		-9.56
CW0031594008C_IF_5.IMG		98.98385		0.065689		0.403629		512			2005-08-03T22:07:45.777772		451410.356		-60.91		-31.13		-150.35		17.29		-108.73		-9.68
CW0031578891D_IF_5.IMG		99.51447		0.046568		0.291023		512			2005-08-03T17:55:48.771563		386707.183		2.66		-30.85		-87.36		17.34		-45.39		-9.50
CW0031570488C_IF_5.IMG		99.89000		0.058911		0.372638		512			2005-08-03T15:35:45.783446		350500.315		38.07		-30.66		-52.35		17.36		-10.14		-9.38
CW0031528728C_IF_5.IMG		103.5067		0.059783		0.426513		512			2005-08-03T03:59:45.784864		165919.14		-144.13		-28.36		121.66		17.49		166.29		-7.95
CW0031516728C_IF_5.IMG		106.5963		0.056634		0.450501		512			2005-08-03T00:39:45.785697		109805.233		-91.05		-26.18		171.66		17.53		-141.67		-6.53
CW0031577214E_IF_5.IMG		99.59198		0.042323		0.265153		512			2005-08-03T17:27:51.783539		379496.743		9.72		-30.82		-80.38		17.34		-38.35		-9.48
CW0031587531D_IF_5.IMG		99.20113		0.051016		0.315647		512			2005-08-03T20:19:48.781683		423748.225		-33.69		-31.02		-123.37		17.31		-81.60		-9.61
CW0031518888C_IF_5.IMG		105.8287		0.056227		0.435093		512			2005-08-03T01:15:45.784727		120114.738		-100.80		-26.73		162.66		17.52		-151.17		-6.90
CW0031550568C_IF_5.IMG		101.0426		0.060424		0.396837		512			2005-08-03T10:03:45.779168		263702.973		122.32		-29.97		30.66		17.42		73.64		-8.96
CW0031534248C_IF_5.IMG		102.6587		0.062156		0.430814		512			2005-08-03T05:31:45.783941		191020.688		-167.99		-28.93		98.66		17.47		142.72		-8.31
CW0031558971D_IF_5.IMG		100.4973		0.047563		0.306841		512			2005-08-03T12:23:48.776285		300512.848		86.71		-30.31		-4.36		17.40		38.26		-9.17
CW0031576731D_IF_5.IMG		99.60885		0.047932		0.300461		512			2005-08-03T17:19:48.776533		377418.652		11.76		-30.81		-78.36		17.34		-36.33		-9.47
CW0031584414E_IF_5.IMG		99.30777		0.042126		0.261531		512			2005-08-03T19:27:51.783640		410404.952		-20.58		-30.96		-110.38		17.32		-68.54		-9.57
CW0031574331D_IF_5.IMG		99.71784		0.048608		0.305764		512			2005-08-03T16:39:48.781499		367083.497		21.87		-30.75		-68.36		17.35		-26.26		-9.44
CW0031586094E_IF_5.IMG		99.24610		0.043882		0.271897		512			2005-08-03T19:55:51.785663		417599.355		-27.65		-30.99		-117.38		17.32		-75.58		-9.59
CW0031592331D_IF_5.IMG		99.03582		0.055650		0.342510		512			2005-08-03T21:39:48.776749		444256.139		-53.87		-31.10		-143.37		17.30		-101.70		-9.66
CW0031536648C_IF_5.IMG		102.3508		0.062813		0.430872		512			2005-08-03T06:11:45.782974		201836.87		-178.30		-29.13		88.66		17.47		132.52		-8.44
CW0031526808C_IF_5.IMG		103.8429		0.058394		0.421449		512			2005-08-03T03:27:45.785837		157102.494		-135.77		-28.12		129.66		17.50		174.52		-7.80
CW0031538334E_IF_5.IMG		102.1543		0.050000		0.340726		512			2005-08-03T06:39:51.787998		209404.639		174.46		-29.26		81.63		17.46		125.36		-8.52
CW0031585131D_IF_5.IMG		99.27272		0.047983		0.297556		512			2005-08-03T19:39:48.781650		413476.182		-23.59		-30.98		-113.37		17.32		-71.54		-9.58
CW0031524654E_IF_5.IMG		104.3011		0.043116		0.316158		512			2005-08-03T02:51:51.787807		147149.382		-126.35		-27.82		138.64		17.50		-176.21		-7.60
CW0031541451D_IF_5.IMG		101.8460		0.052919		0.356920		512			2005-08-03T07:31:48.783041		223335.269		161.13		-29.48		68.64		17.45		112.15		-8.65
CW0031591848C_IF_5.IMG		99.05116		0.065209		0.401537		512			2005-08-03T21:31:45.778743		442194.623		-51.83		-31.09		-141.35		17.30		-99.68		-9.65
CW0031525371D_IF_5.IMG		104.1320		0.048160		0.351078		512			2005-08-03T03:03:48.786817		150470.192		-129.49		-27.92		135.65		17.50		-179.30		-7.67
CW0031567608C_IF_5.IMG		100.0320		0.058355		0.370820		512			2005-08-03T14:47:45.778406		338043.17		50.22		-30.58		-40.35		17.37		1.96		-9.33
CW0031549848C_IF_5.IMG		101.0950		0.060929		0.400846		512			2005-08-03T09:51:45.779158		260532.878		125.37		-29.94		33.65		17.43		76.68		-8.94
CW0031574571D_IF_5.IMG		99.70958		0.048653		0.305969		512			2005-08-03T16:43:48.781503		368117.726		20.86		-30.76		-69.36		17.35		-27.27		-9.44
CW0031534488C_IF_5.IMG		102.6219		0.062322		0.431433		512			2005-08-03T05:35:45.783944		192104.739		-169.02		-28.95		97.66		17.47		141.70		-8.32
CW0031552728C_IF_5.IMG		100.8800		0.059187		0.386643		512			2005-08-03T10:39:45.778198		273197.043		113.15		-30.07		21.66		17.42		64.54		-9.02
CW0031592571D_IF_5.IMG		99.02555		0.055672		0.342533		512			2005-08-03T21:43:48.776753		445280.329		-54.87		-31.10		-144.37		17.30		-102.71		-9.66
CW0031538574E_IF_5.IMG		102.1304		0.049531		0.337257		512			2005-08-03T06:43:51.788001		210479.967		173.44		-29.28		80.63		17.46		124.35		-8.53
CW0031575054E_IF_5.IMG		99.68717		0.044377		0.278876		512			2005-08-03T16:51:51.787509		370198.638		18.82		-30.77		-71.38		17.35		-29.29		-9.45
CW0031545528C_IF_5.IMG		101.4525		0.061186		0.407314		512			2005-08-03T08:39:45.783098		241450.964		143.74		-29.72		51.66		17.44		94.91		-8.80
CW0031523688C_IF_5.IMG		104.5182		0.057039		0.421426		512			2005-08-03T02:35:45.783794		142662.369		-122.10		-27.66		142.66		17.50		-172.04		-7.51
CW0031563771D_IF_5.IMG		100.2318		0.048001		0.307005		512			2005-08-03T13:43:48.776352		321403.933		66.42		-30.47		-24.36		17.38		18.07		-9.26
CW0031593054E_IF_5.IMG		99.01757		0.049936		0.307163		512			2005-08-03T21:51:51.781759		447341.184		-56.90		-31.11		-146.38		17.29		-104.73		-9.67
CW0031539051D_IF_5.IMG		102.0815		0.053558		0.364084		512			2005-08-03T06:51:48.781008		212615.781		171.40		-29.31		78.64		17.46		122.32		-8.55
CW0031540734E_IF_5.IMG		101.9124		0.048721		0.329332		512			2005-08-03T07:19:51.786031		220137.389		164.20		-29.43		71.63		17.45		115.19		-8.62
CW0031570248C_IF_5.IMG		99.90667		0.059251		0.374988		512			2005-08-03T15:31:45.781442		349463.211		39.08		-30.65		-51.35		17.36		-9.13		-9.38
CW0031588974E_IF_5.IMG		99.14835		0.046489		0.287151		512			2005-08-03T20:43:51.781703		429918.364		-39.76		-31.05		-129.38		17.31		-87.64		-9.62
CW0031522971D_IF_5.IMG		104.6956		0.047436		0.352658		512			2005-08-03T02:23:48.786784		139321.896		-118.94		-27.54		145.65		17.51		-168.94		-7.43
CW0031584888C_IF_5.IMG		99.29064		0.058382		0.362255		512			2005-08-03T19:35:45.783646		412435.437		-22.57		-30.97		-112.35		17.32		-70.52		-9.58
CW0031581048C_IF_5.IMG		99.43055		0.055715		0.347252		512			2005-08-03T18:31:45.781593		395971.044		-6.42		-30.90		-96.35		17.33		-54.43		-9.53
CW0031541211D_IF_5.IMG		101.8620		0.052501		0.354288		512			2005-08-03T07:27:48.783038		222265.267		162.16		-29.46		69.64		17.45		113.17		-8.64
CW0031569534E_IF_5.IMG		99.93331		0.046452		0.294238		512			2005-08-03T15:19:51.783432		346376.791		42.09		-30.63		-48.37		17.37		-6.13		-9.36
CW0031557534E_IF_5.IMG		100.5731		0.044541		0.288058		512			2005-08-03T11:59:51.782265		294240.682		92.79		-30.26		1.63		17.40		44.30		-9.13

